Non-Stationary Dueling Bandits

We study the non-stationary dueling bandits problem with $K$ arms, where the time horizon $T$ consists of $M$ stationary segments, each of which is associated with its own preference matrix. The learner repeatedly selects a pair of arms and observes a binary preference between them as feedback. To minimize the accumulated regret, the learner needs to pick the Condorcet winner of each stationary segment as often as possible, despite preference matrices and segment lengths being unknown. We propose the $\mathrm{Beat\, the\, Winner\, Reset}$ algorithm and prove a bound on its expected binary weak regret in the stationary case, which tightens the bound of current state-of-art algorithms. We also show a regret bound for the non-stationary case, without requiring knowledge of $M$ or $T$. We further propose and analyze two meta-algorithms, $\mathrm{DETECT}$ for weak regret and $\mathrm{Monitored\, Dueling\, Bandits}$ for strong regret, both based on a detection-window approach that can incorporate any dueling bandit algorithm as a black-box algorithm. Finally, we prove a worst-case lower bound for expected weak regret in the non-stationary case.

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	60564.496	1343.2622809927248	9389.015319351069	29.81875933390012
400000	81827.95400000001	1741.204133620702	11780.798204195127	30.603072402289186
600000	103082.996	2026.5245404068307	14172.854738128492	36.33983794563509
800000	124332.88200000001	2364.5808176400133	16566.08158109857	39.154727762829005
1000000	145586.34399999998	2726.9271853343485	18957.869546501806	40.53010044357688
1200000	231585.84400000004	3672.1183003069063	35688.67349040954	191.35333862685135
1400000	252727.72800000003	3658.668535959194	38093.91705848511	191.18424008983433
1600000	273706.182	3609.91245781759	40489.653843926564	195.95941583210688
1800000	294732.69600000005	3591.7473003515	42887.991045913324	199.75567929597793
2000000	315733.084	3653.9063435518715	45284.39470834328	195.62624765036864
2200000	401724.92600000004	3327.7955386451604	62088.62640787007	284.64042474779865
2400000	422847.738	3287.689897345358	64491.81468978587	287.35645194267454
2600000	443885.2899999999	3314.1682819373978	66889.91550980178	288.13585349682614
2800000	464911.62	3416.3685519633977	69286.82155597025	289.2226843998119
3000000	485919.42399999994	3537.2382756897277	71682.01792696594	287.29437465872576
3200000	572992.104	4704.283280054955	88469.61423277632	299.9419605094429
3400000	594210.044	4958.1794347234845	90871.17772968838	301.6271587269789
3600000	615306.858	5183.65690162153	93265.0516525997	305.0574950295208
3800000	636352.2259999999	5494.066808282414	95654.54631675137	307.96608493558017
4000000	657440.47	5768.563571860825	98048.87023880112	310.40957996005716
4200000	744056.318	6570.368615740357	114895.12545411808	343.9723060770254
4400000	765354.238	6538.109269237151	117296.38609283825	343.8477911806109
4600000	786534.658	6476.095233651905	119690.40473113286	346.4738054742965
4800000	807707.6539999999	6448.762747098076	122085.73039902013	344.31887859807426
5000000	828909.026	6410.130105526873	124482.14615592868	345.12543448071546
5200000	915435.29	4913.492316435076	141238.8409839242	454.74544647691715
5400000	936849.724	4865.21970821737	143641.5489599517	455.8827201129867
5600000	958092.7440000002	4850.298527928653	146033.39932052974	457.51139004301217
5800000	979336.5480000001	4811.000894895418	148427.02760952868	462.55755227899334
6000000	1000592.0160000001	4766.491111189541	150822.03205624153	466.18469637069325
6200000	1087544.1639999999	5012.6596828857455	167601.23102147906	378.082610151511
6400000	1108862.196	5136.725307264694	170006.12527704192	380.087088401188
6600000	1130001.872	5215.635437176211	172398.9471247694	381.5402973459926
6800000	1151157.0279999995	5329.003104239591	174793.24336829415	385.53309057957136
7000000	1172337.0699999998	5567.956206478924	177189.54802453856	383.5523872928483
7200000	1258827.618	6945.671360625666	193929.47038198245	411.0184729454357
7400000	1279983.5299999998	7150.300413799109	196331.4496280295	406.63318660049424
7600000	1300990.334	7291.85522483848	198726.17941808805	407.55207960839317
7800000	1322014.75	7378.755944974049	201122.48224586406	406.9238514147291
8000000	1343030.462	7570.04505213335	203515.02146572643	408.56953531381794
8200000	1429001.128	9079.244158081874	220280.43126186598	527.3308783825436
8400000	1450351.8180000002	9164.075897748076	222681.4306708766	527.7469955026085
8600000	1471594.4500000002	9241.895763740496	225075.06263173447	529.6110936357113
8800000	1492831.1659999997	9303.648074360868	227468.68556003243	531.2881964313244
9000000	1514080.4300000002	9414.79347592103	229861.68767027315	533.6312334472975
9200000	1600083.3539999998	10063.247600182602	246664.74072228014	607.3212168104259
9400000	1621440.5620000002	10114.780261408254	249061.48377976444	606.6991168226855
9600000	1642729.5280000004	10143.542180753635	251455.38135842374	608.6209324707612
9800000	1664028.438	10127.455926199164	253850.76717760856	609.3016933411657
10000000	1685303.6099999999	10172.864302919825	256242.8512575694	605.6576257549539


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	37654.382	805.6216983975049	6082.839542797146	16.098743083094146
200000	47684.64200000001	998.9169144606327	7214.342965696851	16.387224475896108
300000	57558.16799999999	1148.941678906675	8336.67955633697	15.02385152216686
400000	67444.62999999999	1360.5288164452047	9461.079139676427	15.484317202844014
500000	77332.836	1554.3045598537701	10585.06600509155	17.67441456133953
600000	133734.89000000004	2046.8147793584392	22079.966304637015	90.3919367977694
700000	144241.52000000002	2102.817234642884	23250.595225928857	87.78131315122951
800000	154029.952	2110.26488303033	24371.865287367447	86.42893607665026
900000	163814.14200000002	2141.2711314429876	25493.39844353026	83.42715153536255
1000000	173625.62199999997	2184.5843640168005	26617.2937815057	82.17742855496208
1100000	230782.18	2867.7929888407984	38167.677899791604	138.02295753090033
1200000	241634.054	3075.8854070267266	39346.860815118525	136.8550326936014
1300000	251663.61400000006	3151.9838527230245	40469.66388879262	134.98049680370804
1400000	261655.33400000003	3212.203507086368	41590.27016498662	132.72143490455898
1500000	271667.24199999997	3274.035444679519	42711.632766945484	128.07827507984518
1600000	328793.57800000004	3357.8832076367216	54172.19142775047	197.03114279448053
1700000	339439.322	3446.668593970447	55343.81048965142	192.76849638432216
1800000	349367.998	3499.4226631825677	56467.73831150469	192.1992833313975
1900000	359277.38399999996	3556.32177609018	57589.556759781284	193.6490280316904
2000000	369193.06200000003	3614.272023574847	58711.153771598125	191.8612645636751
2100000	425561.378	4506.904173006368	70180.54645332767	189.7362368306015
2200000	436176.31000000006	4584.225427026917	71350.26270839335	202.1426468048387
2300000	446129.48800000007	4633.676959134913	72474.58770869726	204.81110792230766
2400000	456063.47399999993	4680.386617269524	73597.79826350276	208.86235208093615
2500000	466015.748	4738.777729182441	74722.56917018976	208.06922840666644
2600000	522789.4600000001	5157.4101742810535	86270.83079510924	274.6268699864252
2700000	533363.7920000001	5236.002607182131	87445.3845093207	283.1016353225529
2800000	543208.986	5275.241008973932	88569.099354481	282.5158591948493
2900000	553061.784	5320.325613935056	89692.1158116364	280.8316127792003
3000000	562897.4259999997	5394.1554886505	90815.33153845905	281.1850398123256
3100000	618755.994	5555.653343805547	102449.48374682547	301.81798100853297
3200000	629252.304	5605.086967102407	103615.44118826845	296.3996025356973
3300000	639114.354	5637.425831991439	104738.91261303582	296.2009889127686
3400000	648979.71	5688.096504512259	105863.4850898528	295.6049262450553
3500000	658822.3860000002	5736.533181441737	106985.90408763211	295.4068217986255
3600000	715725.788	6493.297204466219	118536.32622426383	351.7701542494127
3700000	726340.4100000001	6673.329622637987	119708.66074259032	347.49092144366654
3800000	736216.4280000001	6771.840557742351	120831.45318582903	347.5108404903648
3900000	746058.9720000002	6841.694986667767	121950.82400438988	348.10930858283365
4000000	755902.22	6962.705178547865	123070.69854667131	348.6466501948269
4100000	814012.3339999998	7014.837935025377	134580.40772802345	395.7577884777026
4200000	824864.442	7056.468349998368	135762.94402737837	388.1858179660071
4300000	834850.3440000002	7063.028833636645	136885.8977239207	388.43694585304013
4400000	844762.026	7035.674750362856	138002.79751695128	390.3149276514931
4500000	854721.708	7026.356021629157	139123.73495934327	388.9299792712052
4600000	911844.7559999998	7280.274817284156	150656.03370121992	374.9850159728651
4700000	922416.8740000001	7435.126810157014	151825.70895520115	376.72225667648064
4800000	932302.9380000001	7533.454841872278	152948.98535001368	374.95967350749805
4900000	942203.4739999998	7691.315162245148	154073.7780089599	372.6811800014034
5000000	952094.3	7816.480539447108	155197.78009523003	372.9162298311914
5100000	1009174.958	7407.233996966602	166742.23948307027	430.35498764077414
5200000	1019781.7639999999	7312.59177555354	167918.29371488176	433.9888582135857
5300000	1029620.5480000001	7233.532988330283	169042.65165914045	433.93940994396525
5400000	1039456.788	7223.983838662877	170165.8424990979	433.02172985837194
5500000	1049275.492	7208.836655014725	171288.61148698648	430.9788014530484
5600000	1106306.384	7157.831536801191	182867.36940866857	469.7436271477104
5700000	1116904.724	7107.942623471213	184032.8973048905	473.56263948955495
5800000	1126880.518	7110.735985557732	185156.8443819199	474.87083906106443
5900000	1136822.6659999997	7126.903349422091	186278.890926499	477.6683413645076
6000000	1146746.3620000002	7165.0354551619985	187397.7372553413	477.4825124739153
6100000	1202510.168	8265.98057927238	198955.85195263714	501.8364020343785
6200000	1212968.4960000003	8330.36950020443	200118.58119734848	500.9961452693917
6300000	1222828.9239999999	8367.452125530817	201239.98947465848	499.69559551364466
6400000	1232687.216	8399.88871900795	202359.61951132969	499.2725937336693
6500000	1242530.7580000001	8445.642999751004	203479.30795633217	499.9957764062789
6600000	1300042.1520000002	9090.730269192756	214997.91343930466	496.6226482249275
6700000	1310811.0320000001	9231.662084048528	216173.5854902138	491.86254862566597
6800000	1320807.4119999998	9352.540463126503	217296.13440781337	491.98140814360215
6900000	1330821.9100000001	9462.397228615371	218419.68553487878	491.08981661820206
7000000	1340821.7499999998	9573.456256468216	219541.77809387638	490.7262667871656
7100000	1397795.176	9921.086881684807	231065.82766306083	501.9731159289312
7200000	1408368.3220000002	10091.714964787969	232238.2710372422	503.0494708298658
7300000	1418236.6619999998	10146.47984993791	233362.31980706193	504.6734609071721
7400000	1428082.066	10224.128704623874	234485.3620296816	507.7182947164686
7500000	1437937.076	10345.62612614322	235608.88080292504	506.3615134096844
7600000	1493630.8280000002	11405.710560748641	247202.22901428601	628.9264499194257
7700000	1504207.1139999998	11620.842744024098	248371.10254818504	623.1946469699637
7800000	1514067.17	11688.185306525043	249490.39539353456	625.8335676696565
7900000	1523970.036	11788.75148140724	250613.34927053313	625.8770846147141
8000000	1533866.284	11882.203759059346	251733.3292931174	626.0550250863627
8100000	1591512.1520000002	10784.17539912671	263206.72692936525	618.4605225726984
8200000	1602268.434	10541.005025324504	264384.5061126555	621.6944646402568
8300000	1612210.902	10470.701939973906	265506.9128269892	619.2558130220126
8400000	1622153.8439999998	10401.937545236684	266630.17502497125	617.0625390487756
8500000	1632083.5280000002	10320.104825213491	267752.49501981126	617.2250058563983
8600000	1688539.7479999997	10483.089693127255	279381.74699952424	659.9493030295287
8700000	1699194.822	10523.533724327728	280551.03200938285	658.3788380972205
8800000	1709136.8779999998	10537.37604600754	281671.2698453012	657.7398512661092
8900000	1719076.966	10556.095664208175	282792.47929894074	655.9051315675691
9000000	1729005.0579999997	10605.024032797788	283911.9964657246	655.6060385261646
9100000	1785395.826	10620.316614481226	295498.26490278525	671.762768697109
9200000	1795933.746	10549.796549086388	296667.2861387207	674.5363416822121
9300000	1805811.898	10466.32015471616	297790.37509230094	676.5565029432672
9400000	1815671.44	10381.801722051881	298913.79861947894	676.7561448103071
9500000	1825526.4779999997	10272.095915515529	300036.6593258491	677.1078623830496
9600000	1882342.5420000001	11056.854849896707	311502.9562208871	689.899931792069
9700000	1893015.094	11223.799453320611	312675.44745738414	691.8375646343038
9800000	1902941.872	11349.01480470221	313798.42915954965	691.8663874289272
9900000	1912853.3800000004	11457.952798316299	314920.23376370774	691.8182016047018
10000000	1922761.484	11607.359384320898	316041.32892196986	691.2632070428352


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	102069.25399999999	1756.2563492471988	15372.301419989879	33.80690390587218
800000	151085.87000000002	2547.4015655740054	20968.746723218843	37.27635802510525
1200000	200027.894	3234.6442882030383	26561.83456333266	39.675064775163165
1600000	249069.97799999997	3948.5024066059955	32162.78749224533	44.84926213652583
2000000	298048.77599999995	4655.59592961995	37761.71559929551	48.668363054154746
2400000	434136.59800000006	3637.5345945840313	62613.21857921331	275.5752468539887
2800000	483267.77800000005	3684.519216064853	68206.01987155499	280.2810789369394
3200000	532450.6140000002	4006.4689291423015	73804.65393858505	283.0583066169809
3600000	581560.24	4384.324295355438	79395.88355891201	290.4706307643099
4000000	630640.822	4981.9182316984	84985.04684045733	293.37125780812386
4400000	769111.834	6415.386527092831	109914.81934957308	416.6929223834888
4800000	818679.104	6615.457167814083	115514.3807729405	420.06699180816275
5200000	868266.842	6896.618378000423	121114.3769818811	419.51543375782626
5600000	917727.4200000002	7124.017547074285	126704.24247462934	427.43530934609424
6000000	967231.0619999999	7424.487606433492	132296.39212084975	432.26851196759753
6400000	1103705.7000000004	9545.016756998291	157191.34798523315	467.7393313896314
6800000	1152859.75	10224.105136923641	162787.3805323473	469.3108437167137
7200000	1201944.2820000004	10991.049466537168	168378.596668292	473.37127185807066
7600000	1251053.3499999999	11691.649050110786	173974.75594834128	476.0525558899757
8000000	1300279.9959999998	12464.76822654543	179578.45806203908	481.0908824323168
8400000	1435992.1479999998	13310.251172276287	204578.34173474598	592.3039907410658
8800000	1484916.344	13503.227302138901	210173.84335692856	597.3682102292067
9200000	1533881.148	13723.520726668745	215769.51443904112	594.7277024386062
9600000	1582874.1279999998	13966.220836363109	221366.3574843573	600.3932114968893
10000000	1631869.7439999997	14299.403295695913	226965.50870450804	602.1119760628553


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	14587.713999999998	155.66072252748188	2637.4594186686245	31.393230067738784
40000	21496.117999999995	312.4567395407633	3472.9136053890593	29.77389450516344
60000	27606.76	394.66229704788213	4222.051908215642	32.32057879280085
80000	33653.182	483.7056616901565	4965.624101447772	33.96865295638931
100000	39672.340000000004	553.5272836796602	5706.568580984856	36.39724310307149
120000	56962.018000000004	632.951149138348	9425.467658647149	52.30178148653937
140000	64946.692	799.8946597424217	10429.341639445396	46.670829855190156
160000	71113.43000000002	911.8910642663959	11185.597768382515	45.582898050630185
180000	77132.71599999999	1042.5476370166014	11928.086495316018	45.02441068941813
200000	83141.88	1159.757173204827	12670.215796384311	44.68351338939146
220000	100301.722	1186.9979751157484	16393.099621466165	72.12657041454074
240000	108187.38799999999	1282.630028069929	17387.036344471275	67.55535484930105
260000	114299.804	1306.1087627946172	18142.82290575362	68.07908144346493
280000	120260.56399999998	1337.1274226922262	18885.751162348726	65.7936735767355
300000	126217.59799999997	1350.8322619596834	19627.804587027404	63.789547605533215
320000	143456.712	1388.2963675014657	23327.403710559913	65.96900881603915
340000	151513.07	1496.2551868581604	24338.8071688574	61.40549637695309
360000	157685.29199999996	1545.4010772956744	25095.351742033516	60.9513182724616
380000	163692.832	1596.3533677088865	25837.808969870814	60.70129337179071
400000	169690.49000000002	1629.2807108591742	26578.97166379608	61.16773537968216
420000	187036.832	1569.9106040281472	30315.701314976304	56.96892282645895
440000	195132.31399999998	1593.7784769269329	31336.055971495905	56.78024109191874
460000	201333.07800000004	1640.0349380953185	32097.264297418005	56.884809008136095
480000	207332.318	1687.2998254660545	32840.84704702522	56.922945923664344
500000	213315.582	1750.7115448792044	33582.034335567776	56.16380762661322
520000	230536.408	1737.1162231494166	37310.565888148994	98.90066760267514
540000	238422.67200000002	1773.107349440528	38306.59042072024	89.43234365606266
560000	244536.21600000001	1807.3748466350019	39064.098420303526	87.76850885907258
580000	250503.77000000002	1825.9679321816002	39808.10939387723	87.91403023861207
600000	256445.144	1858.199683655599	40549.83192910263	87.6051401434917
620000	273657.842	1832.6408449605792	44271.643658381	65.7443265544078
640000	281609.50999999995	1808.8100942086678	45273.95923289932	62.79441867029308
660000	287748.728	1829.6878687105973	46030.27423399862	64.2875121489221
680000	293750.472	1858.0179112927085	46774.014659978115	67.53783328093391
700000	299739.84400000004	1909.224941308799	47516.30837435464	70.43833418216082
720000	316956.424	1839.5424637374479	51255.23844219829	67.2495710299811
740000	324918.924	1754.2411007688202	52261.65933550136	78.85926645723671
760000	331049.4199999999	1773.2629054686365	53019.81995146386	79.25704072018468
780000	337037.87399999995	1794.5777423994832	53765.16661921136	77.60496603446126
800000	342990.8120000001	1809.9642703950508	54506.927407513605	75.80987123429938
820000	360222.33799999993	1896.0295421151275	58205.44571913044	115.22355146063846
840000	368272.768	1980.3354321752965	59219.72585933048	95.4103424060659
860000	374431.228	2022.776303009755	59978.546845581826	93.72485175332697
880000	380424.872	2089.176726574925	60722.18862607706	94.59811781827617
900000	386414.3080000001	2166.672213863668	61465.89169198669	95.86090505491221
920000	403661.032	2222.888433011833	65163.8757525301	129.71219063832666
940000	411693.704	2197.269895682155	66173.79526141589	116.46100413294556
960000	417859.0640000001	2193.398544011361	66930.14605196066	116.8198356665434
980000	423890.022	2207.098109795351	67673.71461416085	116.47581627572336
1000000	429900.1180000001	2213.7920107754826	68415.3439723769	117.4356727141683


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	8205.587999999998	95.22230373651358	1610.2984722156875	20.047761366728913
20000	12232.673999999999	250.13153180765582	2113.789744001252	14.846354177014804
30000	15233.488000000001	324.6368353440848	2481.0612727575826	14.503067268881274
40000	18072.294	377.24082541527673	2832.385652866832	16.379088468897315
50000	20885.532	415.05926893503914	3181.8627834681793	17.135324221121195
60000	30341.464	397.4652749388577	5405.092836864039	62.8147479403995
70000	35866.824	426.4391786045068	6214.268969223576	38.71995223924662
80000	39181.784	471.0184002822418	6615.8931541991315	36.48948684706225
90000	42091.87000000001	495.5090959810934	6971.995351439751	36.9804937392975
100000	44930.524	523.7453952955948	7321.7025713335515	36.87006550559771
110000	54391.058	532.0885047057492	9538.230520392104	68.05421854200048
120000	59984.10599999999	514.6342333519771	10357.430097362838	74.96692424762959
130000	63320.72799999999	499.34183145416415	10762.401688997967	76.64303055562436
140000	66229.22399999999	515.8516510091736	11118.439041695086	76.56549080068781
150000	69062.32600000002	532.7807167055895	11467.861852703607	77.52331445240517
160000	78548.98199999999	549.2043218612794	13688.678827386208	136.83497260466302
170000	84205.12600000002	719.8629505398937	14510.121905011236	118.05267179670095
180000	87576.25	849.1921375702385	14915.585982552371	113.22818250990944
190000	90508.242	920.3996827200268	15272.52360120519	112.79150563318356
200000	93356.28	976.6585792611621	15621.825994950414	113.35504680422807
210000	102819.11	931.5391111846399	17850.068663325605	155.79990640681572
220000	108456.26199999999	945.2884859813391	18659.147671124178	144.1362205834815
230000	111833.804	1002.7578526266668	19064.255773019173	139.85536216695218
240000	114770.726	1037.4801917059528	19420.742328387085	140.02517922688503
250000	117633.124	1078.1009182941407	19771.215160987475	141.609989417701
260000	127059.896	1073.4230555377512	21974.104048838373	130.31822862475246
270000	132641.88800000004	1138.2336313662804	22780.43617188353	127.58008585218063
280000	135996.41	1185.1950389609892	23185.495257613184	127.03101204860944
290000	138917.124	1213.5773318691483	23542.3625804899	126.84297539073948
300000	141754.75400000002	1244.8462417521544	23892.345756179024	124.72700265657163
310000	151190.83000000002	1243.9506882420037	26131.49638954255	138.51972818780706
320000	156752.10199999998	1293.585838287418	26930.871836408776	138.53024580632544
330000	160104.98799999998	1334.1384777767705	27334.53894317084	137.19606303462675
340000	163036.46799999996	1359.696345649762	27691.754138238546	136.51240317313184
350000	165890.016	1373.1384466509903	28041.884963802662	137.26824483269706
360000	175295.12399999998	1328.4188769042466	30294.23622323395	167.68792517554107
370000	180752.702	1261.8065444415583	31085.01976255671	162.83788862329257
380000	184041.72800000003	1263.688716002136	31484.862248574547	164.418024937747
390000	186926.44800000003	1272.4024134665672	31841.171976008285	165.07062917934047
400000	189725.364	1282.7341781193632	32189.070392001675	164.9175815598578
410000	199196.136	1274.489606175299	34408.2476435941	134.40998593716472
420000	204909.12200000003	1243.333185681842	35234.026809975316	146.74071316549387
430000	208318.94999999998	1226.7433458370783	35644.75051912323	149.16219868252222
440000	211254.38199999998	1218.2046888196717	36003.04167896552	149.9481469935766
450000	214105.84000000003	1216.030216802924	36353.33174778161	150.49634511020412
460000	223567.554	1208.7526186776106	38579.540662955624	150.41548255737428
470000	229184.11799999996	1152.1309760208085	39390.72147958183	158.51480049299667
480000	232557.52400000003	1107.1931564817428	39798.14136372379	158.0671603502984
490000	235477.01599999997	1080.7600089566643	40154.886593939365	158.53918147682688
500000	238313.30600000004	1059.2505091200671	40504.15535407699	159.26223049646796
510000	247724.72999999998	1083.9465827859483	42729.713819491284	146.6830114642568
520000	253228.088	1153.2340686068674	43524.33450910888	148.4196181723936
530000	256538.66999999998	1188.2633528622985	43924.816366498635	151.6476470957991
540000	259444.10199999996	1209.1569449992896	44280.22225862598	151.72624683354826
550000	262267.26800000004	1226.9989438807474	44627.941195561914	152.0554001017079
560000	271656.458	1245.8787972956939	46888.282135512425	139.12000761581837
570000	277081.36799999996	1310.2324728146075	47671.403031791204	146.04933120737024
580000	280413.404	1374.99623727324	48074.093697805816	148.84616053793118
590000	283333.914	1420.174317877905	48431.53394940186	151.050439413684
600000	286170.8720000001	1441.1754084681072	48781.82866340852	151.78055362393624
610000	295628.5739999999	1428.8875056583734	50984.76565770956	146.73959487179988
620000	301270.49799999996	1396.5001480511178	51810.58427706915	150.6126642230212
630000	304627.3	1364.9332854677732	52216.925494575036	151.73958563626445
640000	307547.51999999996	1346.2294947164596	52574.26010888353	152.2652909242041
650000	310388.048	1344.8207298025452	52924.57026477214	152.21299115060916
660000	319806.67	1388.4473669774773	55180.011231103636	119.40552859714006
670000	325291.44000000006	1472.0174116421742	55984.373956168616	147.96947163250556
680000	328589.164	1491.5220553157808	56385.92156346515	149.8510721428116
690000	331494.95399999997	1507.647341435608	56743.508751868445	147.9363403940201
700000	334325.1600000001	1514.1485333861951	57094.499909453465	147.77063360302992
710000	343771.80999999994	1557.7502165552028	59296.79007935672	151.2145989605578
720000	349388.998	1611.028886242166	60115.71936327743	157.975460279349
730000	352773.63599999994	1609.8673080943818	60522.04084546577	159.55812525565855
740000	355714.91799999995	1610.8427065345481	60878.99008058161	161.80056686421585
750000	358564.0739999999	1601.754439913362	61228.48575631659	162.6422152107047
760000	368019.47000000003	1591.5036511076191	63456.97326906207	156.7668572840608
770000	373595.94200000004	1501.3125109405432	64264.18813849733	138.96621884932506
780000	376933.4800000001	1477.5623685576602	64668.658722139546	138.55960915349667
790000	379836.62	1471.4404741537285	65025.919489709486	138.15777790781425
800000	382646.03199999995	1475.1988237281475	65374.89778911654	138.58275842696315
810000	392104.914	1483.449786381584	67603.86673538123	144.5664218029822
820000	397696.996	1503.2854035168054	68423.87100352984	137.29891526529462
830000	401039.088	1513.6349983679986	68830.28027254296	138.33966607602983
840000	403950.558	1528.0843187453866	69188.75219759077	137.0278078322545
850000	406782.484	1539.3396003568027	69539.44978610903	136.56849946985054
860000	416223.724	1535.4415850041266	71755.39259263936	123.47549910279476
870000	421760.2640000001	1657.6204809652645	72558.65735459063	128.5413512857595
880000	425087.93799999997	1742.1577574554606	72959.42366292916	130.55572054606804
890000	428007.32999999996	1778.5868342466717	73314.41538891688	129.7264137069945
900000	430868.3919999999	1803.7612145785254	73664.96924148622	129.80154168355057
910000	440318.69399999996	1813.5703440708737	75862.0878831708	160.01237612517096
920000	445926.532	1820.4568269701567	76679.52481782189	146.41629822857402
930000	449293.17199999996	1821.5157684424262	77086.15439971937	141.85183935560707
940000	452226.50800000003	1809.037052509181	77444.40910739255	139.03331786108387
950000	455076.5800000001	1791.2615737518704	77794.74199889044	137.77613768856577
960000	464526.878	1799.1892995939402	80015.195032848	114.61809938130403
970000	470139.282	1781.2221536025304	80826.5869666912	122.12026784016903
980000	473530.34800000006	1784.1564635971708	81232.42724425677	125.72160680595829
990000	476477.6619999999	1779.9401945121695	81589.27676222168	125.6413004205822
1000000	479340.38599999994	1767.804948367076	81938.3802156226	125.26039946690119


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	25705.444	353.3705033027577	4432.939034228492	26.233831468486915
80000	39791.015999999996	600.4818217102398	6202.5149032539975	27.515554098015063
120000	53519.88600000001	844.0762491123386	7936.584598319205	27.982291106378
160000	67220.31000000001	1057.8781516581084	9669.04852917123	30.581116005993017
200000	80909.642	1256.4529464400048	11399.094698348823	33.62208645941594
240000	110587.85799999998	1144.3499285504063	17367.368023993076	88.69374912601276
280000	124971.152	1129.2289580732097	19185.48317896829	93.75396371307528
320000	138600.246	1215.557704615013	20919.597295059662	94.48192553209077
360000	152211.48799999998	1326.1060432274664	22652.394375948603	93.02696335837955
400000	165790.49	1438.792340363573	24383.057557383174	95.3349236529033
440000	195890.04	1540.5849988162781	30267.882669411767	103.19831919920767
480000	210551.606	1611.013567776515	32100.35160074716	99.99375398705642
520000	224319.70000000004	1618.95936785194	33833.77735081432	100.86935406802824
560000	238044.42799999999	1630.046340205632	35563.37910366336	102.51351143500204
600000	251774.30000000005	1673.177028529859	37292.673789886525	104.37543301388462
640000	281394.296	1629.20419880521	43195.45705407024	133.01484153105358
680000	295990.146	1725.8738996307316	45017.270246729204	123.1340540739324
720000	309763.298	1823.5579154426134	46748.406315620334	122.73158294515642
760000	323472.782	1912.1144300823057	48475.08296753875	118.89893571947736
800000	337229.47	2047.699835908018	50204.94542750218	122.33961875799102
840000	366820.12	1927.4338039995184	56124.342540553866	178.0739090233235
880000	381211.964	1945.9463689263935	57944.30827535821	177.98071164014368
920000	394821.822	2020.8719217088224	59677.7574569594	182.72246205243775
960000	408398.64	2142.584311547367	61407.59263378894	184.7118954475199
1000000	422014.2040000001	2260.349170898645	63141.63799816101	185.18565350326074


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1924.3260000000002	4.452655137979794	443.7239030719781	9.848028757630669
4000	3653.1699999999996	21.25035999695066	774.1581962618337	13.594482466262548
6000	5197.812	45.239945181222666	1037.995741094253	14.025966853198526
8000	6639.372	71.08744799345557	1273.4098846622915	13.71048553897237
10000	8036.553999999999	89.94060659988672	1497.7795750182129	14.653468003378222
12000	10002.939999999999	89.37872727270596	1973.4947589199098	20.219827756533142
14000	11821.443999999998	89.67898393715242	2343.849621109535	24.350675468704377
16000	13437.844000000001	96.90207235486088	2629.2968990561176	24.85515568947606
18000	14921.280000000002	110.34429955572901	2873.296728483804	24.880611842764253
20000	16339.363999999998	123.11657702266365	3101.1383847601624	26.08340303910778
22000	18301.807999999997	123.44783772913807	3577.91745500679	31.846390679938203
24000	20114.344	123.3704656895034	3944.757191722455	32.92410656807107
26000	21727.532	125.0596594341212	4228.729254437388	33.09768387912011
28000	23210.208000000002	131.66778942981165	4472.532404792429	33.007871570324845
30000	24632.016	139.2237661065407	4700.723716967543	32.396434095178755
32000	26592.693999999996	136.50941002973588	5185.259260593586	37.57895208648371
34000	28390.742000000006	125.6884039378513	5554.518962218884	38.74543211965242
36000	29983.167999999998	117.3086978682971	5837.91714074685	38.83009717056389
38000	31440.508	108.85981819651207	6080.104234557883	39.28943784357785
40000	32838.462	104.19040964610251	6307.079337532635	39.509522208979725
42000	34803.21599999999	104.10811081648289	6788.483013288662	44.20961788752775
44000	36619.39600000001	104.6569744132395	7157.70057849869	43.40882482456691
46000	38234.99	105.5598906361287	7441.593989364839	43.008421274039094
48000	39720.208000000006	114.96333181594373	7684.678128058971	42.17446507894029
50000	41142.35999999999	128.51576816354716	7911.782603863651	41.845480808560126
52000	43106.782	128.4834444847543	8399.713944937552	45.58780285289039
54000	44914.316000000006	130.810223113911	8770.038085026066	49.717775325923164
56000	46513.270000000004	141.09163996022684	9053.188884424027	49.975586612366925
58000	47980.958	155.95213723019765	9296.13062246128	50.454525756077594
60000	49391.530000000006	173.39266016761047	9524.063863615229	50.05473892043754
62000	51355.306	173.81692260025346	10004.543908027783	55.85409391621083
64000	53168.886	184.37571304268909	10374.309942830743	57.081626186644115
66000	54778.76000000001	203.40096383471038	10658.417418602261	56.952307767495164
68000	56254.72000000001	217.07432193708263	10901.694589699207	57.10636721703925
70000	57668.148	224.64502194449895	11128.652478180029	58.128706034642875
72000	59630.52799999999	224.94130537147234	11602.747324184831	51.831294709792196
74000	61440.26000000001	223.7838119455678	11969.62069701694	50.19827980662973
76000	63051.64800000001	221.95573156224853	12253.850176797718	50.671874431286916
78000	64533.259999999995	224.0139438120359	12497.707586642993	51.018943291082806
80000	65950.878	228.38970018614208	12725.343583366423	50.60706237124835
82000	67914.394	227.86355099293644	13207.223529285035	48.69949543951013
84000	69724.14199999999	229.12100101621127	13574.58005479862	46.112483655968994
86000	71333.11000000002	231.0854218681913	13857.560269269083	45.837063421040945
88000	72810.68199999997	234.89976613203459	14100.420086236016	45.95492497705396
90000	74223.482	240.92628977897877	14326.857890061015	45.629994265987925
92000	76186.20999999999	240.8697514794635	14811.21826851073	43.14843528040927
94000	77994.88	242.39160418170405	15177.827176792027	43.26347979854163
96000	79605.21399999999	243.83802621138472	15459.881950374485	44.569292530061894
98000	81085.25999999998	245.37272328711396	15702.156366315074	45.10307167293992
100000	82502.95599999998	251.92993237539127	15929.213494642749	43.98424278874537


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	973.7519999999998	1.7250623177149274	231.50542100915246	5.041558917426115
2000	1887.154	5.582035072942097	419.97907794919513	8.807965348933521
3000	2718.9919999999997	11.049594059913927	571.3809470402628	11.165100892227887
4000	3478.346	19.5780036435451	699.2064153109465	12.180438696144039
5000	4194.932000000001	30.11398966150642	815.1262495819099	12.58873223115772
6000	5183.379999999999	30.32552426953652	1065.0038261873408	13.825851421688402
7000	6130.413999999999	30.037387147797382	1272.9555087668464	16.071755205348207
8000	7004.370000000001	30.36155646720229	1440.5921270783197	16.426282792283963
9000	7805.089999999999	32.716139747837246	1579.634114775416	17.618780002221076
10000	8550.324000000002	37.775416815113545	1701.3980948071483	18.608860741965724
11000	9538.564	38.024649081586155	1951.0681881401058	18.69500164055959
12000	10485.973999999998	39.21143262989615	2161.3399957094	18.788760362603703
13000	11358.774000000001	43.90095119192315	2330.87363691405	18.510008520238962
14000	12155.254	53.72446167456897	2470.9567126111892	17.72017943451096
15000	12894.062	64.28539315686974	2593.1242473079283	17.756815778139302
16000	13882.579999999998	64.01225368804197	2839.483274220171	19.19657153313277
17000	14830.306	62.71159456857511	3048.187324580357	20.955901146414757
18000	15705.724000000002	61.18643044917012	3217.158604030712	22.502893547658406
19000	16504.636000000002	61.557361000397044	3356.4295870324227	23.11522530384193
20000	17247.379999999997	64.7307126143056	3478.4478249045665	23.41785322155611
21000	18234.518	64.40868019486571	3727.6549462773933	22.858269550612242
22000	19179.143999999997	62.69074487779982	3936.961947245254	23.565302080170117
23000	20048.8	61.545293889948056	4105.071844931308	23.211017216551404
24000	20841.864000000005	62.87893750869458	4244.1188977022375	22.890346565284876
25000	21579.26	65.07097868225874	4366.195693601062	22.727531326301545
26000	22568.071999999996	63.5339833474991	4614.655415737626	20.67106387215656
27000	23516.260000000002	58.367823708310574	4824.333257450028	21.231416679088532
28000	24390.394	51.075040262125924	4993.2608943890755	22.891492340695176
29000	25188.113999999998	45.11975379168507	5133.042766125686	24.392747561319183
30000	25928.226000000002	41.585961359841455	5255.1775890518165	25.70873098834503
31000	26916.666000000005	41.829350726759614	5501.161448433726	25.50727730885955
32000	27865.152000000002	45.03001487896703	5709.65272201874	27.690896114668107
33000	28742.102000000003	49.87587744702929	5879.265169261137	28.76310758004994
34000	29540.916000000005	56.279221190220305	6019.56845959466	29.040227592116096
35000	30281.364	63.64758024552981	6141.765311536066	29.582927760730758
36000	31269.880000000005	63.69295373552342	6392.103321640158	30.76574137746166
37000	32217.466000000004	64.18171013268186	6602.399199087896	31.50030301246312
38000	33088.55	66.06054344311329	6771.580688518181	31.82851170441313
39000	33881.52	69.43167832880961	6910.558220400463	31.903482804076933
40000	34615.03	76.65204570727981	7031.761077365704	31.8273177471605
41000	35603.52200000001	76.1635797769789	7275.683617468395	32.834014057573654
42000	36552.906	74.0812407203517	7483.311055007219	35.13473188133159
43000	37430.604	70.98235511575022	7652.251897960121	37.17863223921757
44000	38231.941999999995	70.69404089297844	7792.072024424499	38.138333589533744
45000	38977.78399999999	77.13787932440815	7914.523223024924	38.282557591148816
46000	39966.286	76.87531784216218	8162.498973058539	41.53598272414492
47000	40916.020000000004	77.16681900632877	8373.182192105656	44.32805289186048
48000	41793.12000000001	78.40750587653338	8543.75016093638	46.44757281527969
49000	42592.515999999996	82.16952276307472	8684.466327032762	47.4985499208229
50000	43333.759999999995	91.39571738082	8807.105994905281	47.455838639771244
51000	44321.81200000001	90.77312730097931	9055.73893994822	49.04994771784887
52000	45269.864	89.78078428409106	9266.442686341183	49.43436460087837
53000	46145.5	90.3919662113571	9437.708555180725	49.737458096895665
54000	46944.684	92.74944590430485	9579.497811186908	49.70901461672158
55000	47685.982	98.23488199209162	9702.955775527276	49.82377156028799
56000	48674.66400000001	98.05940729985629	9954.621131167782	49.3601457553783
57000	49621.85799999999	97.9959366277768	10166.069712855631	51.76021690903755
58000	50494.765999999996	99.73980195154572	10336.571336806323	53.896598285246085
59000	51289.294	101.7393191991715	10476.813804371675	55.19086773762471
60000	52024.53799999999	106.44232844335983	10598.924318159578	56.042400427309865
61000	53013.75	106.61384035647417	10849.918923497671	60.38206125396494
62000	53962.73	107.7059289609136	11060.691399805399	61.49451746094548
63000	54840.598	109.23733771522855	11231.487885204899	61.52060387697222
64000	55640.35	110.13328339385426	11371.618211660923	61.11912037847647
65000	56383.316000000006	111.61139718784212	11494.134258950402	60.80690427808376
66000	57372.23	111.69649402634685	11742.819761894274	61.41721533496135
67000	58322.64599999999	111.92950918621341	11953.770765356054	59.81293925553612
68000	59202.659999999996	111.10499058698086	12125.438854089884	58.006709177420014
69000	60006.25	109.27525947502195	12267.161559762539	57.50898175275138
70000	60751.33800000001	109.90612982601762	12390.33029125329	57.436270866225605
71000	61739.554000000004	108.87538158626772	12640.221859807416	63.05242420009279
72000	62687.33600000001	107.22035329171369	12850.745155869283	65.34390644247773
73000	63562.77	107.83194713173809	13021.072871604989	65.50616807835856
74000	64361.731999999996	109.76763222573571	13161.915969100804	64.76251662751017
75000	65102.22000000001	112.9650659864968	13284.034974268448	64.48105687188537
76000	66090.182	113.32363505563234	13534.169382041018	63.41542518249059
77000	67037.934	114.892834724858	13744.678440308871	62.83034361361719
78000	67911.70799999998	116.30687194754447	13914.164855348898	63.17456078258929
79000	68706.75200000001	118.30501152153606	14053.382937533777	63.27222248193345
80000	69443.49199999998	119.6930471200757	14174.66096249976	63.241484963130006
81000	70431.664	119.34380505264774	14425.300884635271	65.44311769015783
82000	71379.23199999999	119.16826132266608	14636.790737783023	67.89495160847795
83000	72252.60800000001	120.09415868855119	14806.828388899181	69.81809985790372
84000	73048.204	124.31277928407833	14947.302184885455	70.00033024872253
85000	73783.25399999999	130.43916387001732	15069.1640770539	70.23837458304847
86000	74771.632	131.01212334063214	15323.51133280859	67.33048089005862
87000	75718.44399999999	132.87442285440247	15535.957433004904	65.96947079829792
88000	76587.99799999999	136.4499870770687	15706.601079437183	64.33485856625313
89000	77378.798	141.17510402176632	15846.733527694902	63.09807234931793
90000	78109.45800000001	146.2111509503352	15968.61742696365	62.44770245158184
91000	79097.55799999999	146.12825400234678	16219.091117268827	58.03515346781815
92000	80044.09	146.19432676331238	16428.271460892283	56.51769186703991
93000	80917.11	145.86645833318505	16596.991317666874	56.07071915564923
94000	81713.712	146.5436436166471	16736.422384052676	55.3709906773172
95000	82452.09400000001	145.97996393722235	16857.791842057537	55.50821703550992
96000	83440.10800000001	145.50431966096141	17106.995712182452	59.681429969182986
97000	84386.73800000001	144.6046839413559	17317.166271077884	60.90629840477836
98000	85263.42	145.15305271026497	17487.804076250934	60.716708161113594
99000	86064.85400000002	149.34289524445745	17629.062916670235	59.66164053357162
100000	86806.994	152.01758817832157	17751.893998290325	59.06306527913051


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	3789.4139999999998	12.05770588093401	845.2929574385147	15.580814088719118
8000	7124.658	49.237009070639324	1455.1062934785866	19.811261599508974
12000	10205.752	89.17470353811686	1980.259740504187	21.65773262909912
16000	13207.641999999998	130.70039920027438	2482.4924594444865	23.27144019258924
20000	16189.456	164.87050643863805	2980.228912016086	26.228991504321392
24000	20051.877999999997	165.43114376951203	3897.250749118266	40.114134040013404
28000	23475.590000000004	168.86706283674826	4545.706381900705	44.40584823016775
32000	26591.609999999997	177.07637755750758	5082.183256477062	47.58950465330126
36000	29602.924	192.66081762747953	5589.486831189499	49.59679252492012
40000	32586.069999999996	213.176832022409	6089.394904621676	51.33385759797244
44000	36450.57799999999	215.7912275943293	7006.85003049691	50.42868326894122
48000	39864.672000000006	216.21053920246842	7655.961356910727	47.455643021245955
52000	42969.21	214.4089264829121	8192.603829741225	46.82290833776514
56000	45976.403999999995	221.13702997614024	8700.090761586325	46.49509568851167
60000	48954.60799999999	230.31230916108578	9200.469963016974	47.459144608982726
64000	52820.21000000001	229.08166506000944	10112.603165656856	45.184654803006175
68000	56240.076	229.93307582859904	10760.861366617313	44.56872806105607
72000	59354.10600000001	237.91577222015098	11297.8661165025	44.29367122161953
76000	62362.35800000001	248.69099674540436	11804.99552810063	44.05451510741499
80000	65338.024	264.2497210846902	12303.76318549021	43.40881184292051
84000	69202.27000000002	262.18428281564945	13209.969188117897	43.149828694962395
88000	72619.54799999998	251.24536395059076	13856.656958372876	45.619257080562534
92000	75729.862	243.97727079016445	14393.10700661646	46.8054706348824
96000	78738.212	251.3138654175454	14900.90910952433	47.98960911686947
100000	81715.15000000002	264.62441850037527	15400.771627615517	49.03334694119501


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	100309.87599999999	1187.655481275794	18215.027966795635	31.35992085464542
400000	146548.704	1659.2817034099835	24133.8939543147	34.46516210899574
600000	192622.714	2091.2147360283793	30040.69014882279	40.489754046702416
800000	238608.02599999998	2569.6573929014985	35938.317934776205	45.87378115080762
1000000	284616.704	3016.0247301343784	41837.835283376044	54.22750593278959
1200000	406125.75600000005	3385.333501730336	66949.46760275641	221.03358656664835
1400000	452883.1299999999	3572.2898557927756	72899.51682378176	216.14084503596953
1600000	499094.968	3795.6462972223553	78802.06941441334	221.48390370789116
1800000	545272.4740000002	4027.7246456037365	84699.77113511073	223.84819688327556
2000000	591480.19	4303.859315836415	90603.35151971501	228.5369519487243
2200000	711309.0319999999	4483.556598745119	115762.4583080827	266.61534841205366
2400000	757871.27	4733.507258281085	121705.5483991369	271.3238844456212
2600000	803947.578	4997.629408913795	127608.20029197338	274.7242462710782
2800000	850035.95	5274.527517656085	133511.20564091371	277.52146911658303
3000000	896080.3079999998	5639.182968466266	139411.39798746115	286.6031755556032
3200000	1018199.3499999999	5936.54807746986	164637.09983537454	292.0659993235943
3400000	1065070.9039999999	6291.514471581202	170576.11906765512	290.04562851517215
3600000	1111439.2960000003	6687.101041536357	176474.53053682428	296.9053976513065
3800000	1157855.3820000002	7213.572851257117	182376.42305569863	297.55378947315785
4000000	1204230.3760000002	7677.765439887949	188275.927142332	299.30906267460534
4200000	1325088.43	7497.126780806636	213480.31823420007	362.4851084327431
4400000	1371299.2320000003	7209.352818327656	219426.55776572437	360.18654398808616
4600000	1417032.596	7001.832020415612	225329.18331744365	357.1434546027381
4800000	1462744.016	6716.504425321303	231229.65177038327	359.3397441330232
5000000	1508443.4080000003	6545.64580681571	237129.2015408266	363.5200923355207
5200000	1629296.4059999997	6976.5991119268265	262329.71600865613	307.6658840423525
5400000	1675559.534	6929.149651744512	268270.8201644326	314.70068294367525
5600000	1721374.156	6970.274431726603	274174.5541341229	318.12189573565183
5800000	1767161.668	6940.769993116864	280073.6740448688	321.6456573634163
6000000	1812968.3040000002	7060.455346856916	285975.6546905544	320.0128621311285
6200000	1933494.1719999998	6767.18013770184	311095.67412285734	265.0546739489902
6400000	1979865.8880000003	6513.529748421601	317044.6167337888	260.0302445477178
6600000	2025734.678	6255.23554144631	322951.37842422037	263.4659991690758
6800000	2071565.0999999996	6052.325586527306	328853.55627506773	263.93458324011624
7000000	2117434.9099999997	5877.285967339766	334760.4724193751	269.1537676314331
7200000	2238147.8359999997	5673.603487722586	359939.48825883993	406.83814056482754
7400000	2284540.3999999994	5629.794200130481	365882.3526128392	411.3788344447292
7600000	2330464.3180000004	5641.88799819072	371785.12499962293	411.27882480005525
7800000	2376385.978	5833.394491416284	377685.15312334546	413.5808168912397
8000000	2422293.846	6008.269644437464	383585.36837173044	416.19570544941416
8200000	2543477.0620000004	6462.756318361775	408706.20253170445	437.3683808286581
8400000	2590090.254	6568.535731649627	414654.27467001264	434.9505229364112
8600000	2636151.148	6678.974509330375	420557.0518473258	434.6783628034324
8800000	2682180.4400000004	6889.492935632734	426453.50247977267	437.5600215505386
9000000	2728210.6100000003	7070.739376119077	432355.0410712812	436.30979628221064
9200000	2849122.5240000007	7956.728325234348	457500.90194272465	447.79927542827284
9400000	2895638.84	8285.38738492184	463448.858722726	442.7323415135241
9600000	2941641.018	8593.063869126516	469351.5761052732	438.0844637081941
9800000	2987574.8419999992	8883.528409473234	475247.6719956378	431.26116820591994
10000000	3033608.7639999995	9225.905348276734	481155.56031000643	432.8969225605026


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	59277.270000000004	818.7828084418948	11315.160546370087	35.19793723559773
200000	79968.174	1158.1717488467177	13907.489948618855	35.37547292696015
300000	99895.03400000001	1451.323139301213	16437.925342972234	37.45394679132576
400000	119751.75200000001	1725.1725919506662	18960.075313029574	38.16118571275813
500000	139651.654	2010.3064339338	21487.063292859966	39.51216762647264
600000	214071.12000000002	2781.8299617338275	38195.18062487822	171.14337713255992
700000	236363.12999999998	3056.391865222777	40956.449243692376	157.80456135819287
800000	256332.83999999994	3139.2220699190198	43488.51110600477	157.17705824186876
900000	276233.444	3278.5485709895643	46015.18070131536	151.4153639117535
1000000	296170.29799999995	3387.4592378943275	48544.72642244432	150.12577249607548
1100000	370508.08199999994	2740.9163515948626	65154.524386889694	217.90706556299426
1200000	392783.616	2815.7173520208385	67917.0027613504	210.1596914099499
1300000	412709.98799999995	2860.2481075008527	70446.96944974244	208.63880895426377
1400000	432593.50600000005	2943.4372444179253	72973.78443422234	206.51325084632487
1500000	452466.74000000005	3059.577220626695	75499.96437475963	204.7845895774214
1600000	526958.2759999998	3390.80165560106	92176.64933579293	271.9109845265888
1700000	549038.644	3471.056195284985	94926.58583950729	275.567073409273
1800000	568950.082	3523.5338204131117	97456.98837822568	276.2182322648598
1900000	588809.034	3624.7961807656343	99984.99707154688	277.83419465254696
2000000	608683.9920000001	3741.7602968680376	102511.84199441485	279.1463768486032
2100000	684273.956	3896.3466338131225	119066.65067870336	380.10913168681947
2200000	706835.1339999998	3929.9169410961663	121841.90471712344	379.51282368633315
2300000	726913.95	3969.5381256793853	124374.27490229602	382.508010171594
2400000	746964.0619999998	4071.0475068430624	126901.67070448883	383.39967830520555
2500000	766963.4400000001	4186.590282986888	129425.42812883761	387.3077579704988
2600000	841515.1780000003	4367.2940985511505	146098.83650220672	382.5189767750071
2700000	863824.18	4566.655217114612	148863.5542280663	390.1776167310971
2800000	883755.214	4648.062702513103	151392.64152987004	388.6133760249551
2900000	903667.0719999999	4692.380855113959	153919.99514606633	389.7309840276958
3000000	923559.2479999999	4736.469912537543	156446.4157907854	393.38516455522836
3100000	998392.6819999998	4701.006729631415	173005.0111094586	417.7923749391142
3200000	1020886.274	4650.608590501775	175783.63029647747	426.2003034477626
3300000	1040928.254	4637.955030849524	178314.6515295783	425.9666481828317
3400000	1060933.4160000002	4638.62542896091	180843.91522846723	425.0946014786577
3500000	1080887.892	4669.665299642391	183367.73032994318	425.5279786385979
3600000	1154768.3460000004	4793.848169663207	199981.0484758538	503.86716256681234
3700000	1176768.0359999998	5050.4403127715905	202732.30923397123	497.98985453768614
3800000	1196525.6840000001	5075.101670782792	205260.9899013525	498.9686121913145
3900000	1216252.3419999997	5134.9358221366165	207789.13563690791	498.92719432780865
4000000	1236004.8699999999	5193.9379246215485	210319.84539835615	501.43381758481667
4100000	1310729.3339999998	4866.71522655274	226961.5071282369	476.19106748485683
4200000	1333064.508	4901.112788220865	229735.54801111188	484.6832697518708
4300000	1352944.7400000002	4905.930508118715	232265.23337268745	479.7066268891934
4400000	1372813.6600000001	4866.399023699714	234794.09689232925	479.49847530885046
4500000	1392685.7820000001	4814.7804348272375	237322.33513485687	480.91834023606765
4600000	1467594.0359999998	5243.699700858365	253888.2888667108	466.2378085148928
4700000	1489927.7899999998	5390.287709387876	256657.98603158438	473.53537432817586
4800000	1509862.5679999997	5449.199901728249	259189.23256162595	471.767430439979
4900000	1529787.504	5520.270117721094	261718.82513277233	469.2374043477722
5000000	1549670.5259999998	5593.244935185852	264243.8573775622	469.72581096004836
5100000	1623991.656	4793.648222042716	280962.61850647547	478.12990886714374
5200000	1646130.9400000002	4660.512095725143	283719.92684903997	472.7391350637961
5300000	1666015.856	4620.125554905729	286253.56426412024	473.9129234660813
5400000	1685807.6379999998	4546.789324215003	288779.39145187486	471.53525333072264
5500000	1705616.264	4497.465637769282	291307.2031597328	468.4293082873723
5600000	1780345.3120000002	4619.442625802857	307986.44745578495	462.48184741234695
5700000	1802693.0779999997	4851.6554350443785	310758.15365368186	462.47750007324294
5800000	1822602.2780000002	4982.5179596884245	313289.0938802861	461.1814677461904
5900000	1842434.9239999999	5145.609272308908	315813.10798015934	454.21700271595785
6000000	1862315.462	5291.657668598754	318341.530706256	452.34775923791705
6100000	1937505.754	5715.748317303702	334978.4717468492	541.7256572617404
6200000	1960029.2559999998	5973.660930933386	337762.4938850504	540.3041108573361
6300000	1980028.546	6048.997249234647	340291.78417355864	541.1698014433522
6400000	1999951.534	6123.36844143117	342816.2543347549	542.4229467287226
6500000	2019860.1579999998	6226.798633472687	345338.36893318	546.8384635571482
6600000	2094953.474	6099.159334706549	361929.50697584136	616.89029353117
6700000	2117227.778	6155.7579887119855	364690.10412781656	601.020137153202
6800000	2137161.9000000004	6194.246263866128	367218.73348139616	604.4158106013795
6900000	2157044.2639999995	6266.656997508931	369742.5846109543	602.7628653772252
7000000	2176936.4340000004	6328.6735819269525	372266.3392977564	603.4995503635795
7100000	2251943.1000000006	6095.691695273044	388893.09622942994	569.1404441609907
7200000	2274149.7260000003	6287.2823807221675	391671.1640783472	587.6258438114107
7300000	2293913.528	6331.21622667465	394204.5197776898	586.6661554260179
7400000	2313599.4600000004	6400.242766659492	396731.2354029226	585.4181202780007
7500000	2333292.0680000004	6485.764020986893	399258.01082622644	587.250528280898
7600000	2408603.2539999997	7010.619601794757	415855.82781596563	596.1688440157236
7700000	2431076.26	7452.66505445318	418636.54473880504	590.1170497505411
7800000	2451037.0179999997	7626.2801304520435	421166.19617840945	587.4239056033086
7900000	2470940.5940000005	7797.542552568702	423693.492672826	587.0010410783503
8000000	2490847.0260000005	8000.931977669256	426218.7708746352	583.6418931896189
8100000	2565648.11	8945.651684265522	442879.3616160535	702.6054999695264
8200000	2588003.0679999995	9503.228806268095	445649.14963359165	677.2630083960827
8300000	2607975.4520000005	9762.744395722002	448181.23926539003	682.5906431009345
8400000	2627862.922	10014.808780638468	450706.9418231955	681.986056198839
8500000	2647733.7640000004	10270.269257886752	453229.2197077172	684.5845497422499
8600000	2721883.1780000003	11154.083634302706	469825.2164701835	710.5534532027401
8700000	2743958.7160000005	11542.04560413723	472585.5799575693	699.9209897914103
8800000	2763750.622	11724.486940365392	475119.5717539452	700.31914741748
8900000	2783495.6159999995	11936.457945138673	477649.2083383291	701.2810929611777
9000000	2803235.4340000004	12130.872281645885	480179.1257092586	703.2549088009689
9100000	2877785.0379999997	12414.271487396634	496801.67728795006	613.7237069998288
9200000	2900109.9220000003	12574.975676670154	499574.63570119377	627.0854865644234
9300000	2919976.328	12593.7380843062	502103.1425014644	625.8449692717417
9400000	2939826.031999999	12645.341358658321	504631.8368176466	628.4425186928233
9500000	2959626.4020000007	12733.587625082	507156.18959742115	626.8137803761978
9600000	3034522.7860000003	12817.890171565552	523760.6427001396	673.6666705746061
9700000	3056795.0100000002	12921.388067476673	526529.9670283602	662.1989479792629
9800000	3076715.0100000002	12948.385230744592	529066.5169656546	660.0959996360328
9900000	3096544.358	12987.804302133789	531594.7485392164	656.8440937143149
10000000	3116355.604	13030.920440616263	534122.4309937746	657.7565559445345


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	184575.22800000003	2786.969507965396	31853.27525510735	94.22653267194971
800000	297389.506	4656.975992513657	46687.96165671949	109.64830534680343
1200000	410138.51800000004	6588.9291095928465	61517.82537744804	114.30189628431036
1600000	522894.372	8550.51791739319	76344.1853874375	115.4282136070661
2000000	635686.9880000001	10417.43755273266	91184.27716789534	128.0272559040715
2400000	843752.116	10892.82700032477	131379.14993928635	294.8770764013014
2800000	956471.8759999999	11439.634490683125	146208.37688263826	303.37745121425826
3200000	1069208.5720000002	12032.326543246538	161044.15705787553	300.5118083942349
3600000	1181891.418	12668.507533465072	175873.35709046794	313.70987346657495
4000000	1294585.2380000004	13334.364539091119	190704.72095103306	317.2328803816263
4400000	1505050.0739999998	13044.120811137851	230917.552527614	464.5139438920865
4800000	1619010.2519999999	13039.622285726678	245755.06491159304	470.03167048915407
5200000	1732847.796	13354.814150023649	260583.16883245105	473.8908184574085
5600000	1846695.924	13810.754352160355	275409.5317100686	488.2004920759938
6000000	1960497.6300000004	14604.08519483428	290230.9609772144	488.0248801588943
6400000	2167820.3340000003	15136.348008699275	330358.1211426231	668.6224864283205
6800000	2279952.358	15287.85084321813	345195.6481708433	668.6267941776862
7200000	2392012.836	15656.884666678196	360025.70447471	671.128554087853
7600000	2504079.3319999995	16177.412599355122	374856.1094660799	675.7036144868995
8000000	2616130.264	16791.733318738345	389690.19509412086	677.463722514379
8400000	2825590.054	17220.081444941112	429758.0816990618	666.2640828207216
8800000	2939369.1820000005	17785.348828157174	444592.05268140195	661.5110304058536
9200000	3053063.412	18356.807621315205	459415.8755887526	657.9235853969581
9600000	3166860.926	18950.4492630929	474248.8224045235	669.1562459878846
10000000	3280536.476	19683.80703711519	489069.3889533522	664.7542243678907


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	18748.002	43.010149138186186	4358.920664302424	35.15619470977115
40000	32597.789999999997	182.23328986036427	6664.119296700517	30.229074685408417
60000	44558.407999999996	293.7362027700622	8524.938924864055	29.955127835963925
80000	56274.39199999999	402.82603658541257	10341.942314831967	30.500789436278538
100000	67943.19599999997	514.0403274971155	12150.370673468668	32.6764720108706
120000	87255.32	508.4060012758813	17010.820786699704	78.26052652634509
140000	101983.736	484.50043236306675	19595.77302849696	64.53674151419932
160000	114103.06199999999	499.4239991074138	21495.60040530051	63.073712683703775
180000	125826.96800000002	542.5772012411368	23318.786443370038	65.29860659017608
200000	137483.56	592.4984679961481	25130.81585237635	62.35088484969427
220000	156806.622	615.852484894815	29969.327841231494	104.3328433667793
240000	171536.342	663.0033446840346	32548.881752711826	96.8998943861234
260000	183669.01599999997	725.2893541691451	34446.14452210832	100.34976305817486
280000	195415.8	817.2676767538678	36269.9143552049	106.11038312938827
300000	207091.56600000002	919.9849641307558	38079.43258535777	106.48169577554853
320000	226418.65000000005	893.649715032565	42932.01092089026	100.3952327976008
340000	241139.44000000003	822.3774440810874	45513.34930917987	98.20812268344626
360000	253258.694	773.27227253478	47409.73125182232	95.21262497344095
380000	264976.03599999996	731.3624508819339	49230.6093529602	95.34424214257294
400000	276648.8279999999	699.2308680702001	51043.20038683941	91.10491696564713
420000	295972.126	670.3409793067044	55853.115030980975	123.87546111943877
440000	310769.65599999996	616.8439244916191	58441.35270998705	119.33862002345583
460000	322961.038	622.1234843091331	60348.04439144688	117.29186153974744
480000	334711.278	615.63781022071	62169.12513750044	118.38185870382891
500000	346399.748	628.1381457538664	63979.487307557996	121.52262351530793
520000	365744.8479999999	625.1845276538318	68779.1965927491	123.70345160554804
540000	380559.26999999996	658.884784617162	71393.03531032463	117.06877292873862
560000	392680.508	694.8836421988544	73297.71828618369	111.58894267888992
580000	404370.22199999995	724.5995409849143	75119.9101113512	111.66085854482692
600000	416003.18600000005	766.856680166199	76930.98146693879	111.95014821862003
620000	435338.22400000005	764.0369035182648	81754.77664545545	140.92908860586166
640000	450081.326	787.2320312504257	84358.36473210601	121.96291168580063
660000	462156.82800000004	815.7499836592152	86259.45682288028	119.57514383473095
680000	473796.6220000001	871.3395239999438	88079.59574031094	119.72392353954544
700000	485369.692	939.4566494498553	89888.47940761349	118.45151881319286
720000	504686.49000000005	922.2569834318997	94742.91311257996	97.1379596375863
740000	519384.5399999999	912.7868811015572	97320.49025686	106.05092474072868
760000	531483.4859999999	939.6157933988485	99217.79346462924	103.48276051947876
780000	543163.704	946.4171453223057	101036.40891598073	104.50684364645554
800000	554794.0020000001	971.5977261054521	102846.242869659	104.28851551331877
820000	574161.506	981.8378545497133	107607.18970007004	123.2607118366379
840000	589078.358	1012.8597146890893	110222.80590080222	106.18191781145563
860000	601312.1640000001	987.8825978739728	112130.2144039789	106.81730784099393
880000	613096.9120000001	976.9854620639748	113952.34983278827	106.48298682952844
900000	624805.2880000001	984.1600183890888	115760.41992976397	105.76784060078624
920000	644150.34	987.9641865753927	120564.69617585008	94.87377271983962
940000	658985.7200000001	994.8372452483326	123168.32001937297	84.86830721489189
960000	671171.844	1011.2337025764871	125073.93164522797	84.03443177526945
980000	682937.2559999998	1012.4698016149792	126896.3316133386	87.32045098122528
1000000	694634.6300000001	1014.7759022781732	128707.46506240549	85.55110604170159


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	9661.725999999999	14.134487531488382	2369.69530795752	18.744194252855564
20000	17285.57600000001	93.46121610355479	3734.5328253288417	23.267489547144997
30000	23169.138	154.12701903156184	4636.8330002605635	24.007504202399446
40000	28525.988	205.3100318380306	5441.020824496729	23.416473819406516
50000	33758.39599999999	249.87369854922352	6225.300844094561	23.05957924091708
60000	43644.57	256.46675734337117	8829.642377042317	42.526848613185145
70000	52137.35599999999	309.8798764826276	10541.511536587917	47.356228233149544
80000	58503.371999999996	379.68409795512804	11558.132918758241	52.35611765287693
90000	63987.72799999999	421.658856549542	12385.63275465984	53.930186167139084
100000	69236.628	465.5713695091914	13172.20975256473	54.251698850561304
110000	79118.094	463.34320143447366	15797.401462042884	78.71504854674306
120000	87589.446	450.547388658135	17496.772847524197	53.809550759283745
130000	93935.478	465.0728173761819	18510.534651867045	47.73195655738275
140000	99397.00600000001	492.2873025694553	19335.74118658365	49.66678590535448
150000	104634.756	521.3731647869847	20122.40627117167	50.891170118472076
160000	114515.38600000001	524.9814597403532	22741.109657079454	82.0987736012551
170000	122984.19399999999	538.3524674453008	24439.051998991843	68.02332085469202
180000	129327.144	555.388949499959	25450.206405735025	61.022205288214124
190000	134788.75400000002	583.3194388478543	26274.32839489705	60.65222976175631
200000	140034.386	607.6333559749054	27062.016530257853	60.62094589511594
210000	149917.27200000003	597.7366941834205	29681.349788163883	91.5824712851568
220000	158397.952	505.9837324745533	31378.286184136417	92.12650893371183
230000	164757.642	424.12605405573163	32389.65913488291	83.92851723079028
240000	170237.286	402.18680104869276	33214.30717177217	82.42359582447821
250000	175504.354	401.55241429565956	34003.070291006195	85.27409669812403
260000	185381.85799999995	394.8998836217022	36621.42095574588	110.23576533457549
270000	193828.0	375.8403337116087	38316.26352473466	112.74137844141534
280000	200146.584	390.7904918438596	39322.41705566502	112.47248565355956
290000	205604.86800000002	406.7588132979489	40144.89852763823	112.52674613711575
300000	210851.40599999996	429.8525831077927	40930.981437322625	111.10281208649937
310000	220734.82799999998	430.5327919063377	43547.95302868224	84.46108680883192
320000	229225.652	463.49951985592224	45248.19088601497	91.68002249294565
330000	235605.17199999996	539.8384751180449	46261.52595326303	95.31596551663728
340000	241102.25999999995	613.0782542764592	47086.39531442105	99.53559657639595
350000	246377.902	668.8402586534045	47874.38776032258	100.3907241547307
360000	256253.22999999998	668.7775587177298	50510.77102903025	115.9865939746689
370000	264686.228	682.9652763061998	52196.145836368356	121.15696390912771
380000	271027.71200000006	713.2699084700347	53204.69476576285	120.93979287608023
390000	276506.3560000001	749.0068320590503	54029.9533263824	119.18204090139804
400000	281766.99199999997	770.7015388995924	54818.42485635406	119.6732623036039
410000	291651.9019999999	768.3679795774596	57432.051802032845	123.05656474841518
420000	300133.306	770.7356910871376	59133.499551254885	124.52443431696362
430000	306486.9020000001	803.7811555917685	60146.899940804076	124.59687179308581
440000	311953.106	831.1796070671835	60970.52519902276	128.79851233305072
450000	317209.88	845.087152796753	61757.79883962115	129.90192280430037
460000	327093.29799999995	835.4945822791145	64351.927332075196	152.40443968620764
470000	335571.982	761.2339964644975	66051.89407390334	149.5833121383047
480000	341932.26399999997	700.1866536416017	67065.5075384687	150.2413042915133
490000	347422.308	691.084503609296	67893.08717792739	152.0020306431583
500000	352686.75599999994	700.2008204508169	68682.95209746138	151.35285152249918
510000	362572.132	702.0329377648012	71313.78725483001	142.53326359944907
520000	371058.19000000006	698.2884338310854	73009.99354557159	160.98808664886832
530000	377407.55	691.7143312251332	74017.32846664664	162.06510630461116
540000	382883.282	690.0974876993135	74840.4514818668	162.83433146381617
550000	388148.006	696.9240492366808	75627.92198051236	164.76158380931787
560000	398033.29	695.565722320098	78232.00745759874	186.74876427173385
570000	406500.964	684.2843797915389	79929.78779171444	182.42830955856803
580000	412857.8520000001	671.686472839496	80940.36172996953	176.30870340228944
590000	418347.164	660.6872704355276	81765.82778683824	173.05844552205747
600000	423619.208	657.1259253040232	82552.94717759916	172.29393288892282
610000	433497.95999999996	661.5749162247456	85153.65482443375	186.36088858743904
620000	441961.3439999999	696.4884168008709	86848.24112554626	189.03108209019916
630000	448302.076	724.0957768938773	87856.49958365003	187.0660110651033
640000	453778.73999999993	752.2886960617002	88679.8770650859	187.2770610988004
650000	459053.5300000001	789.3544395967492	89468.37258942693	188.45037965401795
660000	468937.704	786.4193425788949	92096.24835390282	185.57751122833284
670000	477422.77200000006	796.8268231875168	93800.64381976114	199.67072500970687
680000	483794.92199999996	834.8806827032878	94817.27214447167	207.20171092307552
690000	489271.20200000005	868.9425968740512	95642.47523305104	209.08369437039414
700000	494523.5	887.7264294815201	96430.11868836384	210.25683337625418
710000	504405.788	892.6775588182833	99037.57726392172	228.9600775375009
720000	512893.57999999996	911.2755758337377	100733.65304460676	214.9561693978147
730000	519266.56200000003	923.4695563267195	101748.54722143733	210.71434532369972
740000	524748.706	936.1864866954485	102573.42832276835	211.40753036229546
750000	530019.3559999999	944.8412914487376	103362.73543090132	211.08432689011474
760000	539901.064	947.6362293060533	105981.89365557651	241.7126357232811
770000	548372.3739999998	958.8676983029886	107675.17316817695	229.70056298154918
780000	554738.0	972.4346030225339	108687.14004369445	222.10408096853004
790000	560226.384	1004.2039612570234	109513.88353453872	219.87629528863638
800000	565498.17	1032.939481340101	110302.83981655442	217.84064287063038
810000	575374.1339999998	1028.404685241441	112956.47523797886	224.3720004555501
820000	583789.9299999999	988.4618480694589	114635.9675976192	229.11521777051053
830000	590097.9920000001	949.5677597353587	115637.25390592715	234.0694968300722
840000	595574.6560000001	941.045407042365	116462.14161352064	233.0634344665329
850000	600828.794	945.6053703574158	117250.25708945277	233.36512354194068
860000	610710.8499999999	946.1067397733663	119839.46501758636	267.2275532343876
870000	619226.332	963.7226872314167	121523.79833702266	272.01405880920174
880000	625678.724	983.3196220423035	122537.76524833501	263.90354577927974
890000	631253.1700000002	984.6851182766021	123366.0267345797	260.7803355979185
900000	636582.2719999999	988.5371353762578	124152.97699631625	260.8269872804354
910000	646464.6820000003	989.3706956309345	126789.84722894928	240.88831748665228
920000	654942.8180000002	1011.9316545850148	128486.80862173675	249.94525827490773
930000	661306.3640000002	1067.4705464081565	129498.28429131673	249.07545288417143
940000	666793.206	1102.3511981638917	130323.31673830186	248.85990448262447
950000	672049.816	1124.6634954233155	131110.21675725825	246.69438959273626
960000	681934.6640000001	1117.44298832651	133686.0520933817	231.4232625491984
970000	690460.7300000001	1071.4684027383162	135397.892336054	238.57553332343275
980000	696860.5719999999	1041.7345221291134	136420.73283183327	246.02164855942118
990000	702347.58	1024.61721967012	137247.7622757318	246.79515456294914
1000000	707602.642	1009.222134581348	138036.27235279637	246.14548910831638


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	36340.508	140.3442590204504	8082.526876317117	43.382333392355804
80000	64804.56800000001	399.5623417023523	12896.416121124792	39.79932998205113
120000	92100.65600000002	607.4651046804655	17421.671901944494	45.887812347610286
160000	119358.826	812.3912184573818	21938.019089705755	52.205509140225104
200000	146612.05400000003	1023.6708053340952	26451.57760154132	51.13504689509652
240000	183891.08	964.0798721175546	35150.847290669786	81.3516619324874
280000	212817.55799999996	894.3140366386338	40093.15541026063	83.42856327519955
320000	240181.02199999997	950.9897026408283	44626.33947290249	78.9288263766743
360000	267450.8819999999	993.550675079594	49137.89323122885	86.44267802819677
400000	294680.222	1069.8433178512528	53641.0471123435	96.34049225710727
440000	331962.88399999996	1156.567845953448	62392.150983880645	146.5355515661141
480000	360843.984	1316.4595766862824	67343.52292624186	130.0286343804263
520000	388113.5140000001	1443.8321860952035	71880.29957236096	130.41591382798447
560000	415244.67	1573.4072457567981	76387.72889492204	141.21675226044465
600000	442398.9380000001	1747.542495034414	80896.94272708411	148.63666022476585
640000	479610.678	1712.855022637154	89628.36606028044	182.58803452624417
680000	508449.0779999999	1723.4394704247109	94568.16186603576	182.6709515250534
720000	535720.998	1745.7649701670475	99103.64921436753	181.73807171412335
760000	562899.842	1776.398733304108	103619.98511347297	182.7607898731137
800000	590082.928	1828.4559543251203	108138.48962685603	183.12460065892404
840000	627366.0519999999	1741.1847681188758	116861.05075237434	149.03630927928134
880000	656213.808	1532.0500985193821	121808.5803745481	155.29995166220704
920000	683433.95	1414.4391416231701	126339.31476610914	152.2540225597176
960000	710581.718	1363.880250672053	130851.87498454298	147.92417689258576
1000000	737731.7799999999	1379.7052321903748	135364.94322037412	145.03890630388992


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	36400.827999999994	799.7551073061184	4495.095912546931	18.542984518231272
400000	46887.69800000001	919.6889076179801	5489.643440218307	18.48481915421313
600000	57304.79800000001	1067.332035287573	6478.542809594447	21.739937653570053
800000	67728.37400000001	1189.320599186305	7468.585006550235	23.10514197858032
1000000	78173.95999999999	1364.135463850028	8459.599606332358	24.639326101945937
1200000	144052.29399999997	3326.6792638913075	19650.831806303766	208.14378938520068
1400000	154467.136	3380.8584509039706	20643.18446964633	208.01560040211112
1600000	164872.012	3445.4732016655353	21634.31434816896	207.738628973536
1800000	175290.418	3475.5731289411638	22626.716984922474	208.32292905912982
2000000	185682.904	3561.014644530416	23617.136445296066	207.69923926940302
2200000	250203.12199999997	5287.276061921985	34807.074150632376	300.4877239017341
2400000	260658.63599999994	5403.438876039353	35801.08979351705	301.62509315932317
2600000	271072.59800000006	5520.176394946883	36792.880201861044	303.5538947815665
2800000	281478.93399999995	5638.073178414802	37784.64330185861	305.32859515669935
3000000	291908.87600000005	5800.355049882101	38777.82811556332	306.289862676786
3200000	356748.96199999994	6952.388059975137	50056.18515414032	370.28751312009933
3400000	367130.29199999996	7065.19555897127	51050.83665113318	369.0780348367293
3600000	377527.05199999997	7132.3846851087155	52046.46094691049	369.3020964374578
3800000	387842.72199999995	7214.07276209772	53037.35111607553	369.8114015783423
4000000	398187.254	7324.058068864117	54029.57550855745	370.6445192863068
4200000	462935.47000000003	7867.450232661158	65257.87114231683	382.15047601770874
4400000	473424.034	7891.625914353341	66250.22380135112	381.6783294307745
4600000	483883.73	7876.661427450654	67240.48614236756	383.0089476053364
4800000	494349.88200000004	7868.5145791083105	68231.45462981096	383.0267796627833
5000000	504815.61400000006	7895.072351739679	69222.2806510574	382.0148168080893
5200000	569712.5739999998	10204.608797201112	80410.70517127436	363.75630235805073
5400000	580246.5480000002	10497.53176516898	81403.32743692357	364.9355142405772
5600000	590699.458	10809.43112258078	82391.50900059986	365.681337821617
5800000	601155.3260000001	11119.789227786881	83379.1076038513	366.0296850065724
6000000	611654.942	11440.437236129435	84369.30612624319	366.1510206876023
6200000	677528.4300000002	10941.883084914312	95506.78501202894	385.68929702371395
6400000	687934.3940000001	11014.257779066924	96497.5783513108	382.80500475534774
6600000	698366.352	11052.392013219733	97489.7093801678	384.7743465700989
6800000	708807.3839999998	11103.194963776294	98483.96863302261	384.79561395935656
7000000	719231.918	11176.351514552554	99476.08855268997	382.674717336709
7200000	783238.5199999999	11123.635510853035	110697.57527126216	393.2290151914132
7400000	793645.706	11166.478614018715	111689.35263837237	391.8918699018687
7600000	804043.2	11211.111068499085	112680.24163293043	390.69590151124373
7800000	814422.3740000001	11252.271345103014	113670.77757983799	390.94628725219314
8000000	824850.9260000001	11277.536384248508	114664.7117918279	391.55833239178196
8200000	888278.992	12242.224568432359	125829.53367559923	406.1374226483905
8400000	898697.576	12237.884165458592	126823.67746595081	406.83622047622765
8600000	909079.8400000001	12256.782079460256	127816.532748917	408.67914406757313
8800000	919480.5559999999	12258.40095822832	128809.90401053175	410.4045244650379
9000000	929847.0880000001	12255.57215736834	129800.65430142861	412.26808715769994
9200000	995840.0960000001	13434.970280596655	141034.19509261978	470.0644342556527
9400000	1006249.29	13490.535361669923	142025.66859160532	470.5202042252958
9600000	1016682.21	13562.390129521953	143019.63844080502	470.1549831363917
9800000	1027074.8039999999	13583.12467548798	144010.6340196683	472.93076707290015
10000000	1037458.9159999999	13636.804538896493	145000.04299734771	473.09924478861655


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	23991.718	648.8095916848196	3002.7628478095494	14.701085780967105
200000	29446.337999999996	714.9141758250115	3514.9452024466023	18.002345244762502
300000	34853.515999999996	792.869872400261	4024.317820001983	19.306546491722084
400000	40279.724	855.4033095719626	4535.077320784415	20.515071152113137
500000	45679.338	943.3829896212194	5044.754546271315	21.006670281584963
600000	90302.22	1176.745446994476	12780.776862419094	87.73139108057883
700000	95923.25999999998	1316.6399056520925	13303.68162779336	86.813617141671
800000	101349.524	1410.004755698834	13816.695963658149	86.64083853896089
900000	106756.144	1496.5716335916263	14327.250166817617	85.92571324306638
1000000	112183.85800000001	1590.795344290954	14840.693026338642	84.17911043531609
1100000	156246.582	2405.043653518362	22584.80513370065	131.89142953953169
1200000	161856.156	2440.034892406279	23110.260283321208	131.10355018698445
1300000	167246.75799999997	2427.3268203052808	23622.969090236253	132.05544754984703
1400000	172614.09400000004	2450.941207183702	24134.274147634373	132.74388683462402
1500000	177984.44999999998	2425.4700770183044	24646.05218086448	132.43481584416654
1600000	222717.898	3537.4770125167506	32421.7882796862	132.2109653694416
1700000	228362.93000000002	3628.663804141807	32945.45830115043	131.83287827018603
1800000	233758.792	3634.987309373535	33455.05271801607	131.6835290549442
1900000	239172.06999999998	3642.5020709061446	33966.64151308469	134.45396711589197
2000000	244589.81399999995	3667.9574503657127	34477.84552581643	135.60724874196112
2100000	289149.74000000005	4393.981041389366	42195.97175282209	171.46600599056768
2200000	294847.088	4375.548192715209	42723.29360368822	171.81555508124734
2300000	300264.718	4359.908552460451	43235.06929298218	172.05140315726678
2400000	305672.166	4382.325050594765	43745.66932675873	171.37184606607923
2500000	311086.62200000003	4419.110817814888	44256.93864468424	172.8795383884663
2600000	355162.484	4573.460283853137	52035.14853089234	229.62913233578405
2700000	360782.67199999996	4549.69219866523	52561.73893190232	232.2656061388763
2800000	366122.272	4553.716002184493	53071.96609940261	233.46733378458634
2900000	371486.122	4559.478169415148	53584.255373720414	232.21179684327953
3000000	376823.90199999994	4561.563460593046	54095.23348421728	232.4616959383804
3100000	421082.95999999996	4915.048061679783	61859.33362816315	245.59750009827135
3200000	426759.19000000006	4966.519824560815	62384.86372990301	241.98758986080188
3300000	432178.88200000004	5025.992113107398	62895.94029425764	241.52409594327673
3400000	437615.63599999994	5070.415655824153	63408.83134047627	242.67168979011555
3500000	443035.22199999995	5106.926231353304	63920.699827342585	242.00266829977878
3600000	486791.442	6132.443180436684	71704.24358323164	295.6181100705915
3700000	492350.5880000001	6207.312725940089	72230.9579355771	294.4726935622148
3800000	497688.83599999995	6274.831085080559	72744.61574447212	295.2245150816265
3900000	503007.4859999999	6314.882425438785	73257.19825356506	295.0092031716782
4000000	508340.4	6391.0230274172745	73770.96767664017	292.6769513719783
4100000	552109.8600000001	5676.990448178654	81559.7011508516	306.7922015194238
4200000	557698.02	5698.525898308136	82082.30326489215	305.12164353196175
4300000	563062.2819999999	5734.3029439831635	82592.63311690988	305.67567990986953
4400000	568446.9219999999	5763.861472909061	83103.86853621496	306.2673038342601
4500000	573841.7559999999	5779.380724770548	83616.18711621987	304.3313737507576
4600000	618335.0100000001	6395.904336483241	91404.04743198234	364.65051485091686
4700000	623999.3520000001	6420.848116622102	91931.16918587625	364.90897550431845
4800000	629407.828	6449.48998963616	92444.46691331375	364.76171148120505
4900000	634802.47	6456.269440042148	92955.59220517453	362.23515158848085
5000000	640179.9459999999	6469.330880564661	93466.36726552651	360.29218647233813
5100000	684726.1819999999	6743.081216235704	101232.71611068862	384.34559804800153
5200000	690360.49	6790.216137101749	101756.99075075591	386.7329373368618
5300000	695776.584	6879.604677691639	102269.7604982887	386.99240455958403
5400000	701193.872	6976.831395795064	102782.69304822947	385.6443404229221
5500000	706578.4080000002	7071.69690684842	103293.89152141815	384.81588556462447
5600000	749816.8400000001	7103.4719440378885	111069.03852527295	382.63939627721015
5700000	755391.634	7168.793438824854	111594.24372725826	384.19627731641043
5800000	760709.1699999999	7242.520946332663	112104.57742276436	383.7273788219537
5900000	766028.69	7294.658820481032	112616.1169706772	385.1114540625554
6000000	771349.8020000001	7358.299782189723	113127.88803690493	384.4607908832823
6100000	815477.3160000001	7186.209429528811	120923.92260307595	428.189495861132
6200000	821087.318	7186.934883012517	121448.22760601882	428.7453685493191
6300000	826450.592	7195.060416117001	121958.09200382307	428.7795308732355
6400000	831832.1199999999	7211.353096962234	122469.94328473727	429.7264636708849
6500000	837210.4479999999	7230.835890405288	122981.4043597343	431.85106233304265
6600000	881186.7039999999	6987.785412254394	130738.01246932746	454.6717468681989
6700000	886796.942	6936.570382836189	131263.13025352056	456.5228449505368
6800000	892209.0140000001	6951.928704749147	131777.46405367082	455.98749951802034
6900000	897583.4520000002	6964.321413191673	132289.86527673385	456.0971730678571
7000000	902934.708	7009.410875775511	132800.81718211583	455.4033951704765
7100000	946550.9859999999	7591.587666457897	140590.2691176951	517.7255478121158
7200000	952121.9479999999	7635.156176135055	141114.70159063704	518.8731955309721
7300000	957483.35	7640.316332987188	141627.6650392569	520.3744542006929
7400000	962828.5160000001	7644.981573868068	142139.2073327327	520.1505454331424
7500000	968192.686	7671.574127434048	142652.75087623778	520.4636539197758
7600000	1012822.078	6921.375165573523	150392.8062017698	518.3954464331281
7700000	1018525.9099999999	6989.581389590595	150919.15757190197	518.0718185185232
7800000	1023948.5	7004.00774164176	151430.7610622015	519.0080446289844
7900000	1029387.4260000002	7009.911919282089	151943.19380028444	519.7794219640679
8000000	1034816.996	7044.469001231784	152454.8316535565	519.3386852374539
8100000	1077810.7880000002	7543.930656204182	160221.699915198	478.6864712487267
8200000	1083319.5639999998	7564.722418247624	160746.83250996235	477.9003118293816
8300000	1088572.1020000002	7592.301291952105	161256.59484268056	476.8036774126922
8400000	1093866.202	7628.239305233285	161769.12181475008	475.01278025708933
8500000	1099164.236	7647.183881390949	162282.35538398116	474.8314003437547
8600000	1143840.5899999999	8265.77760278423	170083.67908703754	479.26402483716026
8700000	1149538.066	8312.233549766868	170610.680806386	478.5105535800596
8800000	1154958.0019999999	8341.088880904588	171121.5981614926	476.9756424344276
8900000	1160364.7319999996	8345.124276484468	171631.53684705074	475.61877698865334
9000000	1165772.6979999996	8327.817325638114	172142.49502657072	475.825377612377
9100000	1210171.628	8964.0643248831	179904.63395051667	486.04645177077856
9200000	1215829.776	8982.766516568397	180432.19461758833	483.87635827625735
9300000	1221200.662	8974.213305408652	180944.13104920904	482.68414290839354
9400000	1226594.4239999999	8954.943206896225	181457.07282190205	482.9696902103799
9500000	1231980.1420000002	8952.458707885467	181969.29465057017	482.25475075897475
9600000	1276144.9400000002	9338.471417466733	189727.25687178815	483.1686161380718
9700000	1281800.768	9440.83031205859	190252.90561253572	481.26466251497396
9800000	1287195.5559999999	9451.86582472493	190764.6608589546	482.4205168421635
9900000	1292546.54	9469.962072232074	191273.12415480046	482.96755123769253
10000000	1297957.448	9511.096102605476	191785.68860775503	483.68121126841606


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	59270.35599999999	1960.6204723743274	7050.811410791435	23.72661991363657
800000	81623.94799999999	2555.712268124098	9162.762807466528	26.518761791997072
1200000	103983.73799999998	3077.7343650513067	11275.894790594462	30.73595763765363
1600000	126377.76199999999	3552.16686310326	13392.448632828567	37.629392797131565
2000000	148773.03199999998	4077.870561862749	15509.211722034128	43.62698768105489
2400000	246247.458	6219.0407468422645	31711.92990749498	271.49519507827046
2800000	268619.65200000006	6619.301028807608	33831.520629036146	273.5158971153433
3200000	290936.404	7077.913885412547	35947.72806628448	272.90013130323587
3600000	313273.302	7490.05260327147	38064.50651357771	270.78081326341953
4000000	335573.998	7898.107056641701	40178.85559874317	277.2095378037261
4400000	432777.25800000003	8614.894098713006	56379.73004447896	354.02824514407763
4800000	455254.158	8659.49166376385	58493.49575773268	349.99796252053034
5200000	477757.21800000005	8675.822554921502	60607.09329379527	348.48589579313335
5600000	500267.81200000003	8707.416708883939	62721.75543343685	352.529546625343
6000000	522706.39	8820.479495382688	64833.266289267434	350.26990240651867
6400000	619542.4580000001	8487.351671995779	80924.72753019171	456.48016428456833
6800000	641922.2400000001	8458.528371058459	83046.6021956028	457.07407577873033
7200000	664295.918	8467.52056947786	85170.39271312309	454.61260794340166
7600000	686576.928	8391.965239967147	87285.7142715896	459.4133107867252
8000000	708881.0200000001	8385.981871432788	89404.83785044434	458.0109703324749
8400000	806118.188	9476.919766709041	105584.31400271947	456.92476514057523
8800000	828424.1240000001	9661.854965556506	107705.26705339954	458.64782187605533
9200000	850711.288	9846.0838429328	109823.9734070367	459.4884636696264
9600000	872937.592	9945.121383205144	111937.57794419443	463.00565832725107
10000000	895198.848	10211.221025197698	114053.63253003308	463.4850819207212


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	351601.39	4526.674087782354	35742.08614553083	148.1846738924873
0.1	274638.436	1584.743127220037	38016.5134827051	141.12207547433698
0.15	233932.10599999997	1031.075857455045	39458.97639128074	71.57895118727282
0.2	207584.86200000002	747.1415617434504	40609.87964454765	66.13009925918475
0.25	188546.244	642.0437674800725	41707.7052918547	45.98970269704116
0.3	172983.268	474.01825264436195	42674.341782320924	71.75390354754478
0.35	160833.13199999998	490.6784601118887	43496.750525109164	91.99933870318091
0.4	150766.27200000003	303.874309279338	44256.66055260315	103.70439677144695
0.45	142593.20000000004	152.17591779105976	45004.95904399328	67.32104523959967



==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	9845.460000000001	178.15826222771707	1331.5560333430308	9.975559837981583
40000	13280.137999999997	280.5408467704242	1662.3673490314977	10.831041092387812
60000	16385.773999999998	349.1584203385826	1971.4439253578553	10.919549142415633
80000	19479.870000000003	412.9364484060731	2279.6799699400153	11.543841587519625
100000	22584.095999999998	460.26906409186324	2588.7489787700256	13.62763924999417
120000	36789.984000000004	611.5961062153493	5190.617942361819	53.14624593693065
140000	41149.441999999995	813.0506399672214	5597.635680654714	45.20801180093313
160000	44327.362	843.2413509494813	5910.356552611282	45.340949017422844
180000	47452.221999999994	863.053757226179	6219.975868494808	47.36711199978789
200000	50558.48600000001	896.1742988727156	6528.40764906449	47.05678438277758
220000	64998.156	942.2835366066796	9115.723558476839	70.50239675067688
240000	69336.952	996.9084680684894	9523.876594582316	69.56735521741963
260000	72479.04199999999	1029.2134715381208	9835.310008775552	69.10271807348785
280000	75551.07800000001	1067.5302864899588	10142.47482004641	67.89391815535986
300000	78639.31400000001	1083.7838451175685	10450.994766599113	67.77507084782557
320000	93056.558	1196.6514135499522	13048.812229446092	99.90697788353307
340000	97395.076	1364.3829108933323	13455.32474425199	92.83319059732419
360000	100585.014	1442.8620397606355	13768.919761459043	93.2544039363017
380000	103688.74799999999	1516.9710508392839	14076.727712375796	93.56055871044666
400000	106784.902	1588.0426559748173	14383.905014290498	94.14945649811175
420000	121023.204	1556.6438288060642	16981.361900223194	114.49743417492205
440000	125322.704	1552.8272770458962	17385.060482983434	111.8269834219047
460000	128495.17599999998	1515.393796382827	17698.84191405525	112.05502424715404
480000	131593.62799999997	1502.1416876269293	18008.293332676152	113.67493510455989
500000	134675.99399999995	1477.1723458027584	18316.594219331462	114.02535068459564
520000	149193.44199999998	1755.8322398844775	20922.249521262762	135.66915497118302
540000	153526.492	1887.68189439264	21331.541869462824	130.81089314844087
560000	156688.824	1930.1633005133972	21644.525975943874	131.4309299422067
580000	159785.03	1947.0665938334719	21952.96805174379	131.65786217869024
600000	162887.17400000003	1976.568317711856	22262.29662859623	131.2772698095069
620000	177018.708	2080.164217859326	24883.441230886812	125.88587507698092
640000	181155.806	2081.6530813979016	25277.65729006761	123.98808403261994
660000	184300.108	2098.483613706717	25589.836318211175	122.9966154463623
680000	187379.21799999996	2112.2473264579785	25897.787931922678	123.88522773651259
700000	190472.58800000002	2134.980625448387	26206.803703278732	124.46416098681614
720000	205038.644	2119.824929433775	28823.495065595478	119.49026962279773
740000	209518.29400000002	2204.7616248887853	29235.45488382839	115.84120396121551
760000	212753.606	2230.446163958137	29547.699783271975	114.65009195836237
780000	215913.85199999996	2220.10206964955	29856.21738247957	115.23772905214038
800000	219073.698	2223.0562503294555	30164.138231837627	115.29233242243978
820000	233115.194	2183.427599594525	32755.61530509135	120.43629041644878
840000	237315.58	2119.1629342633228	33151.18623486876	123.2876550274229
860000	240460.00199999995	2077.009263670558	33463.908505645886	122.46763333103272
880000	243548.69199999998	2020.7419947072267	33773.98853868076	123.17080490872196
900000	246618.5	1987.5183753280544	34082.40780764276	122.6259553572594
920000	260876.75600000005	1776.8916448124912	36676.00558499093	138.891636606672
940000	265237.0120000001	1643.3896518057416	37084.594606473824	140.9246151382115
960000	268428.79999999993	1608.2878779345056	37398.72986874436	141.79429282981926
980000	271543.88	1597.778212171169	37708.33551127954	141.29957073007776
1000000	274638.436	1584.743127220037	38016.5134827051	141.12207547433698


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M10_S50_R1_B10_D0,8_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	9993.266	240.05899386979334	1322.1246417036868	7.620952144222354
40000	13502.378	337.74874954287833	1653.8183078119878	8.344352220843284
60000	16668.018	402.4880555798451	1963.2386551644418	9.27616493315364
80000	19818.05	477.9902765398767	2271.684034559722	10.456240877687744
100000	22956.422000000002	524.3535787106522	2580.0131109725476	12.055245548244004
120000	37048.083999999995	531.5570428927534	5277.144800380517	44.69369582626986
140000	41231.649999999994	670.7134007077024	5676.108016925007	43.7174825520613
160000	44341.06	716.7139261316997	5990.461612169999	43.64774557755991
180000	47406.85800000001	758.9201421581405	6302.257563204157	43.76824426618386
200000	50478.35799999999	815.6447413181787	6613.784803119446	42.94059898988776
220000	64480.35599999999	697.7310561654681	9308.281589157672	69.33548886735308
240000	68580.01999999999	683.1627568563307	9700.2784368509	67.79683728537118
260000	71692.004	664.568267661211	10016.09171178054	67.60618121206072
280000	74748.30399999999	660.4364527122261	10328.39852207888	67.22303976366126
300000	77786.65	663.5075443764355	10639.787938496283	67.47992567347426
320000	91768.48199999999	634.4259256612356	13337.055431378763	98.95135977682969
340000	95899.42599999999	715.6728402186782	13733.54888113833	103.79442159878771
360000	99019.986	753.0990266329912	14048.387538531824	104.88690055715662
380000	102085.26000000001	778.2663777624963	14358.80339974516	105.06147411190736
400000	105135.69399999999	810.6759112987147	14668.67117278618	104.8462561600749
420000	118994.93599999999	1014.8873686298608	17388.914991233436	111.41876351420757
440000	123005.63200000001	1075.7733970477016	17777.24945411251	108.64164491629347
460000	126131.44000000002	1102.661936870147	18093.607742912653	107.70198338180421
480000	129205.82799999998	1136.7570605386343	18406.66439733682	107.90933148224946
500000	132257.576	1181.182371874325	18718.220646176687	108.65985025154352
520000	146033.33	836.6957610479197	21447.693761374543	124.6321505698152
540000	150202.028	776.5601367970255	21845.299793720296	123.21589578659888
560000	153360.28399999999	756.8943832266027	22163.20319997466	125.58481222421962
580000	156450.498	732.05074574862	22477.193958257376	127.09725202716433
600000	159522.972	698.8000072632346	22789.182715663093	128.24899841984583
620000	173438.50600000002	980.9003746921088	25525.846070074596	187.32805663228433
640000	177410.806	1150.647875939658	25909.71706431233	179.55238242819428
660000	180527.192	1220.1129968508988	26224.313435621723	181.92078449731187
680000	183588.774	1288.6489476640093	26535.754712653463	184.07394113412488
700000	186652.666	1343.9865177250326	26846.620920050907	185.53319281060314
720000	200638.918	1354.484018771241	29535.51931903924	223.83315286875458
740000	204777.81399999998	1415.7666408793002	29933.72174616549	218.45473663154286
760000	207874.53600000002	1429.1329936651136	30249.875252978352	218.8163471148554
780000	210894.40600000002	1435.6101195597012	30561.443315803073	218.17819884265847
800000	213910.27200000003	1462.1742320014039	30873.09866536338	217.6036477358793
820000	228088.89400000003	1433.8433717979406	33548.04318272656	229.2622953979795
840000	232297.67200000002	1520.336879867236	33949.75658403958	231.01644245888684
860000	235423.702	1548.9473618902218	34264.92358946716	230.7997813218726
880000	238496.26400000002	1582.9734429385992	34576.26361347032	230.09365928426027
900000	241576.90600000002	1614.2814684503467	34888.90075427167	229.51662069132405
920000	255678.93199999997	1744.9788521660269	37568.942787818334	224.29146118054757
940000	259888.98000000004	1798.7731071792105	37968.1190676627	224.61629176201507
960000	263045.92	1815.6662585153163	38283.62240111424	225.91425676735852
980000	266136.042	1827.9133764170576	38595.726305423996	227.15036984242028
1000000	269219.16000000003	1851.8271811136215	38906.84721909974	227.1424921357757


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	281283.51599999995	3150.0615266767586	37710.73327782359	131.84474998217203
0.2	284900.1660000001	2636.7774904488474	37664.61123830404	209.33309213376904
0.3	283620.86600000004	3249.0918252343013	37599.97941771576	217.50696276795722
0.4	279378.41800000006	2263.567620106724	37755.03125624395	134.03533569280364
0.5	276931.50800000003	2415.80120816075	37819.062113213855	167.4373372984882
0.6	274638.436	1584.743127220037	38016.5134827051	141.12207547433698
0.7	269593.31200000003	2464.346032722603	38360.49251352225	206.37077859465361
0.8	269219.16000000003	1851.8271811136215	38906.84721909974	227.1424921357757


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M15_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
13333	7455.022000000002	169.94986174359389	1023.5885428084363	10.983292557565855
26666	10042.471999999998	261.1695327134804	1265.1109154332175	10.998448077053824
39999	12165.084	302.4924711349567	1473.8401855235752	12.619553870445767
53332	14253.64	327.16879136684867	1680.5252858185625	13.051184193406213
66665	16354.497999999998	365.8782994324146	1887.923821531939	13.135338638313545
79998	27007.032000000007	481.3266757803651	3892.2422022698884	44.814741441489005
93331	30741.322000000004	559.697159260653	4250.617976233797	42.66452602397919
106664	33004.691999999995	577.2964928353525	4468.614898555055	42.53605369202131
119997	35119.35600000001	589.5210503300298	4677.67804335791	42.22444586290999
133330	37227.168	599.9839980236462	4886.151360336351	42.89650277078793
146663	47760.46799999999	656.6972447838233	6896.140949079185	49.00248172916137
159996	51317.734	863.8704801093972	7242.030175903364	47.44557678762184
173329	53524.634	936.1602465888694	7457.550154321068	47.803807105557915
186662	55603.94600000001	973.470673600391	7664.479292717753	48.17951803213942
199995	57675.12000000001	1005.7973183941632	7871.078869179191	48.62408075140096
213328	68285.98599999999	781.9759803671146	9873.991195133334	85.95489101923349
226661	71959.19800000002	712.4791734936807	10227.28401327192	82.7854701319716
239994	74206.65800000002	725.8648846690076	10445.984565685081	83.13616725009997
253327	76276.54199999999	739.5249178553032	10653.366496614939	82.94871354143758
266660	78325.71	744.9963438090674	10859.734612007165	82.81660521180811
279993	88887.34000000001	777.4782470983436	12883.088444943556	88.64537556335766
293326	92393.50999999998	789.7583779162344	13223.142585475627	95.56103232275666
306659	94607.584	810.8525249006531	13439.472964427274	97.6477463347326
319992	96696.614	827.7328971782639	13647.148932091044	98.0320901866651
333325	98785.55399999999	839.5428314161329	13855.245339384495	98.10561845996378
346658	109369.56000000001	907.4050582475993	15855.833423175467	96.83959018901248
359991	113054.492	897.7908165268719	16209.819850288346	91.18487696649798
373324	115305.78	901.9982553814127	16428.238624994563	89.65253387481398
386657	117399.39199999999	911.651060985264	16636.8946646481	88.38434428684036
399990	119471.97999999998	906.6656074013418	16844.412002835084	87.71511485004835
413323	130000.05600000003	825.658844629886	18857.30174517925	76.82054888649438
426656	133630.40999999997	845.4990605290749	19205.493455644246	78.01425447325376
439989	135875.886	880.8392617674988	19424.46153169609	78.44786104988519
453322	137951.642	916.8942293755747	19632.16456464265	78.18142260205097
466655	140019.804	955.667719697129	19840.02040569926	77.94770478974927
479988	150574.17200000002	927.9741497453342	21839.504131161375	86.28928351616456
493321	154272.44800000003	1000.0395046063693	22193.753835457253	85.03001233736184
506654	156515.93200000003	1012.3894012439564	22412.042097102414	85.27792386341432
519987	158610.69399999996	1026.348943393253	22620.56071041045	84.39281565932822
533320	160694.33	1037.1349410649298	22828.690912547034	83.3394386467716
546653	171298.928	1154.979402152093	24850.265216011638	79.15941324094486
559986	174956.048	1239.7547675855553	25203.22968707158	89.86857173294277
573319	177217.966	1263.4068926711109	25421.646005863	91.05137529855217
586652	179319.458	1279.253927341169	25629.686906068702	91.25055808456597
599985	181387.376	1304.9906197636533	25835.36212497656	91.99172852052868
613318	192039.46399999998	1392.7988285718443	27842.73088037299	115.1655605238901
626651	195735.006	1315.2417266985162	28200.55946995865	110.77905476961124
639984	197974.43	1275.3508604214717	28419.289987341308	109.88473786183677
653317	200066.97999999998	1259.979522232191	28628.664195051435	109.9941774774167
666650	202131.522	1257.6152656498646	28836.095524557622	110.87893846959733
679983	212805.404	1179.7533315740166	30817.04544950747	134.007638070965
693316	216519.77800000002	1164.6107660101115	31176.94507228387	124.78552491319925
706649	218782.50599999996	1179.4265807887793	31394.283174364984	123.20769693147129
719982	220898.47799999997	1207.5689666782823	31602.299901350314	122.54112384011114
733315	223001.858	1248.6877975592329	31809.50984940121	122.54287122517849
746648	233610.86200000002	1238.2747916337298	33819.936993686235	157.36965753931005
759981	237297.40599999996	1342.5486210289253	34174.02948577814	148.9272638308206
773314	239551.65600000002	1372.8637021868637	34391.69868960399	148.7285965947957
786647	241649.10599999997	1374.8103318090418	34599.24809834762	149.49195971589236
799980	243736.546	1379.7401668124196	34805.82479888764	149.70322725078998
813313	254293.14000000004	1542.9112707548088	36813.63042672993	148.13099400632572
826646	258021.894	1691.7310185474432	37169.81838488731	150.88059950831405
839979	260300.28400000004	1729.173935131381	37389.029546537655	153.4781384625276
853312	262400.086	1757.8319407737554	37596.564980847776	152.30505370398106
866645	264479.08400000003	1782.6150721479278	37803.40899629365	151.3269036371609
879978	275086.5680000001	1760.3450944553674	39833.22050033569	154.11209415148775
893311	278754.76800000004	1703.4706362978318	40186.51793861227	164.7521823590739
906644	280985.706	1672.2595218060585	40403.19626789418	166.04550784630115
919977	283072.77	1654.0060960051853	40610.7925230676	166.423859499451
933310	285148.582	1652.3345115576665	40817.54381713423	166.74418454006852
946643	295742.33599999995	1895.0123292896963	42817.31183043057	166.39015249029768
959976	299378.898	2128.3131848788116	43173.207538157214	163.69874860065778
973309	301619.282	2205.0106326062883	43392.11809233687	163.5764955104743
986642	303713.87600000005	2236.2050694434333	43601.266521699305	163.88011313931767
999975	305787.00999999995	2258.4131850925687	43808.5288689951	163.32535107684927


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M16_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
12500	7054.8099999999995	95.11819092289566	987.6919834070783	8.369942449366821
25000	9499.231999999998	172.22435785916034	1216.8766741065888	8.75709145960495
37500	11495.27	188.0775306445011	1414.8670767086635	9.212748755049784
50000	13451.856	202.9029944031824	1610.5025577352599	9.842433042843439
62500	15398.478	231.68726861871377	1805.0602490489462	10.07942196783743
75000	25466.897999999997	387.58735118106614	3709.6483340347427	39.68543699674968
87500	29114.340000000004	574.0420229294098	4064.367916313609	35.950714017807556
100000	31296.893999999993	641.2952723321412	4273.706956161401	36.45279956916584
112500	33291.28000000001	677.40817276833	4470.34663791177	36.72695122983253
125000	35248.826	702.0981633836254	4664.1444799297415	37.820764350385446
137500	45317.077999999994	622.5760019967229	6604.86057641433	74.59941201858317
150000	48885.484000000004	625.9500151716077	6952.850481824971	62.45505710640737
162500	50996.924000000006	658.6009072976815	7159.481914765325	59.782108323843886
175000	52942.148	672.0370661867471	7355.354437545908	59.12154148727616
187500	54876.83600000001	683.5452642282647	7550.779229077569	58.846811965416954
200000	65066.478	654.994417580966	9469.436393294434	60.76550759303766
212500	68754.07199999999	609.6134350517095	9828.451139672736	63.52912723131279
225000	70924.74000000002	586.0276430340026	10036.40486269846	65.29716666247765
237500	72917.61599999998	568.6995417460932	10232.848167803226	66.32841463142432
250000	74885.15199999999	561.5793572654447	10427.610657938669	66.74454894527253
262500	84849.03199999998	691.6603729962576	12380.404555149424	80.37363776059537
275000	88385.29799999998	874.9479085675198	12723.734098775032	66.24032295895418
287500	90525.88999999998	906.0297751423275	12931.31903272295	65.03579951584335
300000	92499.16800000002	917.170942758218	13128.406605089584	65.98515158657715
312500	94442.328	936.7148175618792	13323.708128093738	65.91103575528787
325000	104577.78	911.1718789924686	15257.166891714023	78.29876526891042
337500	108246.86600000001	969.6349564220303	15610.00491932454	73.13772636137189
350000	110417.38799999999	1025.31555811207	15819.217329120424	72.56198731826112
362500	112403.08800000002	1053.9328477111087	16015.904089477073	72.48055309454807
375000	114350.076	1075.7395695076232	16210.53848403081	72.27271829774753
387500	124473.0	1219.4367645214986	18116.070060452483	87.07855448738556
400000	128150.304	1396.0644443832489	18471.21373570989	80.21024033885043
412500	130329.99400000002	1436.241912184558	18678.783565603895	80.79830154694513
425000	132334.91	1452.6119767661494	18874.94079431118	81.24675778737326
437500	134309.354	1478.1730928277589	19069.835049438094	82.88126603290576
450000	144282.74800000002	1411.9326240519379	21013.454800502448	86.54226366306041
462500	147818.86599999998	1390.1422731041312	21357.41886473845	91.00701210041814
475000	149948.40999999997	1380.453609965447	21564.82526586241	91.23732768856668
487500	151907.39000000007	1356.5739607391833	21760.705908761236	90.83488301988122
500000	153850.82200000001	1336.6673854511755	21956.305443517314	90.57867896720835
512500	163962.48799999998	1391.9847412701495	23873.041947697355	99.88907357121778
525000	167552.654	1458.5023797504723	24226.666816318313	98.94343943757963
537500	169695.898	1491.186404547283	24433.98494034302	99.77749403169074
550000	171672.80399999997	1501.7619978263967	24630.494485448577	100.17147049952483
562500	173628.502	1505.4366243998602	24825.423834729012	100.09178525690788
575000	183719.756	1513.4112318805487	26748.737591035926	105.31529269134055
587500	187258.58599999998	1543.4469703318769	27094.907629045425	100.26701656598897
600000	189385.232	1564.197057781826	27302.05266984552	99.75122417542948
612500	191358.666	1559.9077796117765	27499.03354335273	99.4955503192653
625000	193310.144	1555.62872610831	27694.88165864062	98.94144914961008
637500	203259.048	1349.0307677308365	29608.13228189553	82.59592396859475
650000	206827.67600000004	1253.6519037258893	29953.855535558978	85.58682846234612
662500	208971.898	1250.1947121397664	30161.586938485118	85.16161158995547
675000	210930.24	1235.552810328685	30356.44426386726	84.38035015204908
687500	212885.092	1243.9240617479622	30551.848808029026	83.15012585386809
700000	222877.18399999998	1236.0205927734385	32490.578512983433	111.37949968433489
712500	226376.902	1304.6404802839522	32833.47068337527	90.12810305608961
725000	228531.098	1326.298414500551	33041.34570308677	88.3255774615384
737500	230505.154	1342.4629224112282	33236.943614988275	88.43644868338676
750000	232455.16	1353.7777278580252	33431.473212979705	88.62926679257309
762500	242504.72800000003	1323.1677063841073	35373.073941555034	103.63434901389867
775000	246081.78400000004	1330.7886320123598	35721.25434894733	91.43665627847273
787500	248240.55800000002	1330.5632452277907	35930.27993462046	92.1516840452452
800000	250210.61199999996	1332.0694610584123	36127.028703096075	92.90865439569686
812500	252158.11799999996	1337.5965474586606	36322.22672380721	92.6327757241679
825000	262273.72400000005	1355.386466667952	38252.421644486414	95.15699177158473
837500	265856.206	1348.3265213853838	38604.29508698817	94.75508379592073
850000	267988.436	1351.7709209543557	38809.89827992819	95.63564914268301
862500	269969.354	1360.0898875540183	39005.8945545974	96.33510708703704
875000	271922.582	1372.4866487575828	39200.221607781845	95.78748371505924
887500	281878.01999999996	1350.6188698025264	41147.81673732203	116.11861532093704
900000	285411.286	1495.0882077894605	41490.17034452818	104.24388557995101
912500	287555.23199999996	1548.8501565627403	41697.6071217902	103.28116657211055
925000	289534.318	1557.8187800596818	41894.01879878794	103.51832734866386
937500	291497.35799999995	1567.3709248419693	42089.763843054745	103.6762660325497
950000	301554.43000000005	1395.4923908148712	44019.30118843698	91.29377314067163
962500	305135.85	1239.2225659393825	44368.149137537606	91.3979414342337
975000	307285.45199999993	1201.0699109340267	44576.33570941421	90.81967524865121
987500	309257.116	1186.3439860831134	44772.812801744	91.23084596059134
1000000	311210.16000000003	1181.5150561508194	44968.09961589463	90.19531003005454


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M17_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
11764	6713.314	239.51306492780526	946.1796372398228	11.646677592118788
23528	9077.708	374.68642441380115	1167.442577527632	9.700194266859729
35292	10977.058	443.87724173344264	1355.2575938403074	9.90544142214347
47056	12824.366	498.8656378491775	1539.7351378233068	10.567728311132669
58820	14655.807999999999	556.7445971957578	1722.787934108679	11.125382339629146
70584	24190.586000000003	546.8303752475115	3577.622297708139	59.52517800464545
82348	27712.187999999995	578.0550805128055	3925.5122077556234	42.37337117016387
94112	29757.840000000004	579.3349955480567	4124.114564840955	42.04903244201699
105876	31622.48	596.0629700515433	4311.1077742798425	41.9695660338418
117640	33461.618	596.6828930717256	4495.935509071002	43.49044447303316
129404	43088.158	640.4558803054096	6361.027870367661	61.92926424863665
141168	46683.898	781.2296869508546	6715.60736008009	49.943058199229455
152932	48736.758	822.1902587844245	6914.6233096919095	50.40957335380878
164696	50602.58	841.3469523461898	7101.260736337284	50.90183953829817
176460	52442.088	852.7078553617016	7286.127411046892	51.35252006161285
188224	62022.388	891.7486076841762	9149.065551836928	92.00738172541165
199988	65474.212000000014	983.6672807046556	9492.293332193174	83.85940869762587
211752	67517.14199999999	1035.0609395457411	9689.698531683931	83.05527738036378
223516	69395.43	1069.171334455896	9875.711586354646	82.61866369501867
235280	71249.54999999999	1092.6866408282071	10060.049664852628	81.8154175315982
247044	80959.866	1110.213082052269	11911.302220191797	101.51223677419208
258808	84484.704	1194.5838072381327	12265.987150678653	93.89156948903987
270572	86506.27799999998	1208.4332638935596	12463.195600848478	93.99125690685983
282336	88355.59200000002	1223.1945112950068	12648.980537122194	94.47977437462227
294100	90174.91200000001	1225.0483820722302	12832.741441642076	95.53667455954745
305864	99732.628	1188.4787004196205	14695.44667147717	94.58304467738094
317628	103188.45800000001	1146.2644161681612	15033.390774315296	102.1913196059515
329392	105232.736	1134.5839000679205	15230.186788500796	103.54197964311957
341156	107110.94800000002	1127.848466228218	15416.022141642708	103.19521514598856
352920	108975.894	1119.4698081998963	15601.137119089946	104.13471699863997
364684	118535.25	1191.285157699683	17460.846999253354	127.91462736744785
376448	121963.49399999999	1342.643951580447	17801.17095076921	117.05099667060529
388212	123991.226	1389.75793406382	17998.162897673894	115.5900875935339
399976	125852.222	1423.8631071357265	18183.684855096904	115.59148315871892
411740	127688.33399999999	1452.2440726927073	18367.788656395318	115.63760535575746
423504	137327.38200000004	1499.3306123126392	20195.32939073566	120.49167975135657
435268	140974.736	1576.3368470194127	20553.800255182134	111.75903791054914
447032	143053.192	1608.6933742830668	20752.84574032242	111.07205898788196
458796	144924.82200000001	1614.0277705293631	20938.38739930381	111.67050921289204
470560	146768.69600000003	1622.9368977066783	21122.167656163227	112.26342879600617
482324	156398.86200000002	1428.0994296678991	22985.843893952424	119.3329753600619
494088	159894.03000000003	1256.3622235733678	23329.744900476082	127.26010857944325
505852	161922.464	1238.8102635028451	23527.520009108986	129.12019198609192
517616	163766.968	1245.9673810675843	23712.62294121892	129.11241389228937
529380	165601.876	1264.1800136513418	23897.358632827258	128.6778073865148
541144	175270.88599999997	1117.632352114636	25748.974343785703	144.3442365224083
552908	178785.74599999996	1069.7508006405476	26099.342650607065	154.5825103072808
564672	180822.15000000002	1074.54107666689	26296.251670176734	154.0518894306757
576436	182687.32800000004	1076.1805614796488	26481.692846912378	154.02764643974658
588200	184533.492	1057.762490257393	26666.479362364764	154.58373200692597
599964	194218.73799999995	1047.196207125385	28511.96104795667	160.20012081809972
611728	197913.884	1111.6792514949805	28872.46077248609	157.0071183253411
623492	200019.20399999997	1142.200889464434	29073.050856897833	156.968875707373
635256	201899.032	1154.75234659789	29258.332486183866	156.04006826144212
647020	203768.66999999998	1166.3747219197387	29443.291582211892	156.03931890752247
658784	213302.29000000004	1030.9260548221246	31280.676685985607	155.4629940866944
670548	216811.47800000003	851.5303537853366	31622.949985863623	159.73412891189722
682312	218876.306	816.4909636868148	31821.438402330088	161.77296396679114
694076	220750.22400000002	809.3839853342488	32006.95958510483	162.15098162444966
705840	222617.722	804.7332076574592	32192.572116741376	162.5426771319746
717604	232237.202	792.1459067312713	34041.264005516794	176.1374625668671
729368	235750.85599999997	777.952856943575	34389.566224144844	163.58366334275638
741132	237788.31600000002	793.1888571974656	34586.72500408386	162.1045399723154
752896	239656.32800000004	811.9739515362144	34772.81145278428	161.62378824900674
764660	241499.42600000004	826.6131293981058	34957.23394029006	160.9072660162079
776424	251125.05800000002	833.9404272062177	36819.79273927437	182.07016419074836
788188	254615.102	915.8197197386733	37168.59844776676	172.2041817063407
799952	256656.08200000002	952.4037454987241	37366.89189526436	171.340868043323
811716	258515.47199999998	967.37297659176	37552.52735003839	171.45912947981705
823480	260369.748	989.0724588308954	37738.749344823715	171.2674181082184
835244	269979.84799999994	1083.560352836914	39585.242015654556	179.60414150916736
847008	273510.128	1180.2474417473645	39935.428549551354	170.16971537510486
858772	275556.276	1220.809332052599	40133.46750799481	169.95449784714984
870536	277424.74199999997	1243.9126283518624	40319.00284035147	170.538507368067
882300	279270.29000000004	1274.8124623819713	40503.345027545845	172.03334731021252
894064	288956.44	1205.533544802638	42332.949254274696	164.59749072281062
905828	292560.742	1158.1050453775404	42687.35489740079	172.09150906965084
917592	294615.05399999995	1173.646434741821	42885.61111823771	172.86378126446203
929356	296481.114	1192.9804987155367	43071.41057431594	172.94144833495636
941120	298321.41199999995	1208.6174356658646	43255.46951140695	173.84054071287957
952884	307821.7540000001	1195.4104757055677	45106.53916228139	186.3679659715267
964648	311315.32200000004	1298.7727012992057	45451.9150887005	178.631038636653
976412	313377.498	1361.0921316664653	45651.280841365966	175.759525169975
988176	315243.98400000005	1372.6658931777251	45837.28756344516	176.06959588538382
999940	317082.78	1396.5306713742127	46021.75244551305	176.22334602788993


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M18_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
11111	6474.382	132.78308608821789	913.771177193816	5.035780025971391
22222	8780.448	228.8850976557638	1128.4489983780281	7.170188178450712
33333	10591.442000000001	259.0482891834797	1306.5347961504024	7.341875319198589
44444	12345.006000000001	289.43122062263905	1481.5088661291684	8.314150565739151
55555	14097.083999999999	317.51565837853695	1656.2791877187215	8.271631373838888
66666	23396.874	300.35028913290876	3437.950810392676	39.11714819266364
77777	27015.952	356.60952641353924	3796.052468781983	40.573387439978184
88888	29032.447999999997	367.5689862627453	3988.5277293917134	39.32741793186924
99999	30817.123999999993	359.3894654735077	4165.564659209907	38.271011558387166
111110	32575.07600000001	351.63753797846755	4340.639600606182	38.113068156564225
122221	41866.16	273.91478739848316	6089.2170580873535	65.01316318059344
133332	45463.472	444.9879762870007	6444.448075639855	57.38521553783737
144443	47479.090000000004	531.6871563240936	6636.252358678224	56.51773628451773
155554	49260.25	573.7394074548707	6812.963823428948	56.76707500761631
166665	51020.906	607.583394407713	6988.176862723204	56.81694654682416
177776	60150.09800000001	568.6534947634345	8782.810115650529	84.23664695218383
188887	63587.39	614.805190844131	9122.840881477623	70.5548633954848
199998	65575.59599999999	639.494042839079	9314.964143784126	69.8120460110283
211109	67352.834	661.0718415186875	9492.528215772429	71.3172081682779
222220	69094.55399999999	688.892329858424	9668.169328570893	71.47201741036588
233331	78279.72	654.6704743269989	11461.844589573315	71.90800559937023
244442	81705.96800000001	704.1421918397469	11802.471457679823	77.28700464617208
255553	83678.29	732.5065097776691	11991.862995732256	78.85256998003176
266664	85449.438	748.5687664366193	12167.918268092137	79.37915595605426
277775	87205.048	755.2802073226408	12342.474642436311	78.8970219094742
288886	96387.9	772.9730681523698	14129.157848623421	80.98532529168556
299997	99827.85200000001	797.3975107505139	14473.718342200078	76.11136500966226
311108	101802.99	806.2995730151706	14664.473661922133	75.95297542541604
322219	103569.744	823.7383636298347	14841.322269603372	75.57620931740632
333330	105317.03600000001	834.704151171076	15016.9821382712	76.18129553048054
344441	114567.824	872.073869847681	16768.4026279476	82.95999329771001
355552	118108.01199999999	925.59998877365	17121.33630003775	75.34157798947423
366663	120086.53199999998	938.4796486611268	17311.586162311192	73.86070901534048
377774	121851.62	949.7640294538672	17487.06445428827	73.88260175108496
388885	123600.59	959.1075096845655	17661.775063014324	73.49748937086306
399996	132675.95	864.9765557901814	19442.60441585744	81.6550617216059
411107	136100.806	729.8084956754155	19784.274072650245	77.64222948564051
422218	138064.82200000001	726.5589833026324	19974.829792577533	77.9765795419422
433329	139837.19400000002	739.6918623949734	20152.58413996404	78.74270431832647
444440	141576.10799999995	739.0247149197621	20328.110296136278	78.43837428913062
455551	150660.52799999996	793.8181251087207	22114.763614086718	82.70474380447465
466662	154003.50000000003	951.5644015105945	22451.752393418687	88.69838895360112
477773	155940.494	963.3670774735932	22641.096276304972	89.7869155431513
488884	157700.18800000002	963.3737851806718	22818.539968189252	90.39568207997068
499995	159435.94	960.1863381656685	22994.335139077284	89.98192709344876
511106	168520.14800000002	1011.1745509807454	24768.090447456983	95.53795897082614
522217	171965.25400000002	1142.6037376312654	25109.01939794255	85.13297102382684
533328	173979.91599999997	1197.6481090982684	25300.942871634692	84.59317532847452
544439	175771.07599999997	1221.376220637116	25477.88612289087	84.5718559919417
555550	177527.464	1229.1263730995631	25652.43577285356	84.72131505681
566661	186683.66400000002	1244.3620386652392	27431.786151407356	66.47065902159362
577772	190165.254	1257.728750655985	27778.36135394285	70.82450916813536
588883	192147.444	1257.450934931449	27968.458493516955	73.13266504711565
599994	193938.75400000002	1248.469278758768	28145.788028839142	73.55849708586325
611105	195685.56199999998	1254.5941492486268	28320.59653475419	74.84207025035391
622216	204842.76799999998	1365.3236403692356	30108.126111735666	90.90638713435249
633327	208261.26	1540.5754972880948	30452.6294738004	75.46414500346151
644438	210222.13199999998	1586.0947826014565	30642.91385670983	74.3001923601123
655549	211987.894	1598.717148134024	30820.364287098266	74.14314829991233
666660	213715.75600000005	1604.103383944501	30995.657550956683	74.1749019300641
677771	222757.10999999996	1671.33966711338	32789.53787370088	94.86277129518253
688882	226150.734	1705.1969940560427	33127.22424261769	89.66167424809147
699993	228127.77599999998	1722.6860402367747	33318.2119192151	90.04313379064313
711104	229902.75400000002	1742.775853913011	33495.816047878296	90.27438654974759
722215	231638.864	1767.244386817441	33670.64011591235	90.82801055245442
733326	240796.03800000003	1780.9451902589967	35441.372338182606	115.85738393834816
744437	244261.956	1819.7002820562343	35790.12491025832	107.30829208003206
755548	246251.212	1833.4910030915817	35981.692762259045	106.2149656008822
766659	248034.96999999997	1834.550815970433	36158.88076242553	106.36626525107181
777770	249781.552	1829.6448407807316	36333.63769423032	106.19208186355185
788881	258787.10600000006	1832.9500708493595	38132.88422777665	105.9234081382568
799992	262054.74599999996	1826.341289781295	38462.2986593994	103.28629854305494
811103	263991.82000000007	1832.6680788887431	38650.948723838446	102.5257078432301
822214	265747.262	1833.2278968578573	38827.73569040525	102.99033566631329
833325	267481.288	1831.1906478379403	39002.59128654669	103.97285019099832
844436	276620.7599999999	1671.6228380030311	40777.15558351967	140.63753993282316
855547	280042.444	1580.9081547234496	41117.83118443702	129.10776128233746
866658	282022.31600000005	1559.8045479211592	41307.77882385434	129.1950380578641
877769	283809.006	1562.1387360510284	41485.464574232974	130.11101341599638
888880	285570.29000000004	1564.8005707579646	41660.99043531403	130.62439047339643
899991	294761.538	1524.3286019447116	43431.59116708725	159.87359824059195
911102	298213.85599999997	1452.5811082896696	43777.728533689326	152.8180867158954
922213	300190.81	1452.3300310956936	43967.525940820036	151.08600695923403
933324	301979.9280000001	1457.2919856348776	44144.52966479787	151.49882759948554
944435	303734.08	1448.6440395226089	44319.33945361446	151.9786814136387
955546	312931.7679999999	1375.5756419671375	46075.021311529024	153.32276382957076
966657	316369.954	1278.735509896819	46421.86902993174	147.6731994544675
977768	318331.54000000004	1265.2235628184653	46611.91488819035	146.71372993338747
988879	320090.662	1256.5673511401	46788.694051168386	146.23343289470185
999990	321817.30199999997	1245.3994428366464	46963.24630865853	146.1992069086125


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M19_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10526	6297.479999999999	124.02690854989673	884.6477468557889	8.589806511616642
21052	8592.308	223.59930017779527	1095.4181557402815	10.446706765902134
31578	10364.485999999999	263.5611633926542	1267.2756642508732	9.865862368574733
42104	12062.382	283.59802278733997	1434.2184043824282	9.471973607143322
52630	13737.594000000001	302.171265057859	1599.7581986122661	8.976405337518932
63156	22503.926	308.6757944006764	3323.7103292470993	38.700775494711536
73682	25942.502	401.0940909783862	3667.8712691759874	31.11474512107758
84208	27895.374	432.8456456777886	3852.9972849003607	31.202611063677423
94734	29614.097999999998	455.2322590063236	4021.798293480521	31.346372223987494
105260	31291.897999999997	472.13284302431424	4187.79500098972	32.04181400430806
115786	40157.156	475.87477706733637	5903.936102317493	57.48932498697921
126312	43648.82400000001	614.6599449234783	6255.299594998848	49.57236366153326
136838	45582.176	682.5837450159522	6438.85153454239	48.21428684224491
147364	47305.178	705.1854942385307	6607.907537838534	48.17104905618835
157890	48989.22000000001	716.5820763721212	6774.008965763256	48.24400853227054
168416	57740.92999999999	716.9793379480644	8477.311590503396	48.243545320974455
178942	61097.066000000006	767.2467907785602	8821.460743911015	54.99572581339524
189468	62982.938	788.225460213567	9004.0228442665	55.36827132742894
199994	64657.426	806.1038967527692	9172.263520786617	54.81707809662658
210520	66318.01800000001	825.2107685218685	9339.020472353162	54.446091460951685
221046	75242.644	797.3456859578224	11041.449990697965	64.47343327177639
231572	78765.49799999999	830.3168294064387	11402.249472186511	59.78901037585576
242098	80668.27200000001	874.0911197962563	11586.440299095524	61.638413729165805
252624	82355.018	908.2369000529332	11756.040307582382	62.56059597634075
263150	84006.26999999999	942.1846461283429	11923.319479948492	63.39339721748696
273676	92757.12399999998	871.6436787689032	13646.866130460892	80.47030640657994
284202	96176.01199999999	809.5379161087989	13989.011771647556	88.23965621090097
294728	98093.388	801.2189473656822	14172.472891906664	89.30964556732901
305254	99793.95	796.0046111117116	14341.265513177295	90.08410529374476
315780	101472.648	770.0351967828784	14508.885152766601	89.61044584458553
326306	110198.19399999999	813.3406794777518	16203.379997925522	92.61404361902062
336832	113585.55799999999	845.3066316734489	16547.840143878428	87.9394315534059
347358	115481.57999999999	877.8361541882401	16731.066453882304	87.57924959716883
357884	117162.72999999998	899.6581765315084	16899.34209360414	87.58559465973106
368410	118814.92199999999	927.8157483969179	17065.91250098931	87.83264501356159
378936	127636.39800000002	920.9397694119018	18786.517266037437	82.14723176907651
389462	131033.1	1089.6456311623067	19129.637186606727	83.21326409417459
399988	132941.644	1139.1184296561084	19312.1606082233	83.21226133576586
410514	134639.24599999998	1158.7564728545192	19480.36044991238	82.95556636508363
421040	136310.484	1184.9322308535404	19646.784171754865	82.677446359276
431566	145069.74599999998	1166.2105465728805	21368.98176940525	96.61265886790358
442092	148456.556	1242.222111211284	21711.554406368443	93.57615348923828
452618	150362.11799999996	1272.076325538497	21896.338238342207	93.4461588717537
463144	152037.06200000003	1277.1249965606253	22065.1529315007	94.37404433297979
473670	153684.418	1292.4449305938758	22232.280219266857	95.08945208090336
484196	162487.03000000003	1249.4294211803629	23951.112067833932	84.01652580576486
494722	165884.614	1251.0899934253007	24302.38391432183	99.60344251561442
505248	167779.864	1269.5837411197288	24484.934871700832	103.1297089552921
515774	169476.244	1273.4676571315085	24653.40418986821	103.98758533392943
526300	171147.80599999995	1280.9916599971216	24820.24814381375	104.13677198562881
536826	179962.34399999998	1227.0100017630937	26512.95063079132	120.99965191720901
547352	183517.878	1211.5833619946472	26869.599578993173	117.93721205226282
557878	185487.06	1207.3370048167994	27055.597258345624	117.63195325726628
568404	187212.646	1197.8676857390333	27224.589854182843	118.24668784893055
578930	188895.76600000003	1198.2718876430133	27390.89453165081	118.93878011378675
589456	197658.89200000002	1106.9119257626414	29128.55740541432	120.98432980512668
599982	200971.20600000003	1096.1785704102483	29466.270695769002	124.09143838173111
610508	202858.47	1106.8793696494442	29648.886031825543	124.6409440111847
621034	204551.314	1110.3329540297577	29817.44153574757	124.84749780816999
631560	206207.67799999999	1109.0829548154688	29983.937491511817	125.28120498977238
642086	214920.23600000003	1190.3300534557598	31726.651408375725	111.0867677341702
652612	218166.32400000002	1244.838780629841	32055.091984261602	117.46262230564567
663138	220049.786	1266.9897906122012	32237.81769784839	116.65163589537187
673664	221735.384	1282.420431555544	32406.338015154666	115.97833719933406
684190	223388.01999999996	1305.56014852715	32573.158715685557	115.22461651467282
694716	232118.402	1329.677187338673	34279.504932672375	137.7583972757279
705242	235507.008	1306.629467334437	34623.147356477006	136.01934887810805
715768	237429.912	1271.1556056229592	34806.85288849649	134.66334168233425
726294	239133.912	1264.9164192748522	34975.105343673145	134.4439140425142
736820	240817.052	1252.3772064429202	35141.91014525969	134.47924065099465
747346	249661.27999999997	1310.0214057962721	36838.32930264806	164.3929893672782
757872	253139.552	1368.840079879477	37189.36545654927	149.75212034412354
768398	255073.86000000002	1369.532225023486	37373.05367295099	148.2434877203279
778924	256777.658	1372.3083925010799	37540.75817385825	148.39917988026423
789450	258461.08000000002	1385.3856652290833	37707.454232130476	148.93831854555663
799976	267245.57399999996	1448.917012424542	39417.67669165171	155.11255803197852
810502	270647.688	1538.545192611109	39766.82739516908	154.44826896397268
821028	272556.024	1539.8311157266596	39950.143763781125	154.55887646177686
831554	274251.9339999999	1543.8176624934283	40118.72043095735	154.60542421913146
842080	275924.0199999999	1553.6504211122563	40285.75972687577	154.95441166423694
852606	284680.44200000004	1554.9724633917447	41993.341288674426	173.47078363544145
863132	288121.354	1637.120147224652	42339.714380358215	168.19154410564366
873658	290031.924	1682.0409645374752	42523.91577893201	167.38191968268092
884184	291710.514	1701.4351914139945	42692.198437816725	167.02705425582943
894710	293373.1119999999	1710.876479811791	42860.08296519272	167.15928302194993
905236	302216.6919999999	1664.2615457700447	44563.157695146176	160.81343619707374
915762	305760.5859999999	1517.6989551305755	44919.81634451247	165.90716104483172
926288	307709.0399999999	1485.131778574984	45104.09713602527	164.58579779154573
936814	309439.066	1492.8801523393868	45273.238023078644	163.48359995902877
947340	311129.33199999994	1499.1184465011293	45439.918426163014	163.2359195939565
957866	319750.9539999999	1479.9967702081572	47174.58892361233	174.9103624633588
968392	323070.21	1524.5180368963318	47510.591219778136	164.53797910590663
978918	324967.166	1562.1224100861452	47692.839679657496	163.96036922182464
989444	326660.046	1579.6711360153442	47861.41541508266	164.85297015776254
999970	328327.5640000001	1595.5429505637028	48028.39806735449	165.31458697141102


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M1_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	70025.39000000001	1417.7949246551084	8202.648107968507	30.393511345247653
400000	120939.496	2475.4475337118347	13408.389587819227	40.57631657341637
600000	171853.01000000004	3567.9978034154906	18613.459289134884	45.735079570427736
800000	222786.614	4649.2683697693465	23819.94394571322	57.656888482945504
1000000	273644.97199999995	5681.795285061839	29021.85832980497	70.90168321596016


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	6019.842	127.41105811070288	850.1845958236157	13.206380454998264
20000	8228.154	242.81733986224623	1052.783261505094	10.152678320395621
30000	9910.387999999997	300.33316466144015	1216.5440642171113	10.374982798497163
40000	11517.462000000001	328.52313410169523	1375.146276134064	11.229468402253595
50000	13123.25	369.7130029570986	1533.705279953191	11.24659869506475
60000	21581.61	461.36475117006904	3197.8600798136445	46.46217933227898
70000	24980.361999999997	591.1493459317661	3546.503190298927	26.673261358609945
80000	26866.462	614.277906738202	3725.8101429994326	25.996442193815327
90000	28497.647999999997	645.6479222335064	3887.091097590424	25.088531734525265
100000	30095.958000000002	664.269594764723	4046.6170642210172	25.43543722122538
110000	38497.454	585.327563073305	5692.239917889141	57.39513360897666
120000	41808.554000000004	649.7357172163663	6034.968915898115	47.5821511328165
130000	43647.306	679.5895133616377	6211.999899437144	45.60386484473949
140000	45275.566	684.164003993194	6374.217091881912	45.51461680038669
150000	46869.45599999999	688.0980743921797	6534.282785583249	46.113489138123505
160000	55310.573999999986	663.241797640783	8205.851727192809	76.80766204246125
170000	58643.974	763.7914787601827	8547.384824149398	58.77445961144661
180000	60483.19	803.962658240072	8723.22157227235	58.28061164451681
190000	62108.78200000001	816.9396897881213	8884.412779335284	59.20925751727857
200000	63694.078	841.2455248657583	9043.522033420686	59.22236195990969
210000	72108.138	799.4346753911653	10698.422524900856	52.3910785680722
220000	75445.65400000001	771.6148421503291	11038.956542853479	57.7746244044589
230000	77306.82800000002	782.7270349347741	11216.641004189547	59.88600269130842
240000	78925.544	799.3953270816573	11377.946259482103	60.41357948745324
250000	80522.286	822.3650237941845	11538.222213826943	61.04967427378096
260000	88945.11799999997	800.903953983655	13211.51077907078	71.48313033693134
270000	92223.55600000001	841.5021459165838	13549.218849527966	66.66147227843734
280000	94057.476	862.1396061633856	13724.90497966346	67.02394860147581
290000	95697.062	865.0694936477614	13886.700307327314	67.46795946274133
300000	97297.73599999999	879.4965857453775	14045.853273259092	66.56120612509838
310000	105716.862	903.1540247845077	15693.15519240827	100.80429535785669
320000	109074.854	986.7137103672283	16039.849042860882	87.74169945667708
330000	110934.13	1001.9028480402203	16217.975524605466	85.05562035660014
340000	112555.544	1011.4258639190738	16379.152700706563	83.97364722718436
350000	114147.302	1014.1347664750139	16538.60855384004	84.51942867811418
360000	122543.78399999999	1039.9153567179292	18188.731420480985	89.94543105509624
370000	125904.00200000001	1102.3677183005286	18532.453498438234	85.08211186760495
380000	127787.14199999996	1118.8271370978898	18711.373535177874	86.49657944629503
390000	129415.85800000001	1122.8538801326217	18872.61074511068	87.1078813726453
400000	131000.396	1131.9727856485376	19031.132732064852	86.78106355806692
410000	139358.298	1095.2350636157462	20700.440770755515	100.3089334994386
420000	142612.952	1277.7612845459087	21032.46317963725	89.48323989742322
430000	144461.15399999995	1355.8863344379417	21209.024588364893	88.27422464852404
440000	146093.96999999997	1385.7728625892846	21370.44226858681	86.90316765113022
450000	147689.07	1417.0119546347476	21529.278435583492	86.42548827000189
460000	156031.922	1348.2599159393872	23167.045230037904	95.72171157491076
470000	159347.18199999997	1428.0548845179744	23505.45095658592	85.94167548113103
480000	161204.56799999997	1443.7189905456553	23682.94112463398	84.95432567689309
490000	162839.608	1442.5020905265026	23844.42426266922	84.7666141521598
500000	164447.12000000002	1463.9686644491069	24003.994048464847	83.46174830864021
510000	172972.222	1537.9568378989143	25623.888021426876	107.16361023908853
520000	176442.208	1634.9005978944574	25979.490577657485	88.27974218213211
530000	178332.676	1656.914851048985	26158.47735623487	87.4206438782362
540000	179969.14600000004	1685.3242077825425	26319.221296301657	87.28755248828452
550000	181564.56	1707.6673854380804	26477.640580331237	87.66226794254119
560000	190040.52599999998	1790.7609824764506	28136.914148578642	118.42004357282364
570000	193371.33800000005	1952.806380240159	28478.153670572407	103.3468152202972
580000	195226.01799999998	2014.2654195280693	28656.295599967532	102.00404033968483
590000	196843.58600000004	2029.6445101117247	28818.417198837946	102.02375445142025
600000	198419.88400000002	2040.0234315168539	28977.44460282963	102.43418944788782
610000	206803.786	2038.9786507966328	30653.37670790741	117.49995413031138
620000	210044.18	2049.229470128815	30986.80307279916	114.69837600790962
630000	211864.06799999997	2045.4622715812204	31162.289690198864	113.69704867661206
640000	213481.06800000003	2037.6584616705948	31323.779968104653	114.31419559681488
650000	215068.776	2027.9123339544194	31483.48878699116	116.0331450289165
660000	223495.27199999997	2035.3095188299972	33144.80504453489	140.7833159764349
670000	226829.064	2041.6795104858597	33488.718401276274	133.2684382205019
680000	228664.75400000002	2066.296563657361	33666.03191192923	131.0252977800217
690000	230283.50400000004	2071.6584259380197	33827.972756799114	130.48673209105485
700000	231869.064	2073.56069833297	33987.80468581467	130.7840399186141
710000	240293.59200000003	2153.0237230916764	35647.04873370349	139.09089609600719
720000	243561.31399999995	2296.184675055563	35984.227737645546	139.03369808755622
730000	245389.482	2339.81601837884	36160.28447001755	139.20972835852186
740000	247005.26	2363.3214697022368	36321.30470647675	138.39987057913277
750000	248602.792	2369.166165106285	36481.118820961194	138.78272270549914
760000	257099.23000000004	2415.8757906675037	38143.90251993654	133.6815121598619
770000	260472.58399999997	2499.63287769845	38486.55223333217	132.72905166330904
780000	262324.766	2516.5675490954227	38664.128876382674	134.2966780406298
790000	263941.994	2514.639856839235	38825.36169280983	134.85363792098377
800000	265527.62200000003	2509.996330965874	38984.28057665397	134.94153161617825
810000	274019.08200000005	2541.8254840951745	40650.34048234693	152.43192040374893
820000	277395.864	2637.0715392613533	40994.83942088795	144.7147475495515
830000	279251.97799999994	2676.3433889204057	41172.5691044492	144.24808393210245
840000	280875.502	2696.88707665299	41333.979966184896	143.2086442537966
850000	282467.5480000001	2702.291655765102	41493.34235132164	142.56256022230363
860000	290923.61000000004	2695.3817026453726	43143.99710916675	139.0404162927498
870000	294367.93000000005	2654.8784937293553	43493.24532058569	134.00655677373456
880000	296258.64800000016	2653.361348381403	43672.14281960649	134.8568721047734
890000	297906.78599999996	2669.004956009758	43833.55834980968	134.6847983100454
900000	299510.77999999997	2684.1552710676287	43992.67358016483	134.04949559836342
910000	307948.04399999994	2817.179607192656	45647.912654544234	154.73744697396853
920000	311306.2160000001	3025.872270063289	45987.77680411184	137.81538602654194
930000	313164.15799999994	3096.1136125069715	46165.462810729616	134.61397129610714
940000	314802.9060000001	3113.9482329536886	46327.56066888301	134.6028642330605
950000	316404.766	3122.004827187512	46487.03951758107	134.3569932230864
960000	324663.136	3170.0803414817383	48179.39773720661	139.23248216283534
970000	327822.54799999995	3299.067608902023	48504.35239415878	133.29336498378214
980000	329638.30199999997	3352.1077376938274	48679.380690543076	131.6015074726701
990000	331258.012	3383.2957470910706	48840.381983033854	130.1649256211033
1000000	332845.05400000006	3398.785571047352	48999.89751911407	129.8480004040058


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M2_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	34718.123999999996	659.3375191508536	4269.436926441109	15.371154595317606
200000	54997.96399999999	995.4094522713316	6315.695252993799	20.899648475933038
300000	75275.536	1302.1101448819309	8362.384288904594	28.360299481762073
400000	95552.274	1696.7991729279338	10407.953778716392	30.4929440962572
500000	115852.676	2051.487673075863	12455.295461925205	38.48103589294709
600000	160265.78800000003	1986.674180415319	19122.52893039355	109.85703158369766
700000	180549.52	2218.725941315565	21173.066756135206	113.61491065597141
800000	200789.24	2498.891918039761	23219.589800432394	113.46740291088959
900000	221049.832	2788.1850494175487	25269.465727662457	115.80219100640836
1000000	241293.87399999998	3114.601649250762	27317.289218194266	120.11479559412457


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M3_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
66666	24668.728	682.4201649489053	3061.1506914789347	23.42631882840472
133332	36945.40000000001	963.145729644966	4278.593172534829	25.11445198125831
199998	49204.14	1253.1076723800634	5495.319103463796	27.8555376894186
266664	61449.62199999999	1567.6967215901286	6710.054939475136	27.93702147528181
333330	73696.58	1857.4345405065255	7925.325366507294	33.39004968304601
399996	105965.15	1885.981322901511	13112.674061211485	58.79554975152086
466662	118182.424	2025.6141726246342	14340.81218615441	60.148653965009714
533328	130252.754	2164.371140612341	15559.937843920594	60.927066854223305
599994	142329.24399999998	2338.1763181077636	16778.696550520173	58.282349864696315
666660	154367.984	2519.912235540479	17995.313701430514	56.6586858543489
733326	186679.172	2454.6652368491186	23219.347422396895	92.14391427567915
799992	198867.02999999997	2553.53204776356	24449.45502418891	91.43419708442055
866658	210918.12200000003	2579.494193733853	25669.803603420318	91.36108458152894
933324	222956.33399999997	2640.992280674488	26889.93285785357	94.0328469607167
999990	234974.01200000005	2754.7096709808775	28108.18243211409	93.75642967743569


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M4_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
50000	19149.846	554.0256225964064	2471.2312211297817	14.126927891243811
100000	27734.845999999998	758.0675381257266	3331.500147705357	16.964111995194664
150000	36206.626000000004	979.0085381559414	4184.720564402436	20.750799184196364
200000	44743.996	1210.1001129860633	5042.337465680602	23.75322975407004
250000	53262.552	1437.283977049923	5898.735767939665	23.259590430001484
300000	79678.38600000003	1480.3797369609135	10289.596822906653	71.10814255372865
350000	88493.61799999999	1550.3322200368746	11168.308499655064	67.71771986368577
400000	97003.33799999999	1552.8594588321394	12026.505514218783	68.81908320051855
450000	105475.188	1579.0628391183343	12882.39262411413	70.37908947958644
500000	113958.426	1604.6544428851705	13738.190067909449	72.42365424427997
550000	140973.054	1526.6020410208164	18119.079341094177	69.7342243677859
600000	149835.382	1573.7210870898184	18992.711331365095	69.94866172717276
650000	158408.792	1583.7287720425923	19848.180134348833	71.0332393472748
700000	166973.702	1609.4547184669457	20703.7460439512	70.26727267959122
750000	175543.484	1648.0555813658304	21558.79555448396	71.47473473323957
800000	202446.858	2186.4434007858463	25918.277249579583	70.23882577102464
850000	211384.37800000003	2317.6934051566573	26797.019863585138	69.19479143991713
900000	219994.85	2421.441007283791	27654.4443576034	67.34183423956628
950000	228556.02800000002	2538.6126975040747	28508.318706631486	67.31448126833753
1000000	237153.842	2645.961809927643	29364.185051359316	64.58638433341719


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	16429.43	268.4106741129669	2104.235081787279	10.134409754034529
80000	23254.694	371.9846493905652	2770.579982628989	10.917018354922511
120000	29943.224	461.8909699918373	3427.9211079219576	11.566421944195314
160000	36652.806000000004	557.1464155498181	4087.9440061735345	11.690166637047676
200000	43322.772000000004	630.7421706881919	4743.750659280613	13.798260015361839
240000	65999.574	937.8565283335074	8611.406372180438	35.0137798537848
280000	72987.084	1021.4099540363037	9301.745270591604	37.71591118718269
320000	79526.54	1095.07005401481	9962.083471698872	37.12874713901472
360000	86047.59200000002	1193.9588819348435	10621.097492724379	38.993706205076336
400000	92582.938	1308.470286554331	11280.946708595886	37.95346551866507
440000	115554.464	1658.7815718988188	15165.995759678006	68.14188047724961
480000	122595.698	1809.5853869252314	15854.852858000842	68.27578908163693
520000	129169.008	1907.0162998825708	16513.016442687156	68.82987765307033
560000	135724.96000000002	2004.9592482641585	17171.000533877945	70.87436852536453
600000	142291.188	2112.577042028683	17829.352077785392	73.14854572659709
640000	165389.49199999994	2134.3971276675416	21695.20981865047	87.54685459115976
680000	172504.858	2223.197366945985	22384.709807609768	90.57576640724156
720000	179123.74200000003	2314.69406363298	23040.78300860907	91.50813878650676
760000	185740.16199999998	2400.7689729649214	23696.974846458183	91.69224399865261
800000	192380.28000000003	2500.7850714881106	24354.298773967013	92.6497914650491
840000	215613.41400000002	2224.6771610590554	28183.667527372578	135.57867025126797
880000	222775.82	2196.7124309850933	28874.925819580374	135.95254335823233
920000	229434.16400000002	2212.0108001705357	29531.851120678224	137.73701514963014
960000	236106.508	2226.5697356586625	30190.26702415003	138.60760797682255
1000000	242754.41600000003	2227.5594159986904	30846.227216875814	140.74170722569013


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M6_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
33333	14262.022000000003	417.1538669976713	1853.5652082065833	13.667350410288721
66666	19848.1	594.4422841996036	2400.166438258184	13.754876578514247
99999	25217.788	710.6462661362083	2933.566477686313	15.601539016017687
133332	30605.816000000003	836.3778275821946	3468.2691259408557	16.361829801791274
166665	35972.403999999995	987.2561660503584	4001.6472656063133	17.17719663884167
199998	56264.054000000004	1448.1167063480912	7479.922758581733	88.3259961126975
233331	62322.090000000004	1654.8926204909965	8059.597787623784	84.1541491367731
266664	67706.86799999999	1723.4700986401444	8593.685057643088	85.20820710730773
299997	73071.776	1795.8168005995274	9126.913032809654	84.40179820578075
333330	78447.26	1865.372947780446	9660.330915809769	85.18099834586899
366663	98698.14799999997	1893.9755350103658	13163.753136994661	70.39434696507345
399996	104637.698	1924.7708444833993	13742.78268987459	68.76663396137317
433329	109949.45	1945.4239929125984	14279.360035284455	71.27630412578374
466662	115251.94200000001	2004.2462472227996	14815.420614381157	72.66424195211965
499995	120553.29200000002	2035.1182791113968	15350.897260311767	74.71812732876774
533328	140990.776	1844.772703175724	18845.967139011278	89.32586567583348
566661	147011.41	1793.7068495839726	19424.61296703091	89.91840729892752
599994	152406.924	1720.7587082653554	19960.84129050012	92.1669583010754
633327	157764.376	1683.1286124172989	20494.374573796194	93.0077951544151
666660	163118.724	1653.2374269172692	21026.724740380785	93.15906393660532
699993	183293.61999999997	1922.1486720623716	24527.604221179907	101.64266726762865
733326	189245.524	2089.3086140592577	25106.64596706804	93.03953187564358
766659	194557.486	2122.7890744029155	25641.110012607463	94.05187703526578
799992	199863.204	2176.263832878115	26175.278987803187	93.6895655553166
833325	205186.21399999998	2219.9799159061486	26710.088997098337	93.7107891752231
866658	225419.18	1878.9235205297728	30189.71509850581	97.0256501795249
899991	231445.52599999998	1871.5746630768206	30770.239615287952	101.43647633626546
933324	236793.93399999998	1913.4850925889157	31305.92871918706	100.39087008085312
966657	242153.396	1955.849426874277	31842.41659490423	98.35506256584674
999990	247513.11399999997	2003.2265393398604	32378.46352316898	98.47783233803406


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M7_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
28571	12950.534	442.99626204091385	1670.1322366531072	11.596637288837472
57142	17800.346	583.32988845078	2138.0523945722157	10.985819996962153
85713	22391.036	694.4891508183855	2589.4350676562694	12.22486901675165
114284	26956.032	805.4673001266617	3038.7680562022338	12.292378472998593
142855	31518.140000000003	910.0599583666044	3487.9305688271343	13.241322919669987
171426	50048.69	789.7266076166972	6703.3022582581325	42.84564412132851
199997	55442.10399999999	915.8454069838065	7213.9098938474735	39.6572786523107
228568	60003.41000000001	953.0573310142478	7665.328740006413	41.36375216894183
257139	64546.009999999995	1019.9863552137485	8115.618344488403	42.374151216990654
285710	69081.07999999999	1088.9205970031853	8565.265266793835	43.437472944104094
314281	87379.13399999999	840.832550065048	11765.641307601301	78.12463425803764
342852	92629.05600000001	786.4176943188488	12268.168399903765	73.64794186448623
371423	97194.054	760.8791900047145	12720.427007422493	74.79658099392493
399994	101718.44600000001	772.7675662649881	13169.793864879128	74.91225052635758
428565	106218.93000000001	784.5744133959215	13618.1621073738	74.28238963557607
457136	124813.17	926.5851063987593	16800.791309116154	109.01994222788178
485707	130191.61799999997	1014.0618825057503	17314.05693331277	106.64766051766563
514278	134736.022	1024.0783474563452	17766.134533259155	104.5943486115823
542849	139247.97	1061.300142372591	18217.090451131688	101.49541274825823
571420	143755.556	1093.5256523049152	18666.51007462523	100.90617220521433
599991	162029.76399999997	1344.850224186078	21860.342921101623	111.15276064664133
628562	167317.98600000003	1520.521381896506	22370.29544139889	110.34072458019631
657133	171791.73599999998	1632.4844332434784	22822.36175055069	110.43505649754921
685704	176244.24000000005	1734.4700021492279	23272.222651811615	108.59963047091541
714275	180708.68800000002	1834.1654093153352	23723.013831032753	108.9864771053343
742846	199123.046	2036.1195383823201	26914.81038114153	135.86620834497043
771417	204511.37999999998	2097.6084106535395	27427.122827968815	133.52878131183428
799988	209074.73200000002	2145.4365490231685	27879.724992260086	134.20393229357353
828559	213601.12999999998	2194.5430110009997	28330.272405390482	135.33467667425745
857130	218127.07799999998	2248.5604152869796	28781.085440759267	136.8584239093869
885701	236491.27200000003	2213.2505922727264	31967.255162276146	161.3910651252436
914272	241779.538	2200.214906583241	32475.173861490457	161.16917108278435
942843	246290.48999999993	2203.005298833591	32926.845645259884	161.81614689978807
971414	250781.092	2197.3815448634878	33377.59102958856	163.17067538000367
999985	255265.00399999996	2201.1841028723074	33827.70351834653	162.96211801456676


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M8_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
25000	11636.924000000003	158.31121636405513	1528.171244072038	12.54769443166237
50000	15876.141999999998	192.74191482106008	1935.4024555392643	13.08149537516739
75000	19842.244	215.90891985073722	2324.859027023495	15.4286242394985
100000	23796.316	254.13915449786307	2713.696142916323	17.04185768113375
125000	27733.074	291.5312967456878	3100.904770913946	18.85570407758719
150000	44640.471999999994	441.12647087503785	6043.899735835297	59.73269783092184
175000	49609.651999999995	558.2753382178211	6509.137906860624	58.000964986167084
200000	53565.868	583.9300662998005	6900.2670425084125	58.377552989196616
225000	57489.67400000001	600.7431349069072	7288.419796781471	57.5917225721492
250000	61428.657999999996	609.7197275579434	7678.3250756836915	56.750440929236646
275000	78338.834	700.7482027439693	10617.313307825632	65.61445762008563
300000	83155.73999999999	776.3078064788513	11078.24976351538	60.29142544881608
325000	87057.51600000002	782.3534453202307	11468.816994161076	59.75810243762158
350000	90935.10399999999	807.4699324460631	11859.081739693613	60.23902359682791
375000	94804.912	794.8967513219684	12249.394316983917	61.09596638731976
400000	112054.03399999999	1050.7944802566185	15198.744734628664	81.94188307688192
425000	117023.384	1114.737874511811	15664.548205907882	80.99634527511753
450000	121009.926	1145.3648887795064	16056.182180524844	81.79621601598059
475000	124954.79199999999	1193.2458508417774	16445.67502514652	81.77774774961208
500000	128899.352	1231.4268064214536	16834.93811213817	81.71982859174481
525000	145652.74199999997	1141.8161114236584	19796.541967721463	78.30530728712085
550000	150504.43199999997	1078.6795055354594	20255.489855806507	76.23130570807777
575000	154455.70399999997	1098.893048472955	20647.31395918844	75.74765503511323
600000	158365.74199999997	1113.3642730411314	21037.05561014358	76.64241640451999
625000	162266.53999999998	1122.6467837114974	21426.138182356433	76.37857912898323
650000	178952.69999999998	1206.8933857360203	24404.83668434522	88.65222935809854
675000	183895.95400000003	1359.5420236421014	24868.297413296368	90.32780261569262
700000	187851.39999999997	1372.016391835998	25260.521629515548	89.45704341006294
725000	191761.53999999998	1393.4123850621006	25650.010476163956	88.69340062952679
750000	195674.204	1417.8961461671015	26040.071700158867	88.10038759938429
775000	212175.62799999997	1647.6448898742992	29038.00764170262	89.65282541286525
800000	216969.7	1708.6931265996504	29494.921056337906	89.7580298234723
825000	220879.604	1737.0123744406637	29886.845750126162	89.11348901962366
850000	224730.46800000002	1780.124879369739	30274.71708586287	90.18822677099884
875000	228622.21800000002	1787.0172846630376	30665.853081684338	88.80374572975438
900000	245033.58800000005	1870.852944353338	33643.15776617689	98.22676751682262
925000	249748.972	1902.304876539683	34094.88206586365	96.58242543985034
950000	253691.05600000004	1904.2436513756484	34488.47870876136	97.81546318131088
975000	257583.12000000002	1909.991252359254	34878.90722843744	96.14259985965023
1000000	261458.444	1915.964764691082	35268.18404132598	95.39908711816625


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M9_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
22222	10718.708000000002	135.26652249047592	1414.548093290252	5.366059165881916
44444	14538.251999999999	206.40011373812538	1778.7696549489106	5.932393119647165
66666	18023.392	238.76952498638144	2121.372289426003	6.655241492278986
88888	21513.195999999993	281.96015507317657	2463.9937390384425	8.227634093713236
111110	24997.721999999998	329.90094627192576	2806.4971184674764	8.825441732884375
133332	40430.46	398.4550781874143	5573.999580329478	45.0495182413088
155554	44956.596000000005	533.8048684512167	6001.977125474517	46.166379775531205
177776	48472.716	567.384173812886	6350.92609509896	46.87865242126582
199998	51924.688	590.7366257441261	6696.09911914182	45.72403888109504
222220	55357.986	606.5546450458253	7039.551327426491	44.910721963183356
244442	70678.89599999998	536.5206756127959	9806.0471361613	65.11581379567993
266664	75126.94399999999	501.870617306445	10231.39281459705	62.44399121804108
288886	78560.15400000001	517.0970432069167	10578.69014437107	62.747411237986455
311108	81960.92200000002	539.6974758716535	10923.650433744457	63.56660905081903
333330	85346.26799999998	566.9796940279277	11268.13597766981	64.55386898936494
355552	100757.92199999999	684.8216122271083	14024.924274383418	84.59904033129679
377774	105239.22400000002	794.6478374055577	14446.808241170878	92.76196047269947
399996	108741.62400000003	841.8742108098273	14793.413736271401	93.49378311366218
422218	112196.23599999999	888.5596977781274	15137.317642778236	93.10627132294084
444440	115658.76999999999	929.9120187893514	15481.524720846855	93.07214140903514
466662	131220.25799999997	939.9964621895687	18231.123049429698	138.07626266369383
488884	135747.832	1053.739923434631	18658.895181811105	135.9773564576589
511106	139220.53199999998	1094.8460128438169	19005.17357199731	137.20001773215503
533328	142672.88799999998	1141.546015900273	19350.659627839264	137.65870770033658
555550	146114.896	1167.8594484992102	19695.163198754137	137.7629658053992
577772	161805.01599999997	1301.015459906417	22443.66313033766	153.8538344953736
599994	166505.74599999998	1312.761386223728	22882.15697002541	155.58890104472013
622216	170061.18800000002	1364.4243822441167	23230.74426024402	153.8248055259108
644438	173544.78000000003	1386.7099239727204	23574.46238283279	153.1841220292635
666660	177016.304	1413.6665969912694	23917.820347159643	153.10977469643936
688882	192550.786	1425.6616006160455	26665.457533360215	160.8142500860849
711104	197283.17600000004	1369.0297675458542	27101.997313758777	156.25320923387682
733326	200830.14200000002	1375.1204863073763	27449.356754272558	154.4691891064855
755548	204309.582	1381.7582015984062	27792.83183353764	154.35824704737647
777770	207791.274	1382.0721745761966	28136.40565682004	153.86824005800503
799992	222854.06599999996	1396.6669841542962	30913.84323642394	167.818444894585
822214	227173.37800000003	1428.0522946991723	31328.88119373757	168.58153730618943
844436	230624.06999999998	1452.6120082190648	31676.132179360888	168.49200412755187
866658	234024.93399999998	1472.7192557699373	32020.508140128262	169.66557238631918
888880	237421.48599999995	1502.5844589772664	32365.213045323646	168.97060783114807
911102	252634.93399999998	1501.6355335596227	35156.27935353966	206.25789877304797
933324	257077.44	1552.7214740004833	35577.85607481755	203.6976433291879
955546	260554.71600000001	1540.1140724216023	35925.18543419927	205.68275237182786
977768	263986.39	1529.5164747432907	36269.93737552797	206.56421880466243
999990	267415.746	1518.1469069318443	36613.88334545938	206.86678998464546


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
1	273644.97199999995	5681.795285061839	29021.85832980497	70.90168321596016
2	241293.87399999998	3114.601649250762	27317.289218194266	120.11479559412457
3	234974.01200000005	2754.7096709808775	28108.18243211409	93.75642967743569
4	237153.842	2645.961809927643	29364.185051359316	64.58638433341719
5	242754.41600000003	2227.5594159986904	30846.227216875814	140.74170722569013
6	247513.11399999997	2003.2265393398604	32378.46352316898	98.47783233803406
7	255265.00399999996	2201.1841028723074	33827.70351834653	162.96211801456676
8	261458.444	1915.964764691082	35268.18404132598	95.39908711816625
9	267415.746	1518.1469069318443	36613.88334545938	206.86678998464546
10	274638.436	1584.743127220037	38016.5134827051	141.12207547433698
11	280784.0960000001	2600.4277009377565	39199.691742629206	135.3644627966046
12	287997.962	2626.6037220114304	40515.11187060974	99.63451704538598
13	293535.47199999995	2520.6454787825232	41637.49593368831	196.80098098340292
14	300155.26800000004	2459.117301728819	42801.5730296081	75.14842279969004
15	305787.00999999995	2258.4131850925687	43808.5288689951	163.32535107684927
16	311210.16000000003	1181.5150561508194	44968.09961589463	90.19531003005454
17	317082.78	1396.5306713742127	46021.75244551305	176.22334602788993
18	321817.30199999997	1245.3994428366464	46963.24630865853	146.1992069086125
19	328327.5640000001	1595.5429505637028	48028.39806735449	165.31458697141102
20	332845.05400000006	3398.785571047352	48999.89751911407	129.8480004040058



==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1681.658	15.790845308455008	283.0740329117117	6.660717818220979
4000	2858.032	50.99674081089234	426.8315592482874	7.487779157464296
6000	3805.728	85.32158887930352	533.8250022004823	6.609468012401444
8000	4675.866	113.23566656412747	631.1885013448293	6.278282239094094
10000	5512.477999999998	134.44259029208203	725.3533382959386	6.45512742457105
12000	7399.401999999999	131.94960096777697	1119.7819179548692	14.140019958049324
14000	8818.185999999998	130.80418071809962	1325.2034942682233	11.846792934767473
16000	9863.778000000002	139.2726880619445	1448.9660435831354	9.60884752526976
18000	10763.684	153.00688315671812	1550.9863683068847	9.000441701471434
20000	11606.428000000004	166.1662209823499	1646.4047955792507	9.663708613789822
22000	13494.032000000001	165.99154254224993	2039.0752359979765	15.49030216531179
24000	14916.162000000002	171.8956196067836	2242.737292318233	15.475607164653756
26000	15969.124000000002	182.439714195006	2366.474887501218	15.126241075491961
28000	16872.225999999995	191.04028151151908	2468.326271263765	14.799016377534132
30000	17720.196	204.6486751701296	2564.1406704074134	14.023845739420244
32000	19600.716	208.0693448081418	2958.371551147196	15.429109262953547
34000	21002.854	227.15868815531954	3161.42240569535	15.028905810899843
36000	22042.981999999996	243.14884868692525	3284.8197767661054	15.456235974302121
38000	22941.424	256.18127293860664	3387.1523129229827	15.629479790717436
40000	23785.184	262.268769827188	3483.3197672186843	16.41419865932874
42000	25672.836	271.6702289827793	3879.174163530565	16.39175645214425
44000	27097.892	297.68540115736664	4086.509771357607	17.577922638392323
46000	28144.765999999996	320.3201563783058	4210.717538196592	19.293121418493193
48000	29037.956	337.7162428627518	4312.497049124475	19.515154969596242
50000	29879.376	355.43997971840844	4408.203857343597	19.93903190707769
52000	31767.78	367.29169201361225	4797.977024919683	26.45784919115143
54000	33193.664000000004	405.19992506306244	5003.445902081401	26.01323818527624
56000	34249.294	432.91503041589925	5127.615061162237	24.616990760436433
58000	35147.70199999999	449.96690717330193	5229.406793775292	24.55156173640798
60000	35995.43600000001	472.0021423491828	5325.615864903944	24.166647527249047
62000	37886.254	466.6304846973531	5718.809271382315	27.96757250872666
64000	39322.020000000004	454.21654189750734	5927.903036256705	27.037964446890303
66000	40381.32	446.1606212017266	6053.0606028456505	26.692496633583772
68000	41287.738000000005	444.0826919442397	6155.712170946359	26.574886574597677
70000	42135.732	444.51012068968544	6251.650455412762	26.2198257361831
72000	44019.97200000001	443.74463619418594	6648.588118992426	30.535658128991674
74000	45428.208	451.27067927501275	6855.26409087482	32.14359829031732
76000	46460.916	455.1538915136267	6977.702999556152	32.0303757270205
78000	47348.97799999999	461.73632393390636	7078.310691377288	32.234840985724844
80000	48190.041999999994	467.85469932922507	7173.560290861309	32.240675375074915
82000	50086.49399999999	463.4468636975674	7562.8529995997715	35.616582513327316
84000	51520.901999999995	460.1316658377963	7773.912520641284	35.77422493396869
86000	52575.371999999996	457.1485914715738	7899.158815773389	34.92744275400062
88000	53478.119999999995	458.94101775476327	8001.505639821163	34.78951614607974
90000	54323.655999999995	457.63824925613704	8097.318047886438	35.230746191127245
92000	56211.77	453.67217731162174	8485.207714155247	34.869927265062536
94000	57644.47400000001	439.07352702910396	8690.941241865814	33.62035803095857
96000	58705.578	422.0823191379723	8816.201780879248	32.92720292550165
98000	59612.778000000006	410.42923823182485	8918.834896001264	33.329260078104845
100000	60461.73600000001	400.7950552810977	9014.713248360038	34.194430746759956


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	889.0719999999999	4.178305876787871	157.4573140198721	2.4981784514766647
2000	1587.554	16.42721332964838	251.6882273974793	3.0307062854192646
3000	2148.6760000000004	29.786036698799283	317.64527873656573	3.142063736516361
4000	2642.816	41.70109489636385	373.3772152885023	3.4103744260104256
5000	3102.3840000000005	50.71132926236053	424.8839231051732	3.640531144348112
6000	4067.3360000000002	49.66712823051776	629.8296527426883	7.832934882987608
7000	4895.5700000000015	49.968319963753125	766.8047318172949	10.656111055585061
8000	5549.974	52.736408717739224	854.3720304905198	11.42442114654217
9000	6089.938	56.17293650465116	918.899298291068	11.583494427261964
10000	6565.7300000000005	60.62422489767957	973.866621974052	11.532722675655663
11000	7531.15	62.00997858767932	1187.2230192526042	8.665011318355415
12000	8359.078000000001	64.82943326744312	1328.3476826497986	11.814797115312354
13000	9010.91	70.66596933618156	1417.4103664890565	14.322673255747969
14000	9543.864000000001	74.43013236884977	1482.1298789732405	15.78877572733276
15000	10014.056	72.72676340629722	1536.8358442243039	16.459612683372836
16000	10978.732	71.28488398282292	1746.747690834101	17.262171516656785
17000	11798.732	73.26841744950922	1883.2670494995994	18.52476502566618
18000	12442.664	81.90236452969845	1969.0921077674877	18.844864326543124
19000	12972.37	91.30770406828844	2032.1682024871693	19.65662222975564
20000	13445.820000000002	100.98930504431327	2086.503297544589	20.317164443409318
21000	14410.7	103.2930515034235	2294.0328103950947	28.80547327608183
22000	15237.726	118.01427900423263	2431.7505011229778	31.434248594446558
23000	15895.341999999999	134.5529891323285	2519.9011086441246	31.27801098301261
24000	16434.942000000003	146.14345568652882	2584.4823487942867	30.551146939808937
25000	16911.152000000002	152.54029651938475	2639.079510817284	30.180218441267098
26000	17876.27599999999	153.13312459715934	2852.892318957343	28.811276479150106
27000	18699.682	155.0846614523086	2993.26858080468	28.884327484530203
28000	19345.146000000004	161.6218676211017	3081.048455507002	29.595453403619036
29000	19874.216000000008	166.70837632757835	3145.0577731354265	30.18929122569449
30000	20346.042	169.8251700884045	3199.961400844123	30.398278991487143
31000	21312.512	170.8023396144714	3414.418863773854	31.576594623427027
32000	22133.26	177.77464186123257	3553.281154205781	33.12091706630312
33000	22774.127999999997	185.33403122170688	3639.295800370105	33.20149044784557
34000	23301.183999999997	188.50652798599336	3702.660409672214	33.09958355508212
35000	23770.536	187.41979162653448	3756.9348907405074	33.16873770742315
36000	24735.865999999998	185.77873483139953	3967.9685817957084	33.05048285913004
37000	25562.146000000004	178.60149782873194	4106.296356760878	34.91407300233112
38000	26215.627999999997	173.20212654583725	4194.250967815669	35.75649053760524
39000	26755.969999999994	175.1784644932771	4259.005548047605	36.46448177914681
40000	27234.401999999995	179.19256295331493	4313.885075355438	37.0276340524507
41000	28200.57	178.60462262277048	4530.515484511633	44.9694528391395
42000	29021.444	176.62015357509162	4671.0200179115955	48.04419433974287
43000	29660.591999999997	177.25604260504048	4757.574948837396	47.391736621470336
44000	30187.703999999998	179.8927188446859	4820.963084574246	46.47502076639309
45000	30659.433999999997	182.9637149333783	4875.694476714321	45.99230214993786
46000	31625.972	183.28305691228314	5087.355794261598	53.397096558642055
47000	32453.718	182.2013124602068	5225.785205476936	55.26806450776219
48000	33110.556	175.32210909573698	5313.411400919196	54.92855802978627
49000	33654.78999999999	170.24898087474227	5378.433048815997	55.22456597632075
50000	34139.092	166.6692810994984	5434.13834418795	55.42946532857685
51000	35104.172	167.2135098741832	5644.183008923177	49.33884974659289
52000	35931.72600000001	165.349165115657	5781.202305332944	47.63329885788431
53000	36585.283999999985	163.59273545403514	5867.238095877109	48.591437193583715
54000	37124.812	166.0309666431042	5930.715374962934	49.139962621647555
55000	37606.67599999999	171.11379807991247	5985.701102379913	49.089360748101676
56000	38571.007999999994	173.05657243289193	6194.363908107929	51.89741433289841
57000	39393.502	173.01741735058337	6333.192635357367	49.449384268910336
58000	40043.474	170.11259331526648	6421.506915297693	47.10411442932712
59000	40579.366	168.32179499729625	6485.846363306409	45.81741638661557
60000	41054.194	166.82350302040837	6540.688270293378	44.96877136940983
61000	42019.98	164.44943295737284	6753.794422218333	49.307376552833645
62000	42843.742000000006	155.9795845473258	6892.857191236132	51.697181168599116
63000	43488.577999999994	152.2997104980077	6980.503518626021	52.034662644599834
64000	44016.882	154.64542884360404	7044.593192790448	52.16508735983144
65000	44485.138000000006	155.76571907836242	7099.236936155079	52.26713538302141
66000	45450.702000000005	155.06451544796448	7310.107039115261	52.48472367737033
67000	46276.1	155.2794910976805	7450.075322781861	52.714059595265226
68000	46926.678	157.56872037304905	7538.281782087093	53.36767290531543
69000	47459.62999999999	160.50105274836363	7602.349745421745	53.780310623834836
70000	47931.882	162.42275441301808	7656.896743950985	53.99000259873909
71000	48898.65199999999	162.45148368393188	7867.877791126402	52.48052476168422
72000	49726.102	162.59079745722852	8007.934833645738	51.98913587823285
73000	50374.238000000005	167.87710358076362	8095.6746436408985	51.45409590841532
74000	50905.327999999994	176.34568733031207	8159.625031426374	51.65094376250262
75000	51379.038	183.69578896764358	8214.554877033359	51.790762482489804
76000	52344.706	180.41725343707577	8425.983902402131	54.50023874707308
77000	53169.083999999995	174.32408944262426	8564.719461217037	54.45908078789347
78000	53814.75800000001	171.66299243964372	8651.903338895641	53.325772488907205
79000	54345.502	174.66442096520794	8715.517340094822	53.419896462701125
80000	54817.734	181.77347931484033	8770.245644978433	53.992671394043946
81000	55786.481999999996	181.65872434014457	8977.7653073718	55.69783335298551
82000	56626.078	186.02550469103804	9118.199934330925	56.40006708206031
83000	57289.85800000001	196.01547114676754	9207.188284218466	56.03910091066308
84000	57835.93000000001	210.22563185513079	9272.188265709945	55.78253798907699
85000	58314.52000000002	221.9397081291326	9326.906978464278	55.26748725592285
86000	59277.912	222.17769348979252	9538.43463873192	57.81289465705013
87000	60093.96399999999	223.55696799200385	9677.910895029065	58.139724633993666
88000	60725.14400000001	230.81002227421308	9764.210051199372	57.26637151360883
89000	61243.262	242.79916043237705	9827.123823236414	57.41145995372936
90000	61702.938	253.37560777978948	9880.926082706204	57.746357875142934
91000	62671.35800000001	252.65659249045768	10089.235052421138	58.19058194075432
92000	63507.95599999999	249.80638116571578	10227.877899652567	57.395538382117536
93000	64174.728	244.03737513385454	10316.503411754009	56.795230565684086
94000	64725.24399999999	237.08018180447834	10381.838878235332	56.63891061228528
95000	65211.56	231.39356987128	10437.170533085085	56.55573769301785
96000	66175.81400000001	229.39079862396312	10648.515980340075	58.436928133251115
97000	66995.70799999998	220.5411085287937	10785.554437023591	58.13242729619601
98000	67642.43599999999	209.74952719850825	10872.112297246736	56.9877439782137
99000	68175.35399999999	207.088604772608	10935.67543477807	56.50349385689403
100000	68648.216	204.39467264202486	10990.004568344142	56.043150382464326


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	3127.2599999999998	20.256866051347203	496.613563183569	7.932345160314945
8000	5180.020000000001	59.866340756350766	734.1678397228941	9.391707340809033
12000	6967.896000000001	98.83435605991357	937.1910980689202	9.670846599111346
16000	8704.982	123.71425371934006	1135.044329762671	11.115870689217411
20000	10420.544	144.8756815111954	1330.5283290334987	12.934644281575178
24000	13995.246000000003	156.8133356148854	2022.6202349252658	20.68119908096449
28000	16335.9	170.44475781515433	2317.2761203448135	17.98479096791376
32000	18185.512	188.9741960515586	2529.1429476542075	17.950370507014217
36000	19927.534	210.59589191941382	2728.1357727739683	18.360337980862717
40000	21632.170000000002	240.65730051026793	2923.2868237132493	18.171222391463964
44000	25212.621999999996	234.8805442867569	3601.7299827654992	18.254188912240846
48000	27571.634000000002	264.56858200138214	3896.2748998975158	20.06017032260482
52000	29431.701999999997	298.8234107220439	4108.057168454137	19.750847740883426
56000	31174.142	328.42402354273673	4306.241145581053	19.266757981512285
60000	32897.090000000004	357.26070794931223	4503.030113329494	19.213860383119002
64000	36447.369999999995	368.330045143689	5201.857650324639	36.38714636126054
68000	38731.59799999999	379.0331298859154	5491.54883138098	30.556648129804763
72000	40546.672	390.3383374800226	5702.596439553998	30.123260797443134
76000	42251.515999999996	393.22818614924404	5901.288666066188	31.09690144554334
80000	43942.33000000001	404.43765230255343	6098.570811823574	32.30614260096748
84000	47497.322	385.2516097248099	6793.290841994363	34.53324489707014
88000	49799.80400000001	355.31792659532385	7083.1904076990495	36.14742181559061
92000	51632.53599999999	336.7909169796605	7294.323021306882	36.65559059126895
96000	53349.328	321.85539336789196	7492.447664135811	38.19193020950467
100000	55046.988	313.2152383408073	7689.0195138669005	39.544757020194574


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
22000	10526.509999999998	140.46782067236737	1398.792715841308	7.338834127883146
44000	14137.028	200.73155212317184	1744.3924980946508	8.601625627170852
66000	17415.432000000004	268.45117730335244	2068.4581147082417	10.619503957092341
88000	20668.854	327.4551856089955	2391.389608696977	11.432117333056613
110000	23935.928	374.4934000545879	2715.1074338170747	11.46449291570221
132000	39469.91000000001	494.57417691046726	5479.592920889479	37.60749989152727
154000	43834.212000000014	652.8932312373541	5888.417842650629	35.77029123333294
176000	47145.734	694.1933967514634	6215.124655963302	35.74380475321655
198000	50410.674000000006	744.2356331192738	6539.361226321034	35.07316808379655
220000	53677.840000000004	787.2179383683338	6862.993184929037	35.22958053425887
242000	69390.656	808.8894634991937	9602.096608295302	59.863066979377734
264000	73932.752	966.4727807490983	10022.631042375218	50.62257147890857
286000	77293.046	1008.9066257885326	10350.372795003323	51.62753625137157
308000	80580.82800000001	1045.82181933423	10673.871510076233	51.54127318996206
330000	83871.96399999998	1078.2383789950131	10997.064904595778	52.236876808157696
352000	99299.742	1118.9428248902318	13759.899344144917	89.34280371144153
374000	103702.432	1287.5253928611357	14170.098782447549	77.56489321001808
396000	107029.51199999999	1350.8113487892335	14499.006121122558	77.42144464078322
418000	110299.21599999999	1398.9342796031892	14824.442326256927	78.304059032736
440000	113552.112	1430.8425971107595	15148.872521071535	78.87861269161884
462000	128866.296	1322.4708588194549	17919.942767643606	107.24583345558858
484000	133278.34999999998	1437.8145215028258	18333.765271876637	105.1202583404844
506000	136589.45	1481.5093745456404	18661.383094555193	101.96506418117562
528000	139827.756	1511.871434004879	18984.76140137661	102.39619065097104
550000	143062.71999999997	1524.018191346656	19308.194253173824	102.65315117554121
572000	158424.47999999995	1388.0432618618088	22053.340693342678	95.15925465942325
594000	162886.96399999998	1447.6789352400428	22470.97243469119	102.00524406801085
616000	166190.18800000002	1495.7007303512873	22799.430531716836	101.64051071282555
638000	169429.63999999998	1554.8261451936548	23124.653019066165	100.37633579142638
660000	172660.95599999998	1594.4437272478358	23449.2561542505	100.46623323799594
682000	187631.09	1681.56630390307	26246.379983269864	75.78660272326488
704000	191846.63400000002	1718.934093547506	26647.030219307733	76.36464356133979
726000	195110.408	1744.262473755347	26974.05561510003	76.55423568214219
748000	198326.08399999997	1760.106631562729	27298.27246116513	76.46253472422441
770000	201514.35	1791.8205372748757	27621.18878702399	76.92014168305221
792000	216969.992	1572.172222378256	30393.27708894616	72.97075199009352
814000	221401.01400000002	1569.3466363086707	30806.2525532149	69.41016006652897
836000	224743.67	1559.594397791369	31134.123176973877	68.35771376127943
858000	228018.116	1536.6972416856975	31457.752259523742	66.45294470461647
880000	231307.908	1513.6622021280443	31781.994054928753	65.01032621935651
902000	246631.11800000002	1411.112233490544	34550.83600774318	100.32867862353964
924000	251037.998	1536.9275095303353	34961.90199294839	90.19155168719534
946000	254364.96999999997	1558.7550007261852	35288.91763969379	88.68549481558681
968000	257621.776	1590.4235714159788	35612.0268139241	87.90413287301006
990000	260885.56800000003	1625.8889603523291	35935.691140366456	87.8457370240488
1012000	276063.08599999995	1989.5009109053465	38689.40981544218	95.31693255197237
1034000	280370.95200000005	2141.3681517136324	39096.1465531214	98.6414468747377
1056000	283651.666	2196.7922107988884	39424.14290916423	100.06828166310197
1078000	286866.1560000001	2222.745166656179	39748.83897504049	100.83072618190494
1100000	290062.31200000003	2244.5910059161984	40071.605678760636	99.62052226350882


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1200000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
24000	11262.022	381.41470803662736	1466.3852199388596	16.222622290593414
48000	15061.981999999998	554.6230516065243	1826.1170032768564	14.944685924024768
72000	18558.221999999998	669.243884225571	2166.6149249171285	15.412951274041308
96000	22024.85	770.4927124466096	2505.71425818105	15.290270525617162
120000	25490.792000000005	882.0713291489908	2844.6835926813474	15.039915293292797
144000	41837.58	732.1315325662305	5772.134263099341	56.33969711054407
168000	46311.35799999999	738.2875426252018	6191.314290032201	56.087642525205624
192000	49756.404	753.3480446233186	6531.332846759097	57.71814305865261
216000	53151.037999999986	772.6704908418445	6868.85824164592	58.419820770453065
240000	56563.694	802.2400336862329	7207.803463027447	59.22519851843151
264000	72844.9	861.1860900977018	10143.057007441024	91.19403537250612
288000	77299.56199999999	1070.1344208587461	10560.433606768507	84.58182406744584
312000	80770.95999999999	1131.9548515535255	10902.995806161358	83.78411634431652
336000	84183.708	1165.4709340271925	11241.153277078087	84.5099810861815
360000	87607.15400000001	1229.2848133248524	11579.8869404068	84.3659218262599
384000	104033.48000000001	1378.0465305158104	14504.435037495714	100.58856861639072
408000	108638.20799999998	1543.9475903367518	14929.5028800026	99.59250421079749
432000	112135.352	1556.8209089665904	15271.846987744977	100.1422029686257
456000	115582.22	1590.2575709753582	15611.409801875478	100.56130785394546
480000	119012.93400000001	1599.726033934841	15949.835084323804	102.53143192330305
504000	135179.82	1575.471039093467	18896.65663819696	102.55687439923287
528000	139563.40000000002	1571.0588035391274	19310.32085243639	103.07108960473946
552000	142983.908	1550.5660978336516	19651.394480656832	103.21009203107415
576000	146362.25799999997	1554.5902151999949	19989.3196515818	102.52324384459936
600000	149750.73599999998	1570.8894110252027	20328.076341142154	103.02605862123411
624000	165876.692	1764.9855634587623	23275.119491013676	108.9225846907625
648000	170312.4	1804.4637100996647	23691.92214706461	111.71333485165746
672000	173750.752	1798.888979051001	24033.72163070247	113.66162761673809
696000	177142.46800000002	1802.4096798379042	24371.83138350178	115.12285136411057
720000	180551.03400000004	1808.9336596655787	24711.619253850477	116.62512690156655
744000	196743.80200000003	1880.605331776626	27676.05681729043	135.45098759990702
768000	201138.73400000003	1826.0810813214157	28089.4362109709	132.5720408091405
792000	204602.07400000002	1849.7098239946286	28431.94333632881	132.50179925448163
816000	208008.7	1872.1253940196827	28770.526200367185	131.1328250667959
840000	211419.708	1893.34424340049	29109.72403205031	131.0467517287155
864000	227876.688	1767.9757730667902	32045.317441937725	166.6248248600253
888000	232411.42400000003	1726.3562712976932	32467.893447288283	171.948708706716
912000	235910.208	1697.2119865813909	32810.38702806104	171.97224285693818
936000	239350.91399999996	1663.9623303975966	33149.21551321838	171.28216793703945
960000	242796.116	1674.2713322066095	33488.30230729467	172.17093386193687
984000	259510.71600000001	1731.7353895583894	36401.996396990675	163.62645035929722
1008000	264303.598	1784.6160829203516	36840.44446697115	158.08220473331644
1032000	267839.62399999995	1820.2498119104462	37183.28057565212	157.1515887949192
1056000	271303.51	1873.5321319724678	37521.991852791776	156.16396505673185
1080000	274775.596	1924.1546086366632	37861.68099414367	156.39976641050674
1104000	291207.058	1873.302000318012	40807.58156913769	147.90615234392965
1128000	295715.9140000001	1837.1265534112758	41230.21042112513	153.2518831890078
1152000	299157.09400000004	1843.151079767669	41572.753319455565	154.29844588260042
1176000	302540.82200000004	1835.5493630324618	41912.61954003804	154.29654540682054
1200000	305908.184	1858.6796153972748	42250.79557227284	151.99322425264774


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1300000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
26000	11637.967999999999	324.103181128754	1539.2928082303886	12.68819374939042
52000	15505.942	441.7273033545565	1910.167214611516	11.236089942517397
78000	19106.068000000003	515.1637157857923	2264.621486079802	11.664707652047921
104000	22691.57	564.1247729792526	2618.068962146089	13.902223301989244
130000	26258.592000000004	616.2677259618764	2970.115903753211	14.161769939049242
156000	43504.92	798.7623255456583	6098.803977736834	41.41023352950511
182000	48150.958000000006	953.3707536455377	6527.971467388574	38.456320154794206
208000	51777.248	1009.2457451296101	6883.257813354595	40.119977829193935
234000	55357.115999999995	1067.2456976223127	7236.253146773413	40.520498734101515
260000	58947.312	1140.9885566940043	7589.403135293651	39.7817506086494
286000	76230.46200000001	1108.479567152933	10686.106421626775	59.515872107281325
312000	80776.138	1168.716267722836	11112.547627698008	61.341299032003676
338000	84380.96599999999	1194.5982951063945	11469.24405205348	61.322111592247126
364000	87923.138	1251.0126252653633	11821.765581888705	62.74252566669528
390000	91476.53199999999	1293.2518693656625	12174.500928085437	62.890866825035246
416000	108762.05	1264.14864165572	15301.431339862858	74.59413577495499
442000	113367.55600000001	1356.683596185939	15731.73782163853	68.72241137947528
468000	116956.00600000001	1360.7699366020709	16087.893051222107	68.85978976486393
494000	120507.986	1370.6544435268856	16441.138771508828	69.8777637435525
520000	124056.00199999998	1359.8452779783445	16793.389648495922	71.03222736325841
546000	141303.43	1256.7957662864455	19896.474017653305	108.15840013009363
572000	145790.67400000006	1325.2805002564432	20317.523462878526	102.5873567332485
598000	149375.03	1349.646678579247	20671.302489201822	102.73091470018558
624000	152949.98	1369.98360327576	21025.30179663861	101.99564732742117
650000	156497.61599999998	1380.6456671443516	21377.704158200253	102.74583725656453
676000	173911.99599999998	1399.0964342206237	24447.5006398682	135.17205934490607
702000	178505.134	1478.5272928619763	24876.047296056433	126.0174738505051
728000	182100.168	1481.7850480852205	25230.4326228181	125.97601455662306
754000	185659.01799999998	1500.0981954658869	25583.271428804226	126.11092920957141
780000	189219.10599999997	1520.7054860469477	25935.596474472317	125.82916777136097
806000	206663.736	1682.1986801088613	29022.282829412514	142.89551315027418
832000	211389.506	1781.5683100771457	29458.691639980894	142.10952022623607
858000	215005.77999999997	1826.8226844807168	29814.92253325612	142.75209094197143
884000	218550.02400000003	1850.7341521989517	30167.534278477397	142.75646607445015
910000	222104.37799999997	1899.6502712622305	30521.06865265683	142.15079957269444
936000	239493.346	1849.1177751097066	33622.96224272416	154.83204719297052
962000	244154.87799999997	1946.0088213446306	34054.11725080178	144.20070198866762
988000	247765.88199999998	1987.9619025289842	34408.71784165719	143.48847489629384
1014000	251338.892	2026.3629978900017	34760.88510603533	144.1209681852761
1040000	254910.11000000002	2066.385650383573	35113.4624392463	144.26009072376078
1066000	272138.39200000005	1956.367429593184	38230.59590078612	155.39879186088493
1092000	276596.06	1997.6019243527521	38650.90079698753	156.51932101072717
1118000	280176.95	2012.5757676116773	39005.99497239955	156.8786186334625
1144000	283704.914	2018.5163144811663	39358.52743311405	157.117726941307
1170000	287231.012	2035.0055689620585	39711.15434997533	158.82760363465414
1196000	304878.076	1863.7251198798683	42795.75486189072	159.4669082642459
1222000	309602.52999999997	1733.463042358391	43232.09044817787	164.1953569325195
1248000	313219.12599999993	1704.281760300586	43587.663572113655	161.08409629592376
1274000	316790.45	1693.3522052294472	43940.51927829357	160.29923975905731
1300000	320363.71199999994	1697.3519303301937	44293.55060722328	161.50156048460556


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1400000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
28000	12101.902000000004	403.5953900683757	1605.9678381615267	7.116493419302022
56000	16071.2	562.2541057801756	1987.1425135269958	4.775688657269174
84000	19791.942	665.3246094585052	2353.1136728267757	6.653301774247596
112000	23512.706	771.4416824534886	2719.887924071463	7.892453860329799
140000	27228.893999999993	877.1672458317174	3086.497927442137	9.664756529047166
168000	45935.84	1053.216524620337	6348.233335681854	57.57451770428254
196000	50752.982	1152.3785645138946	6793.513132559079	51.61979722723054
224000	54504.35000000001	1207.376265912531	7162.245020608156	51.478969600145824
252000	58209.03199999999	1270.88106831267	7527.956093162624	50.123782344876446
280000	61927.926000000014	1322.6035989685072	7894.285979464822	49.94027746837204
308000	80025.704	1226.6441821417495	11197.71248360704	79.82098969081542
336000	84586.88600000001	1331.9499845147689	11627.831861563149	85.25384002147187
364000	88290.91800000002	1377.446728131428	11996.362524068283	86.39251740097794
392000	91957.422	1428.0445311279477	12363.495138051372	86.85950613596249
420000	95608.802	1469.8214386622321	12728.892291379578	87.23374397730505
448000	114110.616	1283.6134867128465	16000.977065994424	86.39720540506696
476000	118880.598	1273.1517993616383	16442.767039332604	83.26696710528037
504000	122648.48199999999	1310.7302177353051	16812.659387809945	83.6347345061395
532000	126365.026	1326.3977647431245	17179.280509575285	83.5585624703339
560000	130074.992	1350.9673334384395	17546.06374629409	84.04686543740796
588000	148349.61200000002	1106.8478539709263	20829.68430999756	115.45420839317086
616000	153123.92	1068.2975597962688	21272.239698739042	102.03930889791279
644000	156874.15600000002	1071.172422215747	21640.697842793903	101.42819814067397
672000	160577.18	1081.7193641400477	22006.6533014306	101.63653943789761
700000	164277.03399999999	1126.5358992376043	22371.555718287625	102.96392407064742
728000	182720.582	1322.6939739939912	25623.104267765855	136.27160492643372
756000	187534.66799999998	1404.2221281770958	26065.826010876364	129.25544109986504
784000	191334.334	1435.3495242638514	26435.399327306623	128.64854900933705
812000	195063.266	1450.192119626456	26800.54525547885	128.79798720216917
840000	198803.216	1454.6140383024865	27166.108027503087	129.39568068326258
868000	217142.974	1824.7662497012877	30427.447272470617	152.8978133433687
896000	221821.99400000004	1963.3571261274756	30865.74275272771	147.89835312974571
924000	225557.86799999996	2005.0165771373472	31235.171294784628	148.19945816377412
952000	229264.27599999998	2042.2716026316266	31603.814496597268	149.2665546515019
980000	232969.11799999996	2079.6225841232713	31971.411319663475	150.52482213172254
1008000	251413.98799999998	2166.2758576814135	35224.18114681612	171.546507023569
1036000	256115.62200000003	2232.76638655478	35661.132668912396	167.48986206666368
1064000	259855.40599999996	2244.9081137354956	36029.99746658252	166.99069794279816
1092000	263579.81000000006	2250.4048478490004	36398.05277487946	167.87673490156857
1120000	267308.68000000005	2282.383873195382	36765.89499687719	168.4233432287026
1148000	285614.19200000004	2193.180288727364	39989.14642895726	196.11158474078016
1176000	290280.17600000004	2301.19891687017	40426.76870369198	195.52990218705602
1204000	294012.638	2325.2139386865488	40795.13375503267	194.01464832558042
1232000	297702.696	2316.6498318198774	41161.26987406701	195.10024648520843
1260000	301405.956	2337.8488783742137	41527.86411878984	193.95568073700602
1288000	319704.806	2412.213026156686	44780.94599135844	185.89726485770714
1316000	324411.65	2456.697715991011	45218.519490049555	186.44334188724378
1344000	328137.93999999994	2461.272472324483	45585.55484377016	186.25558274731787
1372000	331837.92199999996	2440.31380276204	45951.33583036046	187.64639547064607
1400000	335532.09799999994	2434.704569884735	46316.24367463075	187.789511125863


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1500000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
30000	12664.082000000002	431.142732483494	1659.7007345042518	12.629194736227156
60000	16783.886	556.1230519348514	2054.394188074463	11.802797794810413
90000	20655.016000000003	663.185921094361	2433.6990253595877	11.78838202586257
120000	24523.3	753.7948628697915	2813.7631324809913	12.85884060176939
150000	28378.170000000002	859.5298099284029	3192.5806217563427	13.878235431887848
180000	47285.432	662.9187403998563	6626.853439218246	65.5725370988537
210000	51859.46000000001	845.9453044047499	7063.418839047942	62.27778445693802
240000	55645.71599999999	930.6700247217362	7443.99874621588	63.42108264596282
270000	59420.18600000001	1005.8871106109937	7824.875864030624	64.67255462736604
300000	63198.882000000005	1090.1379789305	8205.555259192726	64.00686643023684
330000	82434.976	932.4129472288543	11634.440569369235	92.99085943516691
360000	87284.68800000001	965.9688053026284	12082.434657270232	96.62118581563365
390000	91188.276	990.1237651840398	12464.809404152224	97.97207967074183
420000	95050.076	1051.2109819652972	12844.381754344902	97.91140056219848
450000	98905.28	1100.1101561813412	13223.342369080128	98.56455581957486
480000	118484.35	1377.3959569258075	16591.093283564296	126.66813944821008
510000	123361.052	1554.2467165572152	17041.109158059444	119.28855861263601
540000	127260.916	1643.6923360342653	17421.25428449586	118.08009194918858
570000	131142.16	1721.0228002879812	17799.467413127535	118.01712801463253
600000	135038.38199999998	1820.8463329257233	18178.887939488683	117.8620041688147
630000	154178.224	1360.5136790295942	21609.491507870665	119.60457338050212
660000	159001.65600000002	1260.0354095483126	22059.02457543695	119.89066369637706
690000	162847.892	1220.9162413422746	22439.84999018466	120.02301615051374
720000	166669.998	1195.5131259635339	22819.774615121645	119.78355678991828
750000	170495.228	1206.7692465495616	23199.35785852347	118.84629051863718
780000	189538.64999999997	1262.4391375868802	26612.314488305296	131.14356434187496
810000	194345.31599999996	1413.6231346531792	27056.883440335387	130.99111511373002
840000	198272.30000000002	1444.5081147266374	27438.587418675255	128.9704655870686
870000	202161.57	1471.762108803986	27817.154116201382	129.74359149818312
900000	206057.198	1473.8885271417225	28197.220480151842	132.06179714763263
930000	225079.858	1785.0558345316722	31624.637421534288	155.19883698700394
960000	229837.77400000003	1939.4371921783004	32068.092416964042	158.703191777347
990000	233733.294	1991.8864364114752	32449.96834690534	160.30484709614615
1020000	237592.44199999998	2036.0118313441426	32829.30151593933	160.28963410577273
1050000	241463.052	2084.8240282831175	33209.681004542625	161.44554745622114
1080000	261066.944	2046.9591292841899	36589.1868672849	186.44512928405572
1110000	266012.6660000001	2140.938448605102	37041.44785370688	178.68212091552624
1140000	269964.0080000001	2187.492356511383	37423.52656019124	178.56054484195366
1170000	273892.91599999997	2221.3776107992367	37804.085356832125	177.99843868067947
1200000	277792.84799999994	2258.5828958136976	38181.87450701496	177.41205381212066
1230000	297239.31799999997	2381.0384569100006	41567.385468908324	171.3793694568063
1260000	302089.24	2488.8194769765432	42017.593032305165	172.67432250102064
1290000	305954.5340000001	2516.3997688240315	42398.576517763846	172.26783462748898
1320000	309802.87000000005	2549.4465319228175	42778.31456922481	171.67271254458217
1350000	313641.0479999999	2587.8411480390805	43157.43178928572	172.13092750735777
1380000	333011.11399999994	2567.618140526313	46605.521798687005	176.62361704808296
1410000	337785.204	2545.7555192175428	47053.13751330619	180.00946767119567
1440000	341612.25	2500.893765343375	47433.598418063164	180.6365203256238
1470000	345413.25200000004	2464.931481314097	47813.13598828196	179.78932432702854
1500000	349223.41000000003	2405.3032177761847	48193.58984409742	179.6993707459643


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1600000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
32000	13133.154	304.47387569744325	1725.3802268989289	10.495217140328911
64000	17310.268000000004	388.82110427404695	2129.9442800618863	10.779060877794647
96000	21282.257999999998	453.2147571834872	2521.69994513495	11.015140465742476
128000	25232.42399999999	541.5858045735275	2912.629478870377	10.66905959475879
160000	29184.856	626.8968186445567	3303.6307707022315	11.185019191715513
192000	49537.151999999995	970.1712142228624	6879.3875424158	76.93194612318023
224000	54404.656	1193.6474668026754	7332.374481244524	71.95072064071725
256000	58395.928	1296.2517195942742	7724.741735447827	71.48654883579677
288000	62363.69600000001	1395.2801822589058	8115.863459666517	73.04071334280779
320000	66349.19000000002	1452.9574933982801	8507.65463170674	74.79572922699863
352000	86606.04000000001	1649.6776274438869	12095.124200403832	101.34574144428211
384000	91427.572	1746.3667229536904	12546.925465156204	96.11165640598905
416000	95418.54200000002	1774.328552500292	12941.226457306348	97.33065551235521
448000	99378.81000000001	1807.049534935647	13333.518276669964	97.77375229059399
480000	103320.282	1840.6619692913634	13724.618848742388	98.11583834866046
512000	123787.83800000002	1963.8467573266057	17296.872743750195	115.33706644083799
544000	128790.8	2079.125385113229	17754.360107844335	115.08051354953548
576000	132863.49800000002	2098.131624225077	18149.085499470955	116.45652381524032
608000	136879.47600000002	2123.898408677357	18540.838260894925	117.34348708685376
640000	140916.9	2116.495478872767	18933.92358680143	119.07494481159995
672000	160872.74399999995	2685.001512845419	22486.89374557873	172.2588749161846
704000	165750.43399999995	2844.272709663697	22941.50284493211	166.31492252653848
736000	169749.036	2893.805902495079	23335.346724740502	166.1716973697337
768000	173725.09799999994	2942.489634101631	23728.244785974603	166.27197541068
800000	177683.44599999997	3000.2478223277153	24119.728346952827	167.44677083404756
832000	197703.83800000002	3215.462906635862	27666.98761008223	186.58009302376013
864000	202606.36200000002	3361.5306178181536	28120.68718406589	181.08516072712203
896000	206631.72599999997	3388.6331792698925	28514.290677022265	180.95738405290044
928000	210632.25	3402.5962225499425	28906.229287161736	182.0768019170875
960000	214622.454	3411.151719835652	29296.866787820567	182.6599270945036
992000	234542.542	3299.3979250288103	32863.062596853335	202.9613552045536
1024000	239372.06999999998	3361.8103392501016	33316.69128708569	201.22498882488034
1056000	243347.34399999998	3386.283397968931	33711.1407497792	201.26269682136873
1088000	247320.58200000002	3402.061099816472	34105.4559297757	201.82663373025648
1120000	251260.42	3432.2007796877	34497.494240983455	200.29505283236978
1152000	271351.17799999996	3464.639099787039	38066.570585267255	189.71450699145316
1184000	276253.946	3513.857146556256	38523.74036062081	191.07916493078696
1216000	280249.63599999994	3547.1099977030512	38916.53160647165	191.20136619069325
1248000	284217.2720000001	3573.9751930520056	39307.945783469375	192.17744690660726
1280000	288211.82	3577.882964212189	39700.45161380223	193.36011874863348
1312000	308603.62399999995	3618.770422005559	43274.979741845076	219.21403471039272
1344000	313590.9	3744.067552856837	43735.30076057648	214.24416542948504
1376000	317633.5400000001	3769.0386119421782	44129.466470348736	214.28766328842576
1408000	321633.3520000001	3792.412445352154	44521.306339773124	215.29704213498704
1440000	325629.626	3828.368149974308	44913.33674417522	215.86767538334192
1472000	345677.41200000007	3932.742156400392	48480.435500884836	233.1488651229853
1504000	350537.84799999994	3947.2567836545113	48934.58247311514	236.46331363931606
1536000	354514.204	3975.020822819541	49328.0785224389	239.00454861457297
1568000	358472.232	4021.3649329571945	49720.65358291265	240.20950955796758
1600000	362421.1720000001	4042.3042349102407	50112.89157007796	240.60753552720732


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1700000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
34000	13610.181999999997	390.7253430849976	1785.906104003976	8.592734001418439
68000	17928.324	491.0524910434741	2201.6835604737657	9.30744752915497
102000	22042.79	568.440794004872	2605.6767204672324	12.600386963153797
136000	26156.788	669.7717685699619	3009.5930449790294	14.241637966937885
170000	30286.444	783.7727356432972	3414.3524018749936	14.25589678095549
204000	51452.694	1076.3728746344775	7115.21691473143	80.15461901703259
238000	56368.39399999999	1254.229377428405	7575.264382292921	77.12006311899394
272000	60508.293999999994	1323.3337323945664	7981.565693464235	77.28708480975023
306000	64636.014	1378.8784045028933	8387.290841542801	78.34450446320247
340000	68768.534	1453.6722974147494	8793.98555433609	79.42873916302872
374000	89423.83399999999	1412.5737964769623	12538.499738527982	139.9126756873845
408000	94379.87000000001	1433.2114137682381	13000.312973551885	145.60903312660034
442000	98495.11999999998	1435.9486860531533	13405.029836408863	144.88396878852473
476000	102618.242	1443.756261991612	13811.345795300742	144.82922299276262
510000	106710.88200000001	1447.235886983643	14214.831302271676	145.25043865260153
544000	127408.54999999997	1401.0568168747163	17906.591928426355	171.3622512187798
578000	132273.43400000004	1475.292712079728	18363.832670541276	169.78213410589666
612000	136386.834	1494.8033143616908	18769.423234679824	170.56671121209374
646000	140473.24599999998	1528.3051675790587	19172.156522674893	169.2678189441445
680000	144545.11200000002	1571.575712099874	19574.098087148093	170.06219275549896
714000	165740.19800000003	1548.7740035252314	23267.13524677332	129.49217678549238
748000	170706.798	1522.306376944018	23730.67180622801	137.15400854503835
782000	174828.3	1546.2811754083527	24136.45563903192	138.3809750474683
816000	178891.36599999998	1593.645821129776	24539.14720315428	136.44738116665062
850000	182999.454	1629.8770130575404	24944.442564159126	136.41683588634442
884000	203992.97600000002	1592.215893479552	28635.006004921226	141.65753523828175
918000	208994.86399999997	1676.326749686809	29098.629767346865	140.81493851052787
952000	213133.67200000002	1723.7916016141764	29503.52127802074	139.346103062892
986000	217245.054	1781.326669100559	29906.968824157415	139.6881062118025
1020000	221375.63999999998	1835.7270540518234	30311.457751490736	139.59296776324436
1054000	242143.89000000004	1695.6567059336567	34043.631791865984	144.0505379879421
1088000	247112.59	1709.3313108477385	34508.384490179116	147.24362341988387
1122000	251226.81800000006	1731.2633077470139	34915.01386097405	145.02640625854352
1156000	255314.952	1748.022080389401	35320.0125440781	142.97226911721896
1190000	259396.374	1790.6027494685857	35724.58462374993	140.81080690855794
1224000	280992.698	2102.3221878135764	39458.83477962321	159.63823110643645
1258000	286133.5	2284.6801046973787	39932.27232296744	156.72761286611495
1292000	290313.51000000007	2316.4668224451007	40338.72439260696	155.5789691188298
1326000	294493.954	2351.5207582621815	40745.30212307218	155.01092530957092
1360000	298628.95999999996	2388.9212646343676	41150.12859481122	156.9532607236779
1394000	319886.86000000004	2536.0188464949747	44867.48193810797	202.03841606204062
1428000	325005.62	2551.2065890999083	45337.86799768986	197.77183133492863
1462000	329192.73400000005	2599.089440589181	45744.09010733281	198.83091500253838
1496000	333353.442	2617.605156532725	46149.32985588103	199.1055539066383
1530000	337492.3840000001	2636.0021761211888	46553.041888693624	198.8510129047462
1564000	359084.65800000005	2441.203071009575	50239.96496040262	224.5772073380467
1598000	364226.58	2417.1012226677935	50710.13848468043	222.40422554775324
1632000	368409.60199999996	2422.1665532503193	51115.050774639545	218.9694552899693
1666000	372568.828	2424.279291394552	51517.617315273616	219.3371068095567
1700000	376749.512	2440.477037397051	51921.44939284454	219.74714630573737


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1800000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
36000	14265.658	407.31417013842713	1836.2786717003896	10.495260290903314
72000	18739.359999999997	530.3398408986856	2264.8701098455676	9.871361163859765
108000	23016.296	632.3188333463154	2681.459576349928	11.793954292952227
144000	27293.310000000005	725.7768636739842	3097.989771342811	12.200552052510924
180000	31583.912	818.3487082438916	3515.2692183408	12.854541106818344
216000	53846.829999999994	997.4182818211781	7343.259833440146	62.85968854962459
252000	59016.19	1320.3386109546966	7820.242275139161	58.040316739514445
288000	63317.286	1402.4071155948625	8237.913526311157	58.35679398906935
324000	67584.46400000004	1490.8888882005804	8653.366027158518	59.30496325873622
360000	71848.80399999999	1563.6457303167347	9069.677455414281	58.16156570870244
396000	93627.47400000002	1805.186758181981	12936.09002904209	83.16697388106088
432000	98627.33599999998	1904.0397804854556	13405.989186203831	81.8231031049671
468000	102867.23	1965.275104299081	13823.36663751988	81.07720101484567
504000	107107.79	2017.2953084155934	14241.501358399715	81.95019194485108
540000	111322.992	2100.6152051075164	14657.447160937436	82.02632327937594
576000	132827.708	2221.811462972398	18496.900557079985	81.724334097153
612000	137792.022	2302.1275042485872	18966.537309933814	77.03401637504824
648000	142011.75399999996	2330.355218588899	19385.22121891877	77.60106947017262
684000	146208.24199999997	2360.403494479514	19802.422485922107	77.22903314514744
720000	150411.46200000003	2403.16515016618	20219.52671059734	77.82101642262306
756000	172410.972	2259.6215867106903	24099.410451879052	104.12092086831458
792000	177455.602	2249.415523640637	24568.187204413192	105.35876278905825
828000	181744.714	2264.8193417292987	24985.79134441146	105.59211297378215
864000	185997.36599999998	2268.751703491	25401.153266063237	106.36742732931262
900000	190271.288	2271.9206672808327	25817.680541853162	106.71837731014948
936000	211501.266	1991.6642830457045	29680.81333604516	138.3718970890286
972000	216423.794	1866.0607244865096	30146.557472178385	146.0763195869772
1008000	220660.92199999996	1865.251999905403	30565.719187421422	146.07634361018285
1044000	224857.814	1857.5722412283776	30982.540218077476	146.3382346592369
1080000	229068.41400000002	1854.0547610527133	31400.72685001811	148.41089168454351
1116000	251317.596	2142.2424951189214	35262.53185469316	121.38185482663458
1152000	256452.87800000003	2208.0193694490595	35736.743219769836	122.52024030438251
1188000	260737.91400000002	2237.9367210803644	36154.559857366876	122.59570464099295
1224000	264988.96400000004	2278.9640460680903	36570.22925106135	122.02449602760022
1260000	269230.606	2314.96475131406	36985.19253955841	122.70765708741911
1296000	291389.47000000003	1957.2865126382485	40835.68569447147	153.025402752299
1332000	296572.472	1912.9455536004857	41312.05865703494	146.64965587247568
1368000	300839.72200000007	1956.922686225043	41727.854378422875	147.80794689210776
1404000	305102.502	1993.964201627828	42143.33137308952	149.86567270455706
1440000	309348.9540000001	2048.4212796753527	42558.352041424645	151.31982838443597
1476000	331551.3979999999	2082.9358734344232	46402.26421954109	164.39064373498903
1512000	336719.2640000001	2090.304671143521	46878.85586660283	159.09659069313
1548000	341028.62200000003	2094.271258233314	47296.345350931	159.89535174600124
1584000	345322.978	2122.4275105318015	47712.851085334005	159.90295406684461
1620000	349618.704	2133.403639837314	48129.9421620145	159.84696083936228
1656000	371448.5179999999	2209.2185678590804	51970.046781245255	183.78966092151694
1692000	376545.926	2134.0367932483764	52442.54537830572	182.55617443161742
1728000	380814.18	2143.9071438018086	52859.41527342909	182.90399137317914
1764000	385044.544	2155.069906508325	53273.607836420284	182.91060049134157
1800000	389302.472	2180.646869026595	53690.448715473045	184.90487200360906


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T1900000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
38000	14706.070000000002	376.14828379244244	1891.3799238441902	11.240024206427455
76000	19294.306	490.26380554418677	2331.413272504304	12.307889718609264
114000	23683.826	583.3597453106343	2759.5545861365654	13.08602132460862
152000	28067.75	669.3288798822626	3187.038695572871	15.13690196873146
190000	32454.632	769.9579336388028	3614.843640420325	16.510416643271903
228000	55028.98600000001	1140.531224690203	7631.699689151179	78.65099528530585
266000	60172.52799999999	1187.4771242222364	8109.748641125438	84.43712889365008
304000	64595.348	1212.394095341018	8539.658273112365	85.80562068148383
342000	68988.65400000001	1232.918414172012	8967.95180551502	88.37606240456682
380000	73369.21200000003	1266.1375805952414	9395.30746352264	89.46679634379129
418000	96818.44200000002	1555.8078775550155	13400.987650540246	94.51298928918125
456000	102156.332	1695.5947583520976	13887.386214496179	88.78732213585099
494000	106623.66	1765.595082206314	14315.823448213563	88.58424966767724
532000	111052.01599999999	1815.3000024801534	14741.53469470482	88.81606249424155
570000	115509.81999999999	1867.2963004539179	15169.445640328395	91.66839474997103
608000	138032.66000000006	1978.8312064785296	19164.26538720679	114.56255812902637
646000	143126.80599999998	2133.9661643896843	19637.662556729803	114.24048224699247
684000	147550.58400000003	2208.0187383625034	20066.91946934019	115.97082284613302
722000	151944.38999999996	2269.790139457327	20494.711323199703	116.34715443649922
760000	156325.968	2342.6676520999586	20921.38538473984	115.91327373398937
798000	179421.146	2286.6067501586517	24897.782690775613	111.8903794659601
836000	184630.41600000003	2250.562746708278	25379.797571746672	117.60620168382574
874000	189011.76200000002	2218.118179187033	25807.432377829507	118.10277800852066
912000	193379.65	2190.799427307053	26234.42966950382	119.55267501834318
950000	197764.43	2192.0853078746654	26662.464449876297	117.9441721756986
988000	220842.63999999998	2400.6791459455326	30620.283923973147	86.07918663597954
1026000	226104.62999999998	2435.872121004897	31103.95223339258	93.0867858147822
1064000	230521.47600000002	2498.5634738349618	31532.357247244647	92.84530581702344
1102000	234918.95	2571.1244907886876	31960.564467326098	92.72973517687883
1140000	239293.038	2647.7085122623807	32387.49257072717	93.10182417666199
1178000	261772.398	2826.6861079905357	36415.02638628717	112.63642072894528
1216000	266824.498	2884.0609167930775	36890.38673862044	114.51334677722288
1254000	271152.86999999994	2897.2010249933387	37318.74791911564	116.37630065170919
1292000	275476.554	2889.4277921653634	37747.20833243569	116.89854982064873
1330000	279816.58800000005	2916.1054865114575	38176.9810432576	116.54176994719818
1368000	303025.63399999996	2688.0596793648187	42137.00778767626	107.81185222540543
1406000	308382.59600000014	2678.539926382774	42625.36371417883	102.1425810373292
1444000	312811.774	2693.713751913681	43053.986441286324	102.85435757500751
1482000	317202.15599999996	2731.787685809033	43480.01467496714	103.12699021610297
1520000	321608.38999999996	2758.149650299009	43907.617732947416	102.23863706053159
1558000	344271.33599999995	2960.279585486652	47853.65385833167	97.9697971409558
1596000	349472.1	2991.9824870254038	48337.35575968628	95.52517131508498
1634000	353856.068	2998.56759734379	48767.10406401682	97.64597283055299
1672000	358210.53599999996	2997.6064548873464	49195.37634038616	100.24042920633565
1710000	362553.64600000007	3012.1350802534384	49622.22582661697	101.36402989184711
1748000	384902.66400000005	3187.5140277833566	53626.13517184371	129.97872946679402
1786000	389926.52599999995	3310.3884296297933	54101.75312030107	129.02786878638568
1824000	394268.54400000005	3383.0487186665337	54531.23564089239	129.60656774622598
1862000	398600.73400000005	3436.4728633883133	54960.02573068349	130.7660010215128
1900000	402939.17000000004	3507.513034441607	55388.94606727791	131.29047357821878


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T2000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	14952.426000000001	400.762085703947	1946.4516214231912	10.911822195421314
80000	19589.742	517.0693049141914	2394.7316139156874	12.18149538811911
120000	24084.165999999997	628.9788036032858	2835.691029264983	13.142916065636774
160000	28547.05	745.0791088349094	3273.9733208150174	14.282014354517896
200000	33034.86	858.4224705042782	3713.5421739781027	15.952097722040476
240000	56837.576	1334.0092169863165	7832.91156694526	49.7645870011614
280000	62109.85400000001	1562.7867082462403	8322.095693422283	51.68460829455199
320000	66648.15199999999	1627.5694703507374	8762.686861891081	52.83921612273807
360000	71160.71200000003	1692.976515088142	9202.008814886618	51.91440208256669
400000	75671.624	1751.319710435539	9640.907774754513	50.67639291409144
440000	99279.736	1931.3039521134112	13774.264699297963	53.210938603845385
480000	104553.10999999999	1941.538745548659	14263.486195795427	48.972282006718544
520000	109053.56800000001	1939.721750978159	14702.033445729812	49.337017369915664
560000	113555.366	1952.420613359508	15140.340963283921	47.99609850907362
600000	118089.09200000002	1948.3623435125683	15581.148966766923	46.91693797242542
640000	142101.97799999997	1705.0480028029226	19711.999145085614	68.22302208271296
680000	147403.71799999994	1681.9688127495854	20202.067352732985	66.00185026800463
720000	151931.198	1677.3451141729786	20641.70627560393	65.40610497513988
760000	156426.142	1692.0982279984567	21079.278808724684	66.87755919178073
800000	160938.81	1682.093284987487	21518.186534897883	66.21092909098225
840000	184725.75999999995	1618.247739116463	25647.295151339855	75.43712924226696
880000	190029.85199999998	1650.2541766299062	26139.801515975087	73.86103172797006
920000	194545.772	1601.3539998444205	26581.3588624282	73.01965510554498
960000	198996.21200000003	1590.2861674051003	27018.75858958668	74.03651043115927
1000000	203497.918	1554.932507758601	27459.858464743513	72.66085117208087
1040000	226959.418	1331.1574195730796	31578.642498880672	95.54320190106431
1080000	232069.55800000002	1383.20761611713	32060.18320466228	95.19464362704326
1120000	236560.768	1412.9658795974694	32501.220274039566	95.32605820294114
1160000	241044.694	1438.515831173849	32941.85341846497	94.28092190428117
1200000	245539.028	1470.0907868019622	33382.771997097974	95.74663727407288
1240000	268934.5960000001	1634.2732056054504	37548.21578935942	101.30674533607088
1280000	274012.93000000005	1689.791715376653	38029.57747317477	97.2450387360832
1320000	278449.77799999993	1680.554006073272	38469.34874715899	97.34157215164798
1360000	282904.48199999996	1653.5808008198048	38910.91948897361	98.26779948487636
1400000	287327.2039999999	1655.9911709318878	39349.744251487835	97.9552576842343
1440000	310636.988	1647.668350965454	43496.656127587485	75.67651219099966
1480000	315771.4800000001	1724.1627940926471	43980.104401055214	73.41695446442984
1520000	320233.3979999999	1766.1990324347355	44422.131596527295	74.01294749951661
1560000	324677.714	1804.2390049374997	44862.22593283944	75.00750985958209
1600000	329116.048	1868.8852075371317	45301.4854184222	73.47727038552348
1640000	352418.13000000006	2114.6174441360454	49427.29513099281	57.842788073269844
1680000	357584.79800000007	2243.747643573145	49914.18304569726	53.976890154725986
1720000	362052.934	2234.4901047005137	50356.11541496041	52.94751914319849
1760000	366501.008	2243.617749780216	50796.08020622414	52.30634246218058
1800000	370935.22	2303.453593966141	51236.16066468225	52.7302320185335
1840000	394415.612	2361.0066762802758	55349.07478900165	113.01627307211692
1880000	399645.386	2498.2373981856367	55836.0811271509	106.63008636802766
1920000	404132.80600000004	2566.5115615654145	56274.70918402918	105.78837835478893
1960000	408637.428	2605.6335653212846	56715.14387975028	104.64199337557683
2000000	413119.29400000005	2669.7872212352595	57153.577742981084	105.07163115917992


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K5_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	60461.73600000001	400.7950552810977	9014.713248360038	34.194430746759956
200000	98378.37199999999	438.4487933309119	14159.946072445226	74.09676225388351
300000	128689.29000000001	661.6785855685501	18233.104914605537	92.35935173981711
400000	155459.68600000002	1038.902554388775	21747.975362169662	144.62947198693135
500000	178339.46200000003	2085.4626286099965	24979.88588216118	96.55196294965583
600000	200467.86999999997	2168.579048527183	27890.437999074475	123.41747405303094
700000	220358.95799999996	1426.4193848452235	30602.06751192629	128.7425334024148
800000	239954.374	1571.2283002953134	33135.34697369141	82.76002279958378
900000	257067.94	2183.5536510519337	35630.100883169405	123.43763234461403
1000000	274638.436	1584.743127220037	38016.5134827051	141.12207547433698
1100000	290062.31200000003	2244.5910059161984	40071.605678760636	99.62052226350882
1200000	305908.184	1858.6796153972748	42250.79557227284	151.99322425264774
1300000	320363.71199999994	1697.3519303301937	44293.55060722328	161.50156048460556
1400000	335532.09799999994	2434.704569884735	46316.24367463075	187.789511125863
1500000	349223.41000000003	2405.3032177761847	48193.58984409742	179.6993707459643
1600000	362421.1720000001	4042.3042349102407	50112.89157007796	240.60753552720732
1700000	376749.512	2440.477037397051	51921.44939284454	219.74714630573737
1800000	389302.472	2180.646869026595	53690.448715473045	184.90487200360906
1900000	402939.17000000004	3507.513034441607	55388.94606727791	131.29047357821878
2000000	413119.29400000005	2669.7872212352595	57153.577742981084	105.07163115917992




==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/DEX3S_strong_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
3	322649.486	4589.524751790008	52171.53849239546	2732.0765810449498
4	311499.244	5829.003316564116	50838.276329721804	1881.804318632467
5	299123.344	3054.53074618019	44964.825540619866	679.7307302871467
6	305994.07200000004	1820.8691944282564	44288.66183529709	126.93355547158932
7	336834.64	2175.741222847987	50411.611322331926	179.16687979582363
8	368312.4060000001	2263.3367993110223	56419.386278311504	114.1114576435126
9	399992.09799999994	2076.582385180055	62443.69968188201	206.89306383843464
10	429900.1180000001	2213.7920107754826	68415.3439723769	117.4356727141683
11	458846.912	2534.3509083734534	74468.3305258932	199.94247458665484
12	487553.766	1971.7900956812437	80404.22261312047	94.31250471497428
13	515924.566	2502.1567756202217	86342.95812856848	206.8259749031095
14	543363.72	1687.8034487727114	92372.95441827048	184.93324119323808
15	570161.8439999999	1862.64078645343	98437.37583523481	100.00461949931949
16	596085.5360000001	1735.769466382772	104572.05256662886	89.0488154078273
17	621902.808	1992.7447130740209	110556.34843949838	173.6062239209189
18	649333.602	1765.2082929647047	116546.53771079732	188.78195529129349
19	671074.284	2950.6029291173677	122743.71952317035	226.6074683233977
20	694634.6300000001	1014.7759022781732	128707.46506240549	85.55110604170159



==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	18037.314	89.75395753577091	3921.3165631132533	57.48925900077196
400000	32383.915999999997	91.68451355963305	7441.596584526616	115.31116998026941
600000	46561.148	95.63655237988755	10940.530640630905	172.57876259507617
800000	60729.148	100.12975279883314	14443.34568759914	230.2631155973389
1000000	74832.07999999999	102.57438060040147	17932.835262447083	287.79864393462094
1200000	138446.616	797.2130567476235	34336.53224984926	796.4187422339702
1400000	152815.244	803.9708982461123	37903.67251913842	812.0304236661118
1600000	167047.712	805.895411366882	41462.7837213477	829.4512771924361
1800000	181186.708	805.0173597686493	45005.27574025146	849.1687873264182
2000000	195329.86000000002	803.0042194437286	48554.71007574825	870.8059142401379
2200000	255617.604	1525.0491147733917	64135.40881787436	818.3488451638939
2400000	270033.9439999999	1520.6014734177368	67704.59271007555	851.3894629257728
2600000	284223.246	1519.274834504942	71242.88620502492	888.8931110268594
2800000	298408.114	1517.7480073392387	74787.25287451348	930.4879444546054
3000000	312506.3519999999	1516.1539264628723	78315.79826885196	975.1621556021787
3200000	371606.0339999999	2023.861417522916	93263.129045906	1404.6339135519586
3400000	385975.364	2027.4921477376138	96791.88496105283	1415.295305913047
3600000	400207.5340000001	2022.8653463188753	100312.39553535645	1428.0829357480418
3800000	414345.49399999995	2024.2542978379856	103816.50515229857	1443.2438955447349
4000000	428488.5640000001	2025.2240288213893	107327.5279437848	1460.6048450649796
4200000	488507.678	1910.173383112405	122706.99163148533	1635.4704276218754
4400000	502924.396	1913.7634029268675	126255.52402957281	1623.8227949769068
4600000	517118.48	1912.9535440720406	129774.15156114672	1613.5550401982782
4800000	531299.3060000001	1917.6649715283354	133297.06936389743	1604.8154637385996
5000000	545414.2539999998	1916.1327076298844	136809.354995153	1596.752323285826
5200000	604101.3500000001	2282.4513750545843	151501.235631443	1873.5091827527506
5400000	618496.046	2281.410273630478	155022.98012433303	1887.4322283408796
5600000	632710.0839999999	2279.72809809123	158525.46737345788	1904.263856485222
5800000	646890.918	2280.6679282554774	162026.80415202852	1922.0698801627743
6000000	660995.1799999999	2279.6317420924606	165515.4972689342	1942.3035349998238
6200000	721602.1440000001	3050.60335451208	181081.3488204283	1826.8946436405495
6400000	735976.4700000001	3049.8725574139185	184624.2241261624	1829.3450112238386
6600000	750212.496	3045.628396852709	188158.11839745665	1832.0591505160105
6800000	764352.8979999999	3042.8003742671062	191675.5674684066	1835.6163780837726
7000000	778496.8840000002	3042.204070659525	195199.74122745026	1839.8775889664719
7200000	838218.27	3201.3218060357644	210613.57239543638	1884.957639713696
7400000	852630.7560000003	3202.936092494547	214181.99561853666	1873.5207745506118
7600000	866815.2039999999	3206.8625508403447	217719.6575940679	1863.4511427132688
7800000	881002.14	3206.973347760207	221263.79876958462	1854.4675510012003
8000000	895098.882	3208.3623125195236	224791.97902813897	1847.2823995815047
8200000	954924.884	3901.583351612791	240084.1702226745	2200.5060829554104
8400000	969293.6560000001	3896.9040187969085	243603.180356332	2195.7344093349243
8600000	983530.79	3896.7123365130947	247114.33363947133	2191.9262734311187
8800000	997671.22	3896.6257450488934	250609.0078216502	2189.424644278214
9000000	1011814.9280000001	3896.975012530153	254110.43071400485	2188.0255383993517
9200000	1071380.6260000002	3411.0425643528683	269461.56348786125	2188.538405313531
9400000	1085799.312	3412.3743890493656	272986.10334104043	2182.3999457790824
9600000	1099995.8960000002	3416.8760976566955	276481.40296566614	2177.027565672995
9800000	1114177.6380000003	3413.637631623828	279980.36447504116	2172.6178886482867
10000000	1128291.6099999999	3414.9145781702023	283468.52689205756	2168.997728117372


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	13504.761999999999	95.93886222196096	2858.720765562649	40.40076291938589
200000	23635.174000000003	98.21554801105077	5341.139805570126	82.63782903488743
300000	33622.545999999995	105.52530019963484	7809.933744166054	124.65408638923687
400000	43595.578	107.88902629811338	10280.64086109311	167.16780597034992
500000	53512.802	110.09214744426095	12740.394656350723	209.41677204447467
600000	94427.144	643.4131906774815	22886.106634308253	554.478518202477
700000	104697.38	638.1226455435917	25426.106471049687	561.1698167489137
800000	114713.674	636.4222612245928	27932.93459481491	572.7588604479878
900000	124666.76400000001	633.5745458411169	30434.301319354465	588.9397048006449
1000000	134617.57200000001	630.8347175819463	32939.00007515931	608.695847135773
1100000	169071.906	1236.4165141803123	40957.99129853821	679.2458704092799
1200000	179321.52199999997	1241.1704238410384	43424.88941356145	676.3979680388585
1300000	189385.426	1239.1431827247952	45877.17277853861	674.4804474884654
1400000	199335.294	1241.6559644120396	48311.87053671233	673.4282577552489
1500000	209264.26	1241.485825613809	50745.757173094746	673.3494245056013
1600000	244609.792	2077.6224663612256	58979.546418519996	852.1145263096538
1700000	254842.398	2078.524825274993	61472.995328171935	853.1644031292194
1800000	264869.72599999997	2077.848709176505	63945.37418331051	855.0425736004847
1900000	274857.316	2081.8216965981337	66418.20305225985	859.5856776839155
2000000	284774.4040000001	2081.6834697971526	68878.04009572898	865.5185366881236
2100000	319099.954	2056.899974406995	77055.47760160686	1001.3526672588039
2200000	329382.2579999999	2062.7789874061855	79564.18285822535	998.2706701369614
2300000	339402.94200000004	2067.6841057558745	82039.40624826607	998.4338767914461
2400000	349356.62399999995	2070.0797581370553	84508.46441852183	1001.257946912422
2500000	359310.422	2070.2499586378526	86982.09073866784	1007.4871556949767
2600000	393265.41199999995	3024.306789041082	94996.74835572831	1038.0231126756123
2700000	403502.9959999999	3024.1239814207993	97510.23236602911	1057.1961181674908
2800000	413566.41799999995	3022.670597475024	100010.70028397963	1077.1692261509281
2900000	423510.44399999996	3022.581550408731	102492.4897895048	1098.2043167214338
3000000	433431.5959999999	3022.7003657112814	104972.6442045508	1120.339487369187
3100000	467512.97400000005	2716.2323431310306	113069.87430456621	966.1727034336891
3200000	477745.892	2714.446684410409	115580.28235309622	981.0215138686583
3300000	487767.55	2716.712950710021	118068.6800874855	997.4472824648157
3400000	497757.376	2714.810923210348	120558.71631342208	1015.2210848810298
3500000	507675.302	2713.335064707875	123035.22647434453	1034.1399739796898
3600000	542596.8840000001	3912.7562729536276	131254.96816897744	1282.3420454424045
3700000	552872.8100000002	3917.309746516826	133763.12840229605	1292.878637319014
3800000	562893.322	3918.9387772877612	136237.9000927352	1305.5753804286658
3900000	572845.9039999999	3920.727950887599	138706.099722351	1320.67168517279
4000000	582802.914	3921.63207070222	141179.8706374269	1337.8571813883339
4100000	617634.9460000001	4188.753990432012	149399.18715678094	1264.6770830745577
4200000	627875.568	4187.929301761302	151878.23022070772	1255.112744036325
4300000	637938.198	4188.740962208622	154344.2078807117	1246.3003874435467
4400000	647885.83	4189.3630546500535	156791.98366146538	1238.2843748327348
4500000	657806.4299999999	4189.816897683129	159237.54624752683	1231.189251622373
4600000	692031.102	4880.740959052594	167315.61382094602	1188.9650797876736
4700000	702264.3100000002	4886.591518633112	169813.1286473745	1190.7920077414713
4800000	712288.6640000001	4889.741296767744	172288.58547557838	1194.925154667982
4900000	722278.4779999999	4890.191668576788	174765.99655765184	1201.6920688176908
5000000	732194.8060000001	4890.116613488411	177229.67793863465	1211.004168420083
5100000	766544.046	4397.560188286734	185474.90036247726	1190.0352403371123
5200000	776812.1739999999	4395.555934603334	187998.1762381942	1164.1637110846673
5300000	786829.5599999999	4394.298249727138	190488.69590351317	1139.2713950544733
5400000	796776.1739999999	4393.751622333782	192971.7759640905	1115.2213364839097
5500000	806732.8	4394.753629752448	195461.2951677519	1092.1831033463914
5600000	841032.756	4783.802471654159	203524.6829328349	1275.506004163314
5700000	851269.564	4784.235958597538	206004.40040093515	1299.129514567659
5800000	861329.0140000001	4779.261865193554	208470.7178097881	1322.9090424188782
5900000	871278.8800000001	4775.580238700503	210919.89066216612	1346.6190686752911
6000000	881197.2320000001	4774.120124990573	213365.8750791735	1370.7561871675014
6100000	915049.996	4958.798526756262	221403.931890344	1787.7942630775876
6200000	925289.2	4956.691203884562	223893.84702838244	1809.6810021654073
6300000	935313.182	4959.564876276512	226360.7355306812	1832.113481405924
6400000	945301.7799999999	4961.344836795774	228829.47318504663	1855.0091113482363
6500000	955216.408	4961.284792131957	231284.96056856067	1878.7192647438746
6600000	989309.7660000001	4403.9701251388515	239323.78056484595	1823.9824400247073
6700000	999583.7899999998	4410.6574206800715	241811.16235876884	1834.8680973174173
6800000	1009611.9920000002	4414.220479366918	244267.63743710116	1846.5911134967882
6900000	1019560.3160000002	4414.496848478502	246715.38923704362	1858.9415220530052
7000000	1029518.4900000002	4415.028073410171	249169.4729273019	1872.0038489345295
7100000	1064065.1480000003	3835.7897590884036	257331.032415946	1901.3189694092139
7200000	1074301.2040000001	3838.235428802608	259841.80762092554	1908.7793465949699
7300000	1084359.1720000003	3842.1597126524316	262339.16358768346	1917.2976434363609
7400000	1094310.5019999999	3842.255399695026	264820.2437925588	1927.2134274597095
7500000	1104227.088	3843.0533178732876	267297.1339167886	1938.0451492317507
7600000	1138710.594	4363.115258212767	275528.44841478777	2010.5032000731683
7700000	1148955.716	4369.303719061473	278026.09136902535	2020.438958325943
7800000	1158973.452	4373.727592728678	280498.8977912064	2031.454344316734
7900000	1168959.7820000001	4374.212556065305	282973.4852324903	2043.252913495043
8000000	1178879.13	4371.170410631397	285436.4705660901	2056.922227982541
8100000	1212736.8539999998	4539.373791537224	293385.49978023063	2085.8352809543844
8200000	1223009.7720000003	4541.606981579273	295888.93714733736	2063.5421501499604
8300000	1233041.5519999997	4539.276040537348	298363.0198429008	2042.750969007274
8400000	1242992.802	4542.796841207569	300827.38611691596	2022.4172557005754
8500000	1252948.684	4543.51567580098	303297.44395280135	2002.5130013440073
8600000	1287197.728	3777.4443125971425	311475.2730579224	2194.2683911885656
8700000	1297433.5919999997	3780.668287687867	313950.8263137159	2206.2030269741126
8800000	1307493.0919999997	3783.216476612007	316412.3806392675	2218.472315940582
8900000	1317449.342	3779.5901398662036	318859.5787054998	2232.185638984089
9000000	1327368.818	3782.566406889485	321301.6852450159	2246.6887321995905
9100000	1361795.9259999997	4191.838811490347	329441.1649342585	2195.53647951249
9200000	1372038.45	4188.28076028284	331948.75415882125	2187.688487535676
9300000	1382059.4759999998	4187.499881778165	334430.7454650322	2179.586989919322
9400000	1392038.5320000001	4191.389530159455	336913.270768906	2171.7400636476004
9500000	1401962.63	4191.930338980561	339386.4917991635	2164.800424063481
9600000	1435929.39	4779.950545762369	347349.5422654833	2123.8945662226333
9700000	1446200.866	4784.410792313267	349851.9952957775	2115.741280745615
9800000	1456234.1099999994	4787.929386838954	352326.94246883853	2110.0725641426825
9900000	1466181.0300000003	4787.881198185211	354790.8734618833	2105.2471442586616
10000000	1476130.7379999997	4788.0783861165	357259.55799157935	2101.4144512536973


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	24241.613999999994	84.69535579554017	5478.951013464252	78.98422619299554
800000	44532.81	86.71767588624348	10527.22143856357	159.95935700659186
1200000	64683.98999999999	88.13399054217912	15560.350550953528	241.1591469904306
1600000	84793.58600000001	91.82500460719082	20588.855227333006	321.9759565869296
2000000	104858.43400000001	94.79862917433576	25612.75174980009	402.9078775639064
2400000	168049.74999999997	3145.4600628454423	41037.306299271775	961.1720920333123
2800000	188380.87600000002	3143.735043427027	46069.264967544514	983.0380876525487
3200000	208551.154	3141.150739798675	51084.193911284674	1015.6708460122935
3600000	228662.21999999997	3139.8575634077542	56092.831149297184	1057.9918159963163
4000000	248748.01999999996	3141.18638902211	61098.633822223346	1109.186135874741
4400000	339124.84799999994	2941.4838451095015	84786.49501367965	1451.713118367299
4800000	359457.82200000004	2943.3826020859624	89797.72704964911	1473.9146344840615
5200000	379630.9959999999	2948.089284548737	94791.71892252471	1496.9156363467955
5600000	399743.748	2951.8943219295334	99779.33495183176	1521.2269391813063
6000000	419828.066	2949.5610084824425	104763.98416392875	1546.7359423386047
6400000	510797.37600000005	2714.639996247504	128750.3875521123	2520.624031000629
6800000	531131.7960000001	2723.7609688369594	133779.96008092837	2591.2090277516963
7200000	551292.3880000002	2722.385741239919	138789.645988309	2664.2215584902247
7600000	571379.692	2722.3917912046268	143789.19901065168	2739.22205945679
8000000	591455.1080000002	2725.4098633122408	148790.1619440729	2815.828674715317
8400000	681144.3160000002	3265.20237526695	172277.02311605678	3277.763851875281
8800000	701471.0859999999	3262.126101575772	177346.10069498434	3315.162527305422
9200000	721642.282	3261.698614491196	182398.49131728156	3355.4060782673696
9600000	741751.6680000002	3260.3073661536205	187444.3006422909	3397.6946857748017
10000000	761834.0499999999	3260.3895784978918	192487.2304747098	3442.1562247627985


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	6964.064000000001	65.25625235263749	1322.3195769826584	20.958216228755138
40000	11356.196	77.0403621775262	2358.3834026207282	42.94776712655904
60000	15641.88	81.0339912217914	3389.5421132252363	65.31240997948603
80000	19828.608	86.95676534922227	4403.867106103754	87.40291936244796
100000	24020.169999999995	89.8720716722759	5425.234078311889	109.8890958280783
120000	39525.43999999999	589.110066984282	8939.689039268438	186.26231816650113
140000	44614.986000000004	612.4859240142207	10057.400549872156	190.16827839966317
160000	48954.928	619.8376659309015	11089.932629830842	197.29689017134356
180000	53221.39	623.052319490282	12121.298974395682	207.24755216098754
200000	57393.8	626.0778469878074	13136.376553523518	219.7843159952245
220000	72690.17	639.4503883283844	16636.389447332076	178.40622642385546
240000	77698.99000000002	637.0284762691252	17753.61433356527	178.7574268390027
260000	82069.69	636.7582614915792	18809.06140416358	181.063575838477
280000	86293.49799999999	640.9289624322229	19842.96955752376	184.01116520656902
300000	90508.752	642.037501653053	20881.714865376034	188.0896403517269
320000	105850.646	790.2895478971975	24351.714968900862	205.64575540617793
340000	110903.808	770.9630848173678	25469.06438658956	216.7360578471331
360000	115255.894	769.918556041989	26510.75023922358	229.03913877505073
380000	119505.28600000001	768.3112861652428	27543.82374997263	241.9543698061006
400000	123694.972	768.4626892236784	28568.540522883308	256.02214660525726
420000	138968.34399999998	852.4062376746675	32021.444619445334	375.053851144694
440000	144030.814	857.4349195932006	33141.84645854826	382.62446066257377
460000	148380.71400000004	858.3299587791163	34184.948076542205	389.0417128406254
480000	152630.1	858.6522886994782	35219.574643596614	396.55507730982924
500000	156816.77999999997	858.65789565912	36245.298672070974	404.35058419787333
520000	172087.63400000005	733.7915622330662	39747.82701639774	415.6338525366792
540000	177090.33600000004	745.0016087559276	40869.09104323425	420.5593137414042
560000	181455.602	750.1072368638651	41927.10943789923	427.40505059958696
580000	185684.28200000004	752.4211637079069	42965.597684656794	434.4537909658482
600000	189894.814	755.5165347142797	44006.79505142277	442.4478067666394
620000	205128.68199999997	976.4478164562728	47504.1814771831	514.1281603252793
640000	210182.96999999997	961.5233399952118	48624.24329706335	528.358975933211
660000	214522.908	957.767887269374	49663.96212843569	542.3035997078374
680000	218782.69199999998	958.1247492518359	50699.75711971029	557.4158621365589
700000	222962.278	958.1603216558027	51722.55494616852	572.5296525882611
720000	238382.52200000003	1270.5116160193143	55239.08075405143	623.460224887937
740000	243390.822	1277.5470364882813	56358.64330618167	616.7584323022874
760000	247751.212	1280.7750490733645	57411.843140438395	610.5461947447334
780000	251981.82400000002	1285.947119935772	58448.804324836645	605.349103920381
800000	256183.40400000004	1284.7006364233919	59484.86525111525	600.7902058690147
820000	271574.282	1230.0614104073575	63029.954253816184	600.8948366161399
840000	276627.782	1224.0180306387974	64150.2184864159	602.5782663382736
860000	280989.80400000006	1228.6994445907774	65197.98135339698	607.4368295255737
880000	285234.29799999995	1228.7992827128035	66232.72898788468	612.6554773941771
900000	289432.288	1226.8651971662994	67263.33006176617	619.6897303611125
920000	304865.62	1464.2214558066057	70773.50972409976	709.1506149284156
940000	309939.234	1443.4999906261726	71892.54867781984	709.9627998080962
960000	314285.35799999995	1437.9150832739283	72932.77297601353	709.6773255958494
980000	318545.572	1438.5096260350747	73966.5360705563	710.9188458814554
1000000	322730.74199999997	1436.5814874501236	74989.54202475699	711.5169571264099


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	5267.285999999999	57.014063801057915	989.8702151360967	17.707739905712504
20000	8485.662	63.312458630017986	1742.6865815639044	34.063736597381656
30000	11523.544	69.82236814469452	2476.3006600003637	50.56947771793704
40000	14520.126	73.97302334109507	3209.310082565374	67.2025657880568
50000	17477.900000000005	73.55619771455255	3937.0702633892697	84.1978089103481
60000	26473.622000000003	252.82688665918795	6162.660188241254	88.68617509047776
70000	32718.702	344.5213251841864	7388.664366947742	90.1184507258554
80000	36117.373999999996	348.3719612457669	8162.238399488425	92.54821193123924
90000	39195.58	344.43307571202706	8896.923776308455	96.16596597395366
100000	42184.064	343.861477768789	9621.523328172701	101.4433963295685
110000	51000.53799999999	326.33019357699726	11774.395505430788	127.93787475522423
120000	56772.39400000001	747.1306398958031	13126.551578797898	240.08321849916788
130000	62274.524	884.4578465829915	14226.066625302314	276.0399843910621
140000	65960.79800000001	885.5197832008072	15023.21882695693	277.83363407725784
150000	69116.55799999999	885.1899561839139	15769.503600779495	279.9532786832722
160000	77732.84199999998	856.6520100147084	17859.058894657403	290.46271693256773
170000	83219.008	989.3059341758554	19149.086595830195	324.9529327376115
180000	87271.93199999997	1262.5001932567466	20108.78164489025	370.78656528777015
190000	91231.068	1439.3490173979515	20997.831463003462	405.4229829252489
200000	95976.80799999999	1453.9796198235465	21904.72416165858	410.73197298791695
210000	104239.084	1405.0957641321845	23876.99556489891	384.0920535299111
220000	109399.33	1419.759153573435	25075.01071572913	376.0467665104421
230000	113258.11000000002	1475.5265897600395	25991.34484705557	391.4311036295317
240000	116610.19399999999	1502.2021138182442	26797.742190089095	397.5546484777372
250000	119753.78600000001	1512.102722908292	27559.684332044133	395.97709274725105
260000	127775.5	1565.7960344537632	29423.822537408047	349.85201170707455
270000	132384.528	1650.478456965347	30365.19630220232	346.9164868213906
280000	135556.218	1652.594252103167	31109.11498382617	344.2784813701573
290000	138605.92199999996	1658.1653558999085	31843.93357513994	342.04389660044063
300000	141583.94200000004	1661.3694367786486	32568.71139593995	341.4449040463121
310000	150500.126	1904.800282258856	34745.388526641866	356.93238315330626
320000	156861.384	2164.615669634394	36100.39641208153	391.8073377068714
330000	161599.34000000003	2311.149849634733	37062.79861520166	396.96982307569715
340000	164898.74599999998	2322.6993534448748	37819.312512502205	390.67141364454966
350000	167951.39	2326.948426993788	38549.867416770154	384.75941394985347
360000	176757.11599999998	2244.6675181029937	40750.89512250547	348.2541343538945
370000	182700.67399999997	2291.8712137571933	42157.55445670178	382.99085807700885
380000	187471.34399999998	2247.810930162943	43246.30700570968	427.28282460231435
390000	192129.16999999998	2234.7645033326407	44203.79777133975	444.7591306871441
400000	195747.662	2251.473889728435	45007.36433861901	442.8001842823045
410000	204134.27400000003	2326.3782301451556	47019.11295289523	463.17605592622533
420000	209483.73599999998	2512.8023548540395	48279.222708763584	512.4737197402177
430000	213455.87199999997	2722.8346691751644	49230.89596987463	555.4309391598061
440000	216802.52400000003	2821.0989614813443	50034.77059177247	585.780258071526
450000	220924.07800000004	2830.551857515495	50895.007155976775	599.5203792823226
460000	227826.42599999998	2776.7306750213315	52417.331137658235	598.1314912264752
470000	231905.454	2822.336229360351	53361.09827864463	630.4657861676876
480000	235200.11399999997	2785.483805653878	54136.903813791854	635.703343004926
490000	238235.53600000002	2775.081263479603	54872.75430609835	643.9459478234348
500000	241233.73599999998	2790.6641239007354	55605.66942323861	653.3476939528903
510000	250287.40600000002	2853.5454687349506	57852.72587217008	670.3327513524764
520000	256296.01	2949.4250219209366	59037.24093217412	668.7814887073879
530000	259680.742	2959.8535369537776	59806.21988874963	661.9313492378102
540000	262782.792	2967.449337943636	60547.27521853613	656.7011545568973
550000	265777.484	2969.9562110321845	61273.52077899566	651.236087245149
560000	274557.196	2902.401187152159	63457.14068570101	659.5979692103832
570000	280255.92799999996	2899.623037878467	64795.84733246405	635.3957893250539
580000	285667.68599999987	2814.564379020131	65874.31768768805	618.9003819090198
590000	289308.428	2829.7622210622403	66675.63800055817	617.0131692837773
600000	292447.944	2833.8598223749705	67423.23608426657	619.1058430349885
610000	301028.608	2782.3191325575112	69496.34645212647	634.1238992630599
620000	306496.772	2728.22715085905	70799.56280331334	632.2693730756585
630000	310552.434	2705.7774914028437	71753.82642542219	621.067685624888
640000	314776.24400000006	2688.795293605572	72667.17092097754	624.0577552595454
650000	319166.60599999997	2685.7875039308897	73547.05774591368	624.6997852205799
660000	327354.8239999999	2710.7807265361857	75516.44232099931	646.3236538196279
670000	332389.182	2826.5572923564173	76700.19232501659	682.3927588201996
680000	336271.334	2908.679485571112	77630.3401823061	687.8613328621656
690000	339568.12600000005	2956.1886394184735	78431.14318356049	673.9130249214031
700000	342764.248	2969.567941056584	79201.23785941952	654.8008301939437
710000	349893.56399999995	2996.2039781593335	80752.94451256876	645.2520253778047
720000	354028.578	3055.4107317049793	81628.0372913988	646.6365667164952
730000	357175.72000000003	3072.6738976554943	82370.00769855718	650.7961565867364
740000	360203.33999999997	3084.9898709144004	83100.36623169498	654.9692617920762
750000	363197.734	3097.625531862908	83828.39073559947	657.6899977636305
760000	372056.92000000004	3140.5615143367836	85999.46578953209	630.7800827492154
770000	378254.37	3226.862758122127	87316.53436511957	648.0411364578866
780000	382436.2	3279.484594641191	88210.41845142629	653.096441676512
790000	385671.106	3297.2538860903214	88973.13786306034	651.2652349950704
800000	388698.556	3300.4616915927427	89711.10695070458	649.1962532705991
810000	397596.326	3390.2265166150637	91889.89901623022	665.894803175238
820000	403376.27200000006	3542.416600861923	93273.5001966985	732.7138486825564
830000	408360.90200000006	3690.0814427079686	94352.43715030742	774.4487997627007
840000	412562.936	3810.230825259796	95238.01174381076	779.9584834609225
850000	416025.50600000005	3834.5536064238195	96021.99620608232	775.6970416972273
860000	424530.70199999993	3807.315133306759	98041.05763246323	776.175355055374
870000	429870.628	3715.0113822251183	99282.20648924462	777.3707119464507
880000	433989.37	3734.7879173849306	100256.63873497749	806.1704239654528
890000	437782.246	3772.8010752289665	101151.7654810617	847.6052259141752
900000	442177.43000000005	3807.6857657375094	102036.49749555158	867.7427189991196
910000	449806.09799999994	3818.122704790926	103797.00992146351	844.6308898038867
920000	454260.858	3683.9253896588816	104818.2223380245	832.6116694261754
930000	457714.43799999997	3647.4446323656875	105644.89441849846	829.9115650397753
940000	460888.52999999997	3636.1484048219036	106423.22542135445	830.3898566234981
950000	463984.81399999995	3629.3500002072583	107186.13207124414	840.9570828648014
960000	472501.74000000005	3712.8409126525503	109192.61210417407	811.6669304610886
970000	477965.45199999993	3713.013199488163	110266.71554942848	795.762464939582
980000	481358.0219999999	3701.1802709280055	111033.12004974326	786.8567643392105
990000	484440.842	3703.42365220137	111763.043297916	780.0455583255525
1000000	487447.946	3706.124698160537	112486.73807796366	773.933568484143


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	9044.426	67.88746639353651	1804.6864709982306	29.545039640716055
80000	15173.192	76.76592542701908	3291.0453823478724	59.23997029153538
120000	21181.739999999998	80.73556011242218	4764.2870765115	89.21585223247911
160000	27125.395999999997	79.90645408503867	6230.77959088996	119.30001004289738
200000	33040.268	83.95126056892023	7693.651535197549	149.15242351241335
240000	56943.708000000006	485.5685608713434	13434.18958618394	313.77948052571577
280000	63303.862	495.8810530717589	14954.932708082302	313.7902854916656
320000	69344.56000000001	498.5013915059107	16441.44491959512	315.6595120684431
360000	75301.326	499.40242548691754	17918.521129418405	318.854406600198
400000	81215.498	498.73374463734996	19390.97265998788	323.5455473165489
440000	102557.856	1085.3072742899465	24118.54829423215	482.68521792732497
480000	108928.19200000001	1083.4183943303406	25622.704048885564	477.7436783501252
520000	114973.674	1084.3933626605328	27092.431550098227	472.98798118226154
560000	120934.70800000001	1081.2381340009144	28553.232486440473	468.25504341230953
600000	126850.77599999998	1081.5782389658386	30009.35389234568	464.2420415298466
640000	148910.67	1093.795530567243	35064.07791016716	444.144408726504
680000	155281.20599999998	1085.1603090194208	36574.30152955476	450.0964696435108
720000	161326.56799999997	1085.3642935469566	38050.33431953646	457.40667879721934
760000	167284.85	1088.503829187357	39517.281650750665	466.35611152994284
800000	173198.55799999996	1090.108058963781	40979.61625257	476.00987360980633
840000	194574.284	1243.9701602637576	45898.19948854992	528.8148594274038
880000	200928.518	1256.735508545845	47415.7362689359	533.3335056068233
920000	206970.34399999998	1257.754746091442	48899.78366453271	539.4108675275214
960000	212924.214	1258.4704417682754	50374.552488431065	547.0532803663767
1000000	218838.048	1260.7187618427092	51844.9891525883	556.508270326969


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1923.9800000000002	2.3057223500577084	384.77342663697925	10.58406498871883
4000	3646.958	9.633268511892727	738.0065956338642	18.275417822444854
6000	5169.692	19.435002101020128	1069.129761338963	25.362030419091447
8000	6569.812	28.49790978689886	1387.2087159946418	32.31824472821352
10000	7901.742	34.21647484927561	1698.2207669958407	39.277571045237316
12000	9901.742	34.21647484927596	2193.185204915501	48.23227506990188
14000	11857.98	40.645661241733	2671.9382356612286	61.18958972997743
16000	13746.720000000001	68.53423864512334	3126.8579391960147	75.31472625755033
18000	15563.971999999998	106.7104119464346	3559.3459765452485	94.52406336151547
20000	17298.786	153.36267807607828	3972.2755805584957	114.44866342875534
22000	19281.456	148.88373922105973	4463.989139561536	110.83205783364838
24000	21219.913999999997	142.89438432321845	4938.443810663733	105.54037457450191
26000	23123.392	139.45888002482147	5384.620273069102	102.21020542319684
28000	25010.316000000003	143.09329662069376	5754.727622554505	102.52271339277665
30000	26684.985999999997	148.2773188769393	6099.156088264693	103.27249934370693
32000	28680.616	148.2250963306216	6599.661538825967	104.56216638261671
34000	30597.8	143.35017823497822	7068.307956908415	105.18984403825594
36000	32418.412	140.60582987755367	7507.893800437157	109.5895122340872
38000	34143.51400000001	157.96300440293297	7922.091200575238	116.98613373676656
40000	35790.518000000004	188.28851677972682	8315.857648039357	123.46000241157972
42000	37772.06	181.99280620703152	8807.431933402273	124.04099459755783
44000	39698.236000000004	172.43015044423495	9273.27229904223	123.62637482377964
46000	41535.886	164.9715536556374	9711.702705027557	124.58113919806195
48000	43295.934	156.52769554015623	10128.103436756495	128.42071027917217
50000	44977.738	175.46316319957162	10526.66461173043	136.66367049364788
52000	46954.728	175.56573879889353	10977.282207189937	133.51774230605784
54000	48786.492000000006	177.56691763951966	11342.834657551222	132.12290553360523
56000	50391.65	180.33290677706626	11683.511541811797	131.18128555188267
58000	51839.30199999999	183.5145694367504	12006.640067459859	130.63782579890344
60000	53197.022	187.18334860653465	12320.366306738588	130.4175934161306
62000	55197.022	187.18334860653465	12825.062310285855	128.42759850401225
64000	57164.24600000001	194.5743283398114	13312.648347653327	130.4097657630186
66000	59066.06199999999	199.8418586894263	13776.918271877195	137.11138732528346
68000	60900.833999999995	222.31218051299984	14216.113534537877	147.0226348854172
70000	62664.45199999999	252.86745183110347	14637.2497120792	155.95485929444595
72000	64647.26200000001	255.98747998030427	15129.00490179672	148.8468861971082
74000	66578.546	261.7934256113725	15601.723608325858	146.46669779666456
76000	68436.71400000002	267.6917735090923	16051.880527383972	148.9832698727025
78000	70349.81	265.98723398772967	16449.725228892406	147.52727427104392
80000	72130.51	261.86490346486875	16806.16964313174	145.93189612949203
82000	74122.93599999999	260.03683718529436	17299.284599972652	143.5725529476019
84000	76042.64800000002	256.7352397055446	17756.88888701001	145.4202919698749
86000	77866.316	256.2011421260002	18182.873115836777	147.27087304809805
88000	79582.23800000001	254.73825982325204	18583.63149040859	147.4709398347694
90000	81213.54400000001	246.79156690076528	18966.745696155478	145.33399614806015
92000	83203.30399999997	251.19095822368672	19467.819198180514	147.6520773460761
94000	85136.23799999998	263.52107779075646	19943.263187261513	154.8269708873973
96000	86999.81199999999	279.7604456514776	20393.74256442217	164.81158491830956
98000	88792.95999999999	304.52077513511995	20821.17729025289	174.30723443372034
100000	90507.10999999999	331.911811480098	21229.22158381304	180.06849976644742


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	993.8	0.4519587001780837	230.94797213050543	3.948006452492327
2000	1984.1299999999999	1.1858517801329247	456.50663765698954	7.418197490623504
3000	2967.5539999999996	1.8270814614204716	680.6019046003337	11.204272302484544
4000	3942.21	3.4311416953155884	903.643547339156	14.833905986054248
5000	4906.494	6.0526802143992064	1124.6416890040396	18.404401856487393
6000	5906.49	6.055875017057247	1374.107386865086	17.268995528062344
7000	6906.298	6.0710273704977595	1623.0980812807409	17.42338292828995
8000	7903.889999999999	6.072782631453994	1869.7262490779744	18.27489875890587
9000	8898.438	5.472520849157	2112.9929178328216	19.27664753955881
10000	9889.668000000001	5.09997995638687	2354.139790387803	20.490546085470566
11000	10888.613999999998	5.358988710568969	2605.5492752316686	22.897530506333794
12000	11885.362	6.582410568239782	2854.9476038644602	26.315334660905442
13000	12879.166000000001	7.894088083285215	3102.594839182688	30.77137430774104
14000	13868.99	9.692499964176498	3348.219734913769	35.51211235059129
15000	14853.894	12.742604129454715	3592.0022968072253	40.63694778092753
16000	15853.333999999999	12.812105560324051	3839.6605473276786	42.65406390952408
17000	16850.784000000003	12.361584939733913	4085.912541849722	45.13170088386781
18000	17846.327999999998	12.126368697090394	4328.927243527563	47.734106054173296
19000	18839.505999999998	12.296532663951488	4555.155745780758	49.97807395859517
20000	19828.979999999996	12.525674965180299	4778.205557410432	52.20451563179216
21000	20828.714000000007	12.437055921719685	5028.449107907863	52.56149506790601
22000	21826.568000000003	12.10889186599049	5273.786323717831	54.19312511772498
23000	22820.945999999996	11.446447483826892	5515.535563928762	56.5101637922695
24000	23810.382	11.118682775701	5753.844097209921	59.460370436357685
25000	24794.61	11.91126171131913	5989.330278230305	62.92503923610603
26000	25794.280000000002	11.865520543903449	6239.260925277834	59.29092359930955
27000	26792.595999999998	11.83805089061946	6486.617934076228	55.70424937572542
28000	27787.952	11.673606317006008	6730.440452045125	52.68483355037492
29000	28779.222	11.322153112863218	6971.315771740474	50.113061344792285
30000	29766.134	11.876748713347425	7209.652526753312	47.797662298541105
31000	30765.476000000002	12.017394060278361	7459.899600788702	49.80943247158323
32000	31763.311999999998	12.652343480777123	7708.048930410708	52.729307554852284
33000	32758.032000000007	13.48902500389152	7953.377547163354	55.8079648688299
34000	33748.404	15.127302175570206	8196.210773700732	59.11244216567755
35000	34735.013999999996	16.975993638073522	8437.24212993602	63.15674575943292
36000	35732.68	16.76151146724585	8681.245027780333	62.738150279036944
37000	36725.224	16.69980119642417	8908.998646481046	63.4526846026967
38000	37712.81799999999	16.29689118274249	9133.661068605794	64.95068574259935
39000	38692.325999999994	16.32390489775955	9356.029337138949	66.63074003295984
40000	39662.95399999999	16.04354366507875	9577.782954837598	68.3761283602017
41000	40662.948	16.052716488698696	9824.392550848734	68.8680513560273
42000	41662.818	16.068952672778586	10070.218132508646	69.84318465004712
43000	42660.628000000004	16.273600161680854	10313.234531698881	71.41640938435648
44000	43654.94000000001	17.508997052309493	10553.960487173586	73.77743115838108
45000	44645.336	18.86152533009538	10793.35610121468	76.17144391076641
46000	45644.418000000005	19.362409055808907	11043.288467686183	76.94769328124708
47000	46641.328	19.903344665881455	11291.640107947722	78.39746280657157
48000	47636.324	20.666051173631406	11538.049994620256	80.42100143541266
49000	48628.628000000004	22.114819968116457	11783.095160567584	81.79947426475763
50000	49616.479999999996	23.89101365227665	12025.731177103533	83.30939762047946
51000	50615.64400000001	23.76547785713053	12276.909755756733	84.14534095770371
52000	51612.76600000002	23.95489845522348	12526.432481700747	85.0617363919283
53000	52607.007999999994	24.52865390155324	12774.412377448338	86.43667976678721
54000	53600.724	24.75862821545582	13012.493809150907	88.40245864553083
55000	54592.443999999996	24.853129112178735	13238.89291623743	91.02313813508714
56000	55592.038	24.911597388454517	13490.145096481527	92.6074730021734
57000	56589.12000000001	25.3014184933926	13735.071425148464	95.98218569696607
58000	57582.422	25.478054085821586	13976.177948194276	99.18237250299147
59000	58571.16799999999	25.947920832999877	14213.97544171827	101.79690293951593
60000	59553.23799999999	26.064322912533935	14448.363561154178	105.05469666321956
61000	60552.96	26.051954927710945	14699.727864032611	105.96053982346339
62000	61551.403999999995	25.953294460114574	14948.242800982154	107.30106116670537
63000	62547.05199999999	25.80965056373664	15193.325193628578	108.2805542848076
64000	63538.903999999995	25.365023687483898	15435.388153172706	109.2088779780377
65000	64526.43200000001	24.66527419493215	15675.273750849923	110.20760667139837
66000	65525.724	24.433086492611583	15926.35871220351	109.89569934316667
67000	66523.378	24.027479546006354	16175.016409888009	109.70794534392763
68000	67518.89	23.683586909263617	16421.311244430206	109.67221600952381
69000	68510.81000000001	24.0452559423515	16665.031768210727	109.90215450955719
70000	69498.194	25.068484065324114	16906.301688577205	110.59534491217279
71000	70497.188	25.044726568454394	17154.898084588804	112.35412536101052
72000	71491.52	25.382037393047906	17387.460571245545	113.41139963810797
73000	72482.094	25.34426264244417	17611.812310864578	114.16058632221898
74000	73466.24600000001	25.06904430212189	17834.906926502248	115.16200330666204
75000	74442.43999999999	24.268756320284012	18057.03553089969	116.03893468853653
76000	75442.41999999998	24.275192641413344	18308.22848109642	114.51399188196989
77000	76441.99800000002	24.475706685976697	18558.301871428113	113.26611623206738
78000	77438.65000000002	25.037797648975932	18804.778739538353	112.96860490767988
79000	78431.71800000002	25.797416666526495	19048.838459156108	112.90464126321102
80000	79420.568	27.122856617814957	19290.149916245886	113.15097039342956
81000	80420.16799999999	27.159985599736324	19542.129247930498	117.34504763399306
82000	81417.98599999999	27.652049230877726	19792.21809246776	121.4630023996871
83000	82413.17799999999	28.797299950594994	20040.30416565504	125.83416740592202
84000	83404.672	30.2511534399135	20285.780067684747	129.90403188066946
85000	84391.56	32.792623831851024	20529.33234064936	133.7936440071416
86000	85391.068	32.838779514471355	20783.525413459087	132.5220260004635
87000	86388.89000000001	33.15965855607168	21035.8210395089	131.168487899049
88000	87384.604	33.14765726596594	21285.659113072867	129.60857963578692
89000	88377.15599999999	32.557857969405596	21532.753856851148	128.57392815701874
90000	89369.85	32.75766271678271	21764.026793602014	128.09754602466117
91000	90369.226	32.808229387693856	22011.38623692349	129.37695017286475
92000	91365.794	33.02139918967859	22251.35128352114	130.851645634462
93000	92358.04199999999	33.35760376419573	22486.490039309276	132.21826192439994
94000	93344.49399999999	33.584378709947956	22717.753372912026	134.0213625281703
95000	94323.77800000002	34.175586412918726	22945.512438712994	136.49493642070613
96000	95323.43200000002	34.164595319325905	23195.328682379783	135.8634668853851
97000	96321.84400000001	34.213316186022865	23442.658522712096	134.86806478973605
98000	97317.188	34.745712701152115	23686.220889154145	134.01356474952306
99000	98308.72	35.83842754486563	23926.292439246765	132.71780737260977
100000	99294.75000000001	36.374622716641944	24163.537155811126	131.5424844602112


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	3276.076	26.59047749351873	598.4276688816898	12.853744358042116
8000	5473.8099999999995	49.068757428281664	1072.4937678926344	22.74143164584928
12000	7399.910000000001	55.128028160717726	1518.0470564585808	32.804205228715816
16000	9232.687999999998	59.535205793622275	1953.5952680263847	43.006339997158825
20000	11025.545999999998	65.14947261660829	2384.8065073862817	52.95669010671513
24000	14968.331999999999	73.8837580708145	3386.5361549536246	72.14529326744845
28000	18516.838	146.65893538713877	4228.8123746233905	85.21830116192369
32000	21661.07	246.83438464777564	4955.699399793368	115.83509251170375
36000	24411.468	353.25760209795874	5604.422211823245	161.53789509338833
40000	27681.55	374.562265317797	6214.249217656403	173.07267355912867
44000	31504.621999999996	374.7716406263657	7143.001814047752	165.17361114707728
48000	34671.128000000004	384.77388987415765	7881.8719233785905	164.2990634927417
52000	37334.122	411.42283828468993	8507.566191948694	160.5801689769006
56000	39680.60999999999	450.75100919341963	9053.754329512894	155.4842597335752
60000	41809.954000000005	499.2397601731822	9561.275044504431	160.35991507558688
64000	45717.068	512.8393337488853	10545.447800270555	151.3420566915059
68000	49171.18199999999	484.4675860227044	11379.089070325721	132.89266543830755
72000	52173.966	472.343352615446	12088.777957277536	116.01354488144338
76000	55476.944	473.11182927976336	12718.213616237304	118.48178878743414
80000	57794.876000000004	474.33344950103873	13205.419694646329	123.27464906239149
84000	61668.907999999996	457.13871380820774	14152.278778066418	131.12356267580265
88000	64966.878000000004	443.8231556174391	14926.139134209501	152.08440985016145
92000	67720.12000000001	440.38316134929636	15574.109709957222	176.6564483501457
96000	70174.1	454.91436234379404	16151.869901561851	203.2810916452483
100000	72379.594	485.84431288222095	16678.244824790563	234.6990258518955


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	37058.86200000001	88.85030929727536	8970.034976094947	100.54485423787273
400000	66752.26599999999	98.74548880835043	17026.505613377863	192.20646842456583
600000	96311.56599999998	103.09694081031797	25093.26606449761	284.8723141675877
800000	125658.202	102.69898644961283	33114.87725669625	377.476793632118
1000000	154936.25799999997	104.42878634638357	41123.61420070673	469.8436622998259
1200000	256298.25400000002	2295.039818217636	68001.20283872922	667.4286873232257
1400000	286315.356	2300.5657636290703	76071.15919793304	685.9579009984564
1600000	315824.308	2302.6539593009834	84081.91198513273	710.9916950255422
1800000	345372.67	2306.169348147076	92127.34405644114	742.1743509923308
2000000	374657.184	2305.2995783300694	100112.12770953539	778.7161605921664
2200000	473788.954	5180.051372178125	126504.54871744775	1661.6396113769472
2400000	503951.71600000013	5189.069340020213	134646.9990488146	1666.279718429086
2600000	533462.3479999999	5192.644182663593	142686.57293834075	1676.560811452941
2800000	562938.354	5195.773562862239	150740.93871829432	1693.0325638231525
3000000	592295.058	5197.4152076367345	158773.79562863766	1713.6358644683687
3200000	693247.78	5267.9094381484565	185252.6573724372	1980.8349692961708
3400000	723407.9859999999	5269.848116605796	193328.01429433294	2001.7094169297281
3600000	752957.4039999999	5277.981603932359	201315.54947614562	2028.331037374897
3800000	782321.802	5276.0530278478145	209276.5251655343	2059.4797871265027
4000000	811792.8979999999	5273.808704738287	217278.43877662864	2096.2806992798023
4200000	911135.258	5072.908216831415	243820.9969047863	2207.793217683809
4400000	941147.7719999999	5063.685127003858	251955.23265025654	2184.856117877496
4600000	970820.99	5061.982070930522	260074.01368023222	2165.6352841307485
4800000	1000174.712	5062.503261968318	268128.77689763147	2149.4801189976374
5000000	1029552.474	5060.900911744219	276201.48219318886	2136.3897056715455
5200000	1129959.9939999997	5163.763675030286	302672.87894600735	2251.046714118987
5400000	1159957.898	5164.556129357365	310797.87504097784	2213.527528367632
5600000	1189592.4759999996	5164.67277459967	318901.2695844885	2179.8990298267677
5800000	1219007.48	5167.568418055989	326969.028815619	2150.812602274357
6000000	1248294.4039999999	5171.7120488784085	335012.62352122867	2126.216315770959
6200000	1346860.9659999995	6344.473262311367	361232.37995253823	2400.6458479386242
6400000	1376895.0299999998	6345.707185640302	369371.2076657096	2402.1635511816044
6600000	1406417.3759999997	6342.902331637478	377448.24335778825	2404.7687807773723
6800000	1435939.6639999996	6340.339703845585	385548.97922753217	2408.977174108707
7000000	1465227.4780000001	6341.712250407878	393596.1502586737	2416.361884698977
7200000	1564440.378	6657.55985760197	420037.7737928994	2528.6293382902354
7400000	1594588.1539999999	6662.474764450339	428193.8047841969	2487.970023967801
7600000	1624104.238	6657.62299993657	436253.293755042	2451.812559132189
7800000	1653571.5739999998	6656.658815599173	444324.88905595616	2419.590090224576
8000000	1682931.4239999999	6664.350956903593	452378.6402318158	2393.613834452403
8200000	1782566.0	7572.481826085814	478710.2915031606	3057.6496801543667
8400000	1812707.0760000001	7577.788150575628	486820.10312118457	3067.2838955042016
8600000	1842273.9219999998	7576.991003179476	494850.82303609524	3079.304633503375
8800000	1871651.616	7574.307284039226	502854.18127349427	3093.35258906206
9000000	1901098.6560000002	7574.979240096555	510887.9646215622	3108.3541726692815
9200000	2001254.8399999999	7665.616185243471	537466.4027322356	3083.1208683436403
9400000	2031286.8420000002	7668.03870609514	545581.3580468073	3081.692807118517
9600000	2060948.882	7667.3129919879275	553671.4094125278	3081.7794072358165
9800000	2090315.162	7671.498899754342	561705.2674828165	3086.237151796989
10000000	2119692.578	7665.541114969303	569754.9519998083	3093.1145576944973


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	27624.008	133.0005855292049	6493.559925021325	95.3157744260905
200000	48638.966	143.85222944242102	12168.024151910127	190.99070367928582
300000	69450.278	147.51004981206506	17833.447461504904	287.915326404621
400000	90127.718	154.66767886162702	23477.2165959225	384.69105229964504
500000	110754.63	159.89528052239015	29113.589775994642	481.5977301066274
600000	178339.492	2251.3077570790883	46649.97647910077	677.2324532138842
700000	200109.43199999997	2247.8739601123334	52430.82765149252	712.5820238894414
800000	221044.57599999997	2243.787141910844	58112.74787613742	751.5505973488017
900000	241765.03000000003	2240.082813950314	63766.09224618295	791.1713907401918
1000000	262471.548	2236.3900291754785	69428.08566429168	833.554235105687
1100000	329138.718	1616.8830770467314	86636.18036409805	530.6829122174864
1200000	350880.256	1616.4550167381276	92407.13279159516	519.2427445854398
1300000	371785.77400000003	1613.5890348343748	98077.6603298325	509.67247074994737
1400000	392567.296	1616.7871055288763	103743.81607439392	505.5395412738531
1500000	413172.88200000004	1618.5722708184126	109374.3548097179	503.6898818875984
1600000	479817.97000000003	2399.6963237552386	126600.7142955873	764.6775670964346
1700000	501527.16	2408.69406754412	132364.832062207	773.8651628883063
1800000	522491.52800000005	2418.526142191264	138053.8858481766	792.8000390052174
1900000	543174.3160000001	2413.3367153715512	143695.2235690872	815.8052240086097
2000000	563895.1779999998	2420.4898589693307	149359.89141549854	845.4931581241965
2100000	630272.492	2331.16250709958	166164.29840521314	1236.9512828155634
2200000	652050.5339999999	2333.3681108274873	171918.89998352475	1311.6349443989918
2300000	672927.6560000001	2324.0229118549173	177556.56195535947	1386.830872044721
2400000	693728.2180000001	2327.0205432784405	183202.89389597793	1466.898134509752
2500000	714317.202	2322.752610511916	188804.50597178182	1547.754948298647
2600000	780343.4480000001	2496.891649234647	205802.25493645767	1674.9921709297564
2700000	802017.096	2507.285785542263	211550.04974878262	1673.9770042883488
2800000	822997.984	2516.8936271841208	217235.61242403043	1676.683264776388
2900000	843671.4519999999	2519.2782071802394	222865.68541388173	1678.9565763824146
3000000	864393.9780000001	2522.3892313342794	228523.57397352828	1683.5038521051442
3100000	930676.166	2017.9397827608552	245467.46398579996	1849.0250079055093
3200000	952464.892	2024.912669967666	251208.220685868	1861.915139954555
3300000	973334.6140000001	2022.2940658799855	256824.77931414256	1875.0536677977352
3400000	994138.5479999998	2018.244139844792	262454.3470636616	1890.2655005408853
3500000	1014725.5279999999	2018.3466785179362	268037.48282108555	1907.016336564801
3600000	1081039.714	3181.7708255073394	285402.2797877734	1651.5868113001238
3700000	1102682.5740000005	3181.574315643105	291197.3774205639	1662.173345195349
3800000	1123662.668	3183.961972137513	296935.4830696437	1678.7843841107485
3900000	1144332.8620000002	3178.1909323451105	302616.8609935497	1702.074619551964
4000000	1165050.558	3179.1104180113116	308324.6835902886	1729.8332419168448
4100000	1230614.83	4078.788657446112	325291.1480373278	1556.1818884956951
4200000	1252401.996	4077.8424510769732	331085.90273718286	1536.8785829611634
4300000	1273265.6679999998	4077.4110956744116	336754.59287212964	1522.8896488174846
4400000	1294061.306	4080.7075941753465	342434.6906914777	1507.3966580336544
4500000	1314662.1039999998	4079.297563538722	348073.8209288493	1495.8185189861633
4600000	1382235.962	4855.9227190669435	365518.0821920279	1865.258618140683
4700000	1403914.21	4853.598061674377	371272.5057595087	1868.3527451605694
4800000	1424892.418	4851.857652170846	376964.4641009169	1870.505311374294
4900000	1445577.9819999998	4850.7301552968875	382605.75903546147	1878.3577460735742
5000000	1466284.0739999998	4851.815388702229	388265.49998434377	1886.4778774110748
5100000	1531887.344	4111.182870062215	405245.01010991307	1847.0935906420468
5200000	1553653.3	4110.001576414902	411046.7997756922	1856.1634194719522
5300000	1574528.904	4110.0688058344695	416730.54478644027	1872.187614628167
5400000	1595307.9539999997	4107.41354283031	422417.2861694972	1886.6642349548101
5500000	1615929.116	4109.561848965323	428073.02961824555	1907.8735886242905
5600000	1681542.632	4476.941741146285	445192.46239517967	1945.4456371192741
5700000	1703226.5019999999	4492.133746969493	450949.8317984667	1954.5084890640937
5800000	1724195.402	4486.689108100887	456638.29564939823	1961.272546175892
5900000	1744897.9260000002	4489.159056770235	462284.53882350464	1973.60810656385
6000000	1765582.9440000001	4484.834876789957	467938.7008931834	1983.232672867669
6100000	1832943.1299999997	3884.1350323735123	485296.54663441295	1551.5013647271646
6200000	1854714.3120000002	3879.133559273827	491058.9077119517	1571.0362086775813
6300000	1875614.418	3882.6063060492484	496711.59161597455	1596.9069674464401
6400000	1896372.784	3883.1204613792756	502355.81975033897	1619.937590584241
6500000	1917019.7740000002	3885.1772625030776	507981.5413376971	1649.4072897794638
6600000	1983100.4600000002	4466.414751821499	524890.1948470862	1708.3581894487731
6700000	2004810.3279999997	4444.570271623045	530631.9992079725	1756.069682799024
6800000	2025747.178	4445.540698007403	536291.459235776	1804.0192417354504
6900000	2046473.076	4442.986150995465	541922.2472003531	1854.9355034284204
7000000	2067136.508	4444.88154848997	547547.7218104124	1904.4932125530615
7100000	2134607.2760000005	5759.8344788854265	565078.4055946644	2087.663322704998
7200000	2156337.432	5767.620586767542	570889.0415339016	2094.9272468272175
7300000	2177245.4520000005	5764.126071697084	576601.3294432615	2107.0263120644527
7400000	2197983.358	5768.018584000409	582294.9210219098	2120.1667755019816
7500000	2218639.716	5766.679331398747	587979.9440029513	2137.5824703682965
7600000	2284125.8800000004	5471.422049327464	604718.3545767074	2055.4455591646456
7700000	2305849.400000001	5471.804746078031	610475.6338686357	2076.7649830044647
7800000	2326776.9260000004	5482.235202802417	616143.4722973937	2101.005157909684
7900000	2347516.8439999996	5487.031641767576	621789.7764700091	2132.8580524659715
8000000	2368167.4339999994	5490.2017847562565	627423.76450971	2166.4943907915776
8100000	2435083.5760000004	5552.205318224096	644724.567225874	2218.1521235102036
8200000	2456819.8839999996	5569.867216560535	650486.608614462	2277.5551694662413
8300000	2477753.424	5569.1707123000315	656157.4069930265	2342.434606852098
8400000	2498484.034	5570.151348249081	661802.180964641	2405.8056580093994
8500000	2519155.8180000004	5569.261521917555	667445.1661926314	2473.6930765052734
8600000	2585652.268	5862.806303212822	684748.7048607508	2779.1488576830393
8700000	2607363.986	5873.565927911004	690576.6827372194	2852.7948349166463
8800000	2628270.388	5868.997106371387	696308.4234776328	2924.729191046403
8900000	2649024.0420000004	5874.257287192076	702026.4705713122	3000.076679555607
9000000	2669658.266	5873.548105252699	707724.9067068629	3074.3572267590966
9100000	2736336.672	6841.198600941427	724861.6699704593	2909.8808333620645
9200000	2758047.0279999995	6840.502895562304	730626.6383392969	2880.3590739992806
9300000	2778988.9979999997	6850.577951122047	736307.5147620477	2855.5677864778395
9400000	2799705.464	6850.089240727708	741956.4715253913	2831.4514502588418
9500000	2820387.12	6852.078269183935	747608.3872377883	2811.4899195237494
9600000	2886634.3439999996	6961.375461149641	764852.1904180325	2963.229892370057
9700000	2908377.8819999998	6960.4870401202415	770639.5148922054	2955.464536966085
9800000	2929283.552	6960.607224840889	776324.0718419314	2944.5088020111875
9900000	2950041.434	6968.874641611546	781998.2350284964	2938.0565773841577
10000000	2970675.0379999997	6968.664185218778	787650.6373381197	2930.497531667986


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	50019.380000000005	173.72140506505758	12494.165240191618	201.43698810220715
800000	92016.17599999999	181.87542667074217	23996.841339524886	401.48343928062855
1200000	133809.404	190.317204407088	35475.7434906715	601.8704069374481
1600000	175467.22400000002	191.99785734915253	46939.250715442955	802.584001495984
2000000	217248.31599999996	196.65076631768292	58447.213822722624	1003.9923379934457
2400000	350963.454	5603.589118984732	94282.67988182725	2138.936336406882
2800000	393170.144	5607.996005996353	105768.55214827645	2146.1231592074737
3200000	434981.56000000006	5604.491242811926	117209.06635210977	2159.9645458056284
3600000	476684.29000000004	5604.459024187794	128636.94265387012	2181.309716999136
4000000	518499.74000000005	5604.830768510771	140107.95882063184	2209.6602309430964
4400000	671646.1300000001	5395.55278788628	181264.3506804235	2975.131959540492
4800000	713859.7180000001	5392.070008846946	192684.3326130888	3027.9775250436523
5200000	755681.862	5391.040734465183	204059.63168912486	3090.0181404158175
5600000	797422.1919999999	5392.537542041682	215430.2381425212	3161.6960784625385
6000000	839212.672	5391.856848925656	226827.12023765157	3240.068602936636
6400000	992284.432	6511.656064690299	268558.31999443675	4083.859968840314
6800000	1034488.8960000001	6501.435312727683	280164.2383324118	4084.774141977442
7200000	1076306.7559999998	6501.119992430714	291725.1338039326	4091.944802782147
7600000	1118110.9300000002	6505.728734839125	303301.064546401	4106.264159144601
8000000	1159821.884	6498.420084863757	314864.0736710046	4124.268104799227
8400000	1312330.586	5904.891263915862	355946.336919666	4287.33586861407
8800000	1354541.6800000002	5910.225352274225	367358.8669878979	4275.206239009205
9200000	1396366.912	5911.973978443669	378727.42041265155	4266.53919346897
9600000	1438234.988	5915.302796939867	390125.57098772033	4261.602645450403
10000000	1479893.58	5913.381168915923	401480.43903285137	4259.643137842192


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	13563.416000000001	90.33216717574383	2943.488570901756	30.532631082780956
40000	22792.68	109.65622361625357	5337.928640326136	60.328013275444114
60000	31594.595999999998	116.11880881235433	7680.939698245352	91.35270550522773
80000	40393.409999999996	119.43456274369456	10045.657329496806	123.31116135368696
100000	48981.85399999999	123.42789817901279	12364.30534235454	154.8454926238398
120000	68274.92199999999	265.6632177860609	17685.754835043215	142.71210589762242
140000	85407.502	688.922158379787	22349.060680685976	242.0493274055783
160000	100022.80799999999	975.7462689404047	26314.391715257527	339.0583577796569
180000	114228.228	1213.3012040874285	29903.928935866086	424.435577503218
200000	126042.50200000001	1209.9571082370348	32628.077582398728	427.79667481574387
220000	144872.264	1315.9165237219242	37707.323526689994	421.07175565418555
240000	160507.038	1808.0083604391127	41825.373517739165	478.5044930500091
260000	173711.21600000001	2354.8951595214708	45326.95809786697	612.6007339525418
280000	185380.468	2928.362623404265	48410.930926414556	731.6525925571726
300000	196061.506	3384.8803243449715	51257.31119297252	864.370767652805
320000	215237.72800000003	3313.2342258309764	56541.870421313375	923.675135214844
340000	232152.606	3267.0330337689875	61158.69230053645	1051.3563311120038
360000	248199.85399999996	3341.5640923648652	65003.662709767	1143.4092432635712
380000	258790.212	3296.7300884927445	67567.2501463646	1154.2187694762536
400000	267768.29999999993	3283.971501730419	69932.22751552274	1166.5020450765846
420000	286849.78599999996	3402.9560938304353	75106.37060289906	1213.144719922395
440000	303418.726	3584.686139554725	79526.24079140447	1185.7742915628075
460000	317626.94800000003	3959.026237584786	83273.6792998638	1248.2486711059212
480000	330452.18799999997	4611.823656522674	86717.29943926436	1378.4873112632458
500000	342102.902	5256.594928408821	89838.92842407551	1493.6660368586654
520000	361365.5	5127.236259532673	95119.80746072173	1493.074214002026
540000	378135.106	5055.763317711351	99083.97175615792	1498.489583499985
560000	388032.97200000007	5042.161479156008	101572.90012692843	1505.9421455261163
580000	396937.01	5045.430865409044	103940.65643410731	1514.4004052964576
600000	405782.59599999996	5042.1675572740205	106325.21949114141	1522.6415109138313
620000	425090.36	4980.7342797713	111646.2590452736	1552.7141432977455
640000	441898.02200000006	5106.087009559814	116204.91677258578	1587.6908555985403
660000	456750.5640000001	5213.325051637063	120232.99784878988	1552.5342150062506
680000	469990.712	5308.357199035415	123846.41887093964	1639.4955051057905
700000	482087.08599999995	5445.64925689042	127172.80563937352	1719.4323016715211
720000	498286.358	5429.831441365375	130965.75565409249	1690.0834134978352
740000	507786.13599999994	5425.786590903358	133399.83503695804	1696.216672649617
760000	516685.296	5423.343174920825	135771.99593997188	1701.9601236310154
780000	525495.7240000002	5420.9104907718165	138149.33219163943	1708.0309129429827
800000	534080.688	5417.248139810857	140478.10901125256	1714.1890466348382
820000	553461.4120000001	5314.447148788117	145676.93085078144	1714.9883307371074
840000	570702.822	5202.88397644954	150257.335126986	1719.8759589461508
860000	585773.0659999999	5132.1692864609695	154290.6000918731	1666.1266327873357
880000	599293.186	5205.966947963978	157895.44523725417	1639.037760048152
900000	613133.9819999998	5235.1318910389555	160908.92570658412	1628.7336136391784
920000	631937.1300000001	5107.587432222801	165927.74541480758	1622.335938429358
940000	647609.2240000002	4802.6445295047315	170070.90927314313	1561.8343950449716
960000	660863.47	4671.455723407445	173553.8258130465	1545.066528558448
980000	672433.264	4818.946262593119	176635.77317168872	1579.3314482012026
1000000	683185.6680000001	5165.011941070029	179516.19072587113	1668.2223943181527


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	9185.114000000001	20.634725962696024	2042.0688616120428	19.15718154824783
20000	16350.548	50.165723756367406	3814.6922383713477	33.94449071748728
30000	22832.076	63.266747312910276	5508.822025469786	49.105295899107055
40000	29091.736000000004	69.01792862083859	7177.781992672305	64.46231759540275
50000	35256.054	69.64641558934987	8835.699433783833	80.20782262436447
60000	45232.58400000001	70.02726503933188	11576.682349869907	108.39736745246206
70000	54841.433999999994	188.29271185518002	14189.746498763008	186.81085827412437
80000	64001.193999999996	488.2102873011451	16675.461345869066	305.97185687925
90000	72831.36000000002	897.4219800690737	19060.322243415976	416.70042431842063
100000	81327.40400000001	1232.7738819354577	21363.086154651246	512.5329665878235
110000	91224.446	1216.1747540382478	24071.22333463514	532.2853106457843
120000	100739.28799999999	1271.5669825569105	26653.53968871215	566.954742299928
130000	110233.518	1277.0728927755954	28907.029806639715	584.3884400474855
140000	117956.666	1265.9425938555728	30739.181614567053	587.6002462124696
150000	124562.12	1261.0574445282014	32442.238313980546	591.9525848635318
160000	134506.91400000005	1250.5492801716052	35179.30893659382	582.139003239663
170000	144058.73000000004	1208.5347872251505	37787.469186818314	565.0732964424776
180000	153218.76999999996	1155.4928457396636	40257.21057642435	559.4402463975877
190000	161875.056	1128.5369101550104	42572.279196269235	541.5770620418713
200000	170127.932	1145.666872163706	44785.1317274704	533.8159515250946
210000	180025.852	1162.4492963164582	47494.823190490235	533.9674786725925
220000	189599.08000000002	1240.413581960116	50093.93652512488	570.6223989470238
230000	198801.358	1438.4732172210258	52578.42759777206	633.3638013985009
240000	207646.546	1684.0506724508696	54972.98502769094	702.034339968231
250000	216649.096	1846.949913386932	57247.48675245103	756.7760196985718
260000	226447.76200000002	1832.7317846913033	59815.2537809195	730.087710209532
270000	235262.94199999998	1749.2344154311886	62062.53319964614	695.799099081386
280000	243109.08200000002	1684.7961198501785	64072.99935113775	692.673740060982
290000	250280.59399999998	1701.1269613092784	65937.68302040572	694.6141643424938
300000	257008.12600000002	1731.5431538640164	67708.58436017003	693.6426369565028
310000	266944.052	1728.8456616726933	70414.82099812626	722.6395019980844
320000	276476.2899999999	1710.0267948063095	72981.75004549648	783.3481011690449
330000	285574.08999999997	1733.5172042026306	75424.86478137554	843.4020875683235
340000	294347.968	1717.6423347833609	77783.75793720371	899.5898772944985
350000	302771.194	1736.9694934198203	80048.97668568321	944.0123534622124
360000	312648.424	1690.3715195002937	82779.5507486536	917.2399674403151
370000	322154.254	1633.0424829487558	85410.9713955125	897.0455737223107
380000	331358.47	1649.9678663335696	87458.71281919765	907.1396908078866
390000	338552.718	1669.255839480529	89234.62804880942	916.0117265518778
400000	345047.228	1681.7233077002654	90929.806601431	924.3434048392478
410000	355016.0399999999	1670.8749105383813	93675.98984929117	914.2251755405857
420000	364716.66799999995	1605.4617443713507	96317.35241780468	894.545441060318
430000	374019.33200000005	1515.300638603132	98840.61849854328	875.5945980144844
440000	382953.774	1478.0427745441793	101261.06063654103	856.7688715172868
450000	391514.57	1473.9675156453322	103592.01810924258	854.6759438485683
460000	401395.128	1469.8609737190302	106323.45396688022	860.088455782404
470000	410895.858	1437.3049818616958	108945.63390504693	871.402105007711
480000	419962.09	1422.2010985870652	111444.47555922205	876.0491998510774
490000	428681.42799999996	1405.6552286057465	113848.5646886918	889.2475197701499
500000	437908.79400000005	1392.519228450532	116038.5983516298	892.605086899857
510000	447760.988	1418.23510009057	118692.4449589486	874.7723786345637
520000	456990.664	1479.0174092221487	121133.44022744973	860.0328684904963
530000	465525.988	1588.1440988133131	123369.36829907582	858.0404880060865
540000	473493.68	1739.274769756378	125476.70927237207	891.0889805180606
550000	481037.896	1891.1844281836768	127472.60217994291	921.6300510992824
560000	490957.326	1900.074906407641	130172.71141846322	906.35942397737
570000	500451.5840000001	2014.2829134800822	132740.24259188154	906.3697178881073
580000	509514.022	2214.1099940046156	135165.1067952319	922.3364381429797
590000	518221.72199999995	2442.801028063212	137488.13754829107	955.777348083575
600000	526498.752	2637.145079263662	139701.42244378198	986.2956539255999
610000	536402.9280000001	2583.8575769177637	142400.16253090586	958.1942892965516
620000	546088.9519999999	2497.062197689323	144875.43467394405	940.5472543258936
630000	554593.282	2508.2605993520897	146802.01225562074	939.6324271216613
640000	561449.742	2511.6652846259876	148533.55547798378	942.2087288391384
650000	567839.968	2511.9245820985793	150211.53077838873	945.7230644538918
660000	577792.112	2489.5601222026753	152943.8733547656	960.5031595411359
670000	587409.25	2396.5451158095884	155545.14158318404	981.3356754248388
680000	596520.9920000001	2323.5808764003177	158022.61488058203	1007.9759983675231
690000	605241.1739999999	2304.1507334962066	160388.02259468724	1013.6964360695681
700000	613619.9720000001	2268.7343065281893	162652.4501872163	1007.6295415159789
710000	623533.4140000001	2243.24920258399	165371.84323505653	1001.8843054810961
720000	633119.5459999999	2217.080101936844	167976.70341095698	977.4259513610631
730000	642337.78	2125.788648677116	170498.72379669797	925.3162515427326
740000	651256.9059999998	2014.3479814581056	172940.51986305765	888.7680143690523
750000	660473.1980000001	2021.3922159509032	174987.37233858055	888.3884876230959
760000	670386.464	2032.920844407477	177678.6170485224	889.0217224845823
770000	679795.0459999999	2043.860471451025	180183.54196470906	852.1085612079565
780000	688660.222	2050.5068594091945	182524.4328044251	820.5493498275566
790000	696980.29	2063.9497453668796	184738.89694427833	820.2950066539967
800000	704912.9180000001	2113.149880564331	186863.54004844217	832.092988101154
810000	714830.608	2135.766129460615	189594.65254093515	806.6290891342152
820000	724389.496	2192.076219514242	192203.53943016494	808.8300390094672
830000	733478.4460000001	2213.4748397546173	194662.19872515838	830.84464205291
840000	742182.312	2280.6328550975845	197011.09412594588	871.4957588138427
850000	750521.8439999999	2399.874655611996	199264.43216190132	923.2938053859939
860000	760416.536	2371.7865017989675	201961.8071520443	888.5792545460314
870000	770035.742	2367.162674529247	204221.61515742965	870.2206511026837
880000	777817.6520000001	2398.0050525050256	206033.84573727334	866.2737636310873
890000	784446.398	2410.7885903431866	207715.89401467814	861.6134529584176
900000	790758.3039999999	2415.392406910293	209362.232570389	856.5797361729173
910000	800704.2740000001	2403.454121514821	212109.59480755427	870.7454540388686
920000	810296.9559999999	2335.51132064721	214745.4943052305	902.4171652501323
930000	819516.456	2346.1660938418827	217253.3425648884	942.0340117646241
940000	828369.0420000001	2421.1970685308142	219640.28627727562	994.7517435379857
950000	836855.89	2534.48483605644	221923.8875877837	1045.6378651447026
960000	846777.176	2519.9444016759157	224629.53604843942	1028.9353929048416
970000	856417.0140000001	2466.8052908623677	227246.4206310312	1018.52604937117
980000	865714.5459999999	2464.5502151201676	229778.3027057376	1016.6971850504966
990000	875040.7280000001	2481.389231972926	232146.7269557716	1019.3338839298741
1000000	883508.5519999999	2468.3194186094433	234072.37966232296	1016.9483856508402


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	18260.336000000003	84.67724805269458	4066.976468473777	45.0722093577501
80000	30923.130000000005	90.63720955300657	7428.450786113157	80.66410442349019
120000	43275.791999999994	93.18378695412146	10753.42923362293	117.33007630189194
160000	55604.91399999999	103.24232295376245	14092.32419349387	154.5386733511675
200000	67865.38599999998	106.25757052244356	17420.50289615018	192.15680621548842
240000	103893.706	762.6307506723774	27206.998078891826	398.1428316051073
280000	126503.222	1231.4178305406083	32458.819135168877	451.5160157444925
320000	139567.56	1232.4990784580762	35885.62766678203	451.1629190603732
360000	151979.434	1232.598930500529	39210.14348698179	452.7269104622015
400000	164236.162	1233.720042021064	42516.835811092635	456.81738318350347
440000	199131.37999999998	1931.6361862191059	51922.14521005913	703.7965707596007
480000	223842.08800000005	3583.3023731524513	58613.14301942085	1185.82679316206
520000	245694.124	4536.622675885666	63851.269801571485	1495.2836710517067
560000	259151.22800000003	4538.323659396748	67319.72764275264	1511.008191581757
600000	271793.38200000004	4539.143715014029	70714.51190913389	1529.2309924774863
640000	306740.41400000005	4704.393162765098	80255.66968151329	1700.1332645297252
680000	331399.47400000005	4841.12549537397	86874.83204686265	1605.6108858811824
720000	349757.64	4948.544444851103	91821.36363019649	1634.071538982233
760000	367356.5740000001	5520.4199084010725	96320.271427007	1790.9248628057067
800000	383320.728	5494.594028058268	100076.48977950342	1795.2982631971665
840000	417164.92799999996	4815.707289270074	109250.49020914368	1585.9479329794963
880000	439073.6000000001	4345.9524587162905	115070.84046063281	1375.8618865110675
920000	456161.6220000001	4719.539877558208	119717.67803971062	1420.1017867706103
960000	470625.39800000004	4877.299014645514	123660.01638596071	1390.1367010098604
1000000	484171.6920000001	5145.056061590267	127346.97241554013	1470.3041802365794


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	8398.333999999999	40.669147519956674	1455.1380186448464	22.087705229294663
400000	14894.009999999998	45.97208355803174	2735.577061824178	42.97589955770851
600000	21312.714	44.665064697639025	4008.9265490427724	63.85778629371143
800000	27710.909999999996	47.13771337498456	5280.38328638091	84.66110010574766
1000000	34095.397999999994	47.191027819564034	6550.676794456408	105.46021584982267
1200000	72851.17399999998	873.2588157547127	15701.04693858179	630.221437432358
1400000	79361.04599999999	875.6140432379639	16994.609288402236	632.7496452896401
1600000	85789.834	878.5912300470288	18280.850944848808	637.795105414545
1800000	92185.03	877.7403427361967	19564.09450394015	645.1078409023245
2000000	98569.06999999999	877.5250796162785	20846.299131292264	654.616999849058
2200000	135789.422	1244.6167990885178	29732.557302903017	1040.8485837905878
2400000	142295.02399999998	1248.36067846507	31029.96339555602	1059.6710538398613
2600000	148722.114	1251.2602961476757	32320.4481845835	1079.468143573681
2800000	155119.322	1253.4679522189513	33608.043905090155	1100.3561093775686
3000000	161504.966	1255.2977913909974	34894.552623024516	1122.3784473912638
3200000	198464.47800000003	1798.4078384430284	43596.12159854603	1498.3251932095682
3400000	204968.778	1803.5436864486776	44907.23665601302	1515.4572525567235
3600000	211395.342	1806.4081772142897	46211.269625438326	1533.0035227227568
3800000	217789.71399999998	1808.403504065269	47512.33401833016	1550.9858241093993
4000000	224172.662	1807.7424002686018	48812.37753773501	1569.3234418273971
4200000	261039.66399999996	1978.4928692944438	57573.612863713046	1639.8021620272518
4400000	267540.33200000005	1977.1248344828286	58859.779505239145	1642.1500140536273
4600000	273967.974	1976.1168802600646	60140.47994134154	1644.557986405547
4800000	280363.59	1975.2749865890664	61418.2928718433	1647.3957007685863
5000000	286750.32999999996	1976.2218956663244	62695.20985297791	1650.265927850537
5200000	323926.2540000001	2099.526029836255	71426.1387433252	1686.158508682138
5400000	330439.854	2104.830732810185	72704.26471025209	1720.867787735226
5600000	336869.158	2105.182521460372	73975.08125310583	1756.8948983494076
5800000	343264.18600000005	2105.606135609326	75242.80197158418	1794.062823685233
6000000	349650.726	2105.668535676464	76509.65408276771	1832.4825086945302
6200000	386856.98600000003	2311.2966233609927	85262.14365585326	1583.4257290378525
6400000	393366.104	2308.1648494719166	86558.06527797112	1586.7017071916073
6600000	399786.404	2310.420334413446	87845.06369729282	1590.7574519964805
6800000	406183.53800000006	2311.1234520504904	89130.79873228024	1595.6405387833524
7000000	412569.78599999996	2312.904185651546	90415.60912694622	1601.4074341515243
7200000	449325.284	2314.393480725932	99153.75187926211	1655.1007476370619
7400000	455829.38399999996	2318.78239448207	100455.29493890384	1657.8932035513885
7600000	462259.02	2319.254728858676	101749.99434895114	1661.7161333281836
7800000	468654.356	2318.9628844674944	103041.63039558945	1666.497157149256
8000000	475038.284	2320.6447148976085	104332.26210928615	1672.3317837727
8200000	512239.34	2150.234927133932	113262.97938337906	2002.6133218189877
8400000	518748.0840000001	2144.8353939804333	114569.8601453373	2002.343722834847
8600000	525175.308	2141.516924055863	115869.30395044215	2002.684279978605
8800000	531561.5079999997	2143.7261924913623	117164.13701016165	2003.7639188799294
9000000	537945.6359999999	2143.111603104229	118459.66149640412	2005.5018851008829
9200000	575326.2679999999	2480.3565312931905	127031.12967175929	2457.2855236295827
9400000	581830.7239999999	2478.8385544812104	128324.59703023461	2473.994726514582
9600000	588258.9120000002	2479.4390709226195	129611.09563907233	2490.921736066874
9800000	594653.4879999999	2480.7344927966997	130894.53068322071	2508.3849774445816
10000000	601040.3559999999	2481.5073290920704	132177.1456125558	2526.173713861021


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	6380.348	40.31656532989895	1059.520530273298	22.9779285972012
200000	10975.416000000001	46.10434619184815	1955.0811356437662	46.230550074971525
300000	15519.626	49.541714903256704	2847.168072927468	69.35857471341423
400000	20020.719999999998	49.50686057956478	3734.1959357833657	92.58477801589177
500000	24528.84	52.63995778451549	4622.951794001733	115.60894482403684
600000	47598.668	547.3954815061342	9509.942202756321	218.39570527115103
700000	52236.60400000001	549.3443809406907	10417.056302469213	225.20481309534532
800000	56777.35600000001	550.4566997442514	11314.213357655199	235.55542542718743
900000	61288.020000000004	550.7442496597988	12208.556321861319	248.8817712253929
1000000	65793.25200000001	551.7775925698917	13103.544230894731	264.8224615242837
1100000	87616.796	1198.6470151818924	17813.610911228276	345.00227677277525
1200000	92257.524	1199.5068308007983	18727.692142749012	346.90529049876227
1300000	96796.69399999999	1202.1505496789227	19631.521360782506	350.64679638043623
1400000	101316.16799999998	1201.4384125779316	20534.5346774673	356.26466613536604
1500000	105809.16400000002	1201.4918781729473	21434.111144786537	363.7215868267878
1600000	127678.40800000001	1437.640316357946	26138.95862089131	419.44354444460197
1700000	132309.578	1436.9962641395816	27043.006145376603	420.5780926163645
1800000	136853.034	1437.4474410503576	27938.79132932049	422.57036540120566
1900000	141371.99799999996	1437.48150190069	28833.458731493265	425.008374342203
2000000	145863.77000000002	1438.2189503301975	29724.663236093715	428.41493274314877
2100000	167556.09399999998	1313.0789947989263	34305.73987195192	425.1314504283808
2200000	172190.31800000003	1315.020188656182	35211.37289054606	418.7416432504264
2300000	176741.75600000002	1318.2891854655943	36110.80435697275	415.14835957967745
2400000	181249.798	1317.1765757086328	37005.204216184386	414.2788793529982
2500000	185750.3	1317.88685806736	37899.2737917788	416.37337919395856
2600000	207463.624	1808.3178213724923	42630.62552299992	370.8039617143505
2700000	212089.61000000002	1805.156460568811	43547.63184703561	367.30556611731924
2800000	216641.83	1805.8440328432475	44458.939616541225	367.0021083276979
2900000	221151.26999999996	1806.0722138940152	45365.257431840044	370.2787400971009
3000000	225654.59399999998	1804.9993706136202	46272.119722727846	376.684254389745
3100000	247144.82800000004	1907.482677508649	50780.33912355306	436.4705745062339
3200000	251785.766	1907.000341200225	51689.35877417511	436.60848200197427
3300000	256331.03999999998	1907.0308962130414	52588.81613748965	437.99809974797404
3400000	260840.43200000003	1905.4653453031267	53485.119666909566	440.7021716007198
3500000	265343.82800000004	1903.0066069646523	54381.93389300773	444.6433325006763
3600000	286793.23600000003	2381.6952213226928	59131.84632816927	370.3780804818145
3700000	291426.21199999994	2386.2138869244272	60064.91299042794	372.43224216161565
3800000	295965.132	2384.557567725194	60988.09309506915	376.2985579448569
3900000	300484.292	2385.0902991933917	61910.47400738505	381.81757208068325
4000000	304976.784	2384.470212256369	62829.39764956986	388.8569096888828
4100000	326202.3680000001	2674.9762390005567	67396.77261218063	571.8582058203951
4200000	330837.392	2676.3779525686355	68308.15226322493	582.6699400530837
4300000	335375.194	2675.7569648157382	69210.38928030238	594.7919962896899
4400000	339892.31000000006	2676.26697496092	70111.83605770094	607.7584886141693
4500000	344383.216	2675.01045957335	71009.84034610105	621.7681529779544
4600000	365528.56200000003	2747.171566012371	75517.56842313145	683.4282181239408
4700000	370156.676	2748.642032758859	76426.7565084685	683.7086167113515
4800000	374708.4119999999	2746.7325740021556	77330.07980637482	684.4796953755481
4900000	379216.42000000004	2745.4951190470124	78228.45552256345	686.1988125891111
5000000	383712.25999999995	2745.1607328938494	79125.96647470673	688.4797756621348
5100000	405060.40800000005	3075.47478903231	83628.01615577417	848.3898649748078
5200000	409690.34800000006	3082.5157604095543	84534.85781502177	866.3689634463378
5300000	414242.516	3084.0178781986247	85435.78591312768	884.3393641337843
5400000	418750.744	3083.65462070648	86331.65466868298	902.5952557944464
5500000	423254.36	3082.392964233386	87228.2110366143	920.9012109405517
5600000	444966.5039999999	3259.850483589698	92005.45890674894	1025.5552853511458
5700000	449600.88999999996	3261.0088016815407	92929.68069753874	1042.0727417392065
5800000	454141.288	3260.3170866541304	93844.46157346907	1059.328476245964
5900000	458650.23999999993	3262.7207715170543	94756.1348335323	1077.4059459465816
6000000	463149.732	3261.8871977253375	95668.06898327245	1096.2213406605192
6100000	484686.11400000006	3594.2068003329996	100219.99980713453	1212.3484053385291
6200000	489321.87600000005	3598.7784065127266	101132.5942475925	1209.1006776279123
6300000	493862.412	3599.988247551174	102035.45387837115	1206.6148610687696
6400000	498379.86600000004	3599.2484363643466	102937.33726423819	1204.5511213731597
6500000	502872.496	3600.470560231449	103835.89264100697	1203.479323100177
6600000	524718.4839999999	3790.8432791873497	108505.17266710242	1223.9574571900298
6700000	529351.0239999999	3789.7156230666365	109420.75048005104	1232.006144990765
6800000	533891.3759999999	3789.1473984503236	110327.3248617502	1240.6468567078434
6900000	538406.9779999999	3787.143550211219	111232.67122011192	1250.0411775989085
7000000	542899.384	3786.4820533729157	112134.80745744627	1259.847469051207
7100000	564406.7679999999	3599.4366828305688	116879.82463699032	1271.0609427786508
7200000	569037.2819999999	3603.3873034928483	117800.66418793188	1280.8029056723512
7300000	573588.048	3603.2744395089358	118715.34210591452	1291.1267968973464
7400000	578096.854	3605.815047417479	119625.17484603147	1301.7885788881106
7500000	582593.04	3604.770142932455	120534.07294996115	1312.6232886986784
7600000	604422.2379999999	3960.2591203714605	125179.63958640493	1177.7682295364375
7700000	609053.948	3958.6677617737755	126081.12343353988	1184.6214918174385
7800000	613608.668	3959.9195886246007	126976.78651791267	1192.5200281005802
7900000	618117.9119999999	3960.5377448601557	127867.32467867687	1201.398748246047
8000000	622620.8319999999	3959.8671503888722	128758.37903167726	1211.0474699412964
8100000	644175.8979999999	4243.602305960267	133564.7990986095	1158.2426666304616
8200000	648811.0400000002	4244.231307750427	134496.45607377417	1161.3732362115609
8300000	653350.9860000003	4244.033110741665	135419.0441538712	1165.1300499621184
8400000	657859.018	4243.550339467581	136338.3319933982	1168.8740269719171
8500000	662363.7180000001	4244.22089595256	137258.17422343363	1172.9572910252502
8600000	683939.396	4155.112062345529	141906.19611091499	1208.2926759842103
8700000	688580.156	4153.544070809914	142809.81494559525	1221.2971607487589
8800000	693122.6	4152.66089842815	143703.43949541103	1234.576830200261
8900000	697640.73	4151.870088753814	144595.9124327057	1247.8825411613464
9000000	702135.544	4149.928243083006	145485.2187559008	1261.211043693584
9100000	723570.764	3874.762791257751	150086.08433672914	1200.7401128371332
9200000	728202.0339999998	3873.668478088682	150999.9827807379	1203.6260874298166
9300000	732743.4619999999	3873.1901686731458	151904.92423221513	1207.348042861997
9400000	737263.4640000002	3872.4367576879763	152808.97884179992	1211.7233602194456
9500000	741758.3780000001	3872.5815106887962	153709.62531055795	1216.5304896103432
9600000	763499.9839999999	3710.3117812544474	158398.85775289044	1259.1219479976858
9700000	768131.512	3714.334467679948	159308.41437656636	1253.6906162131957
9800000	772682.6359999999	3715.613871839269	160211.7555197206	1248.4859034865876
9900000	777191.3920000001	3719.03716627118	161110.40712187608	1243.6519491460551
10000000	781689.144	3720.981690334481	162008.07783535653	1239.1855619281803


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	11269.607999999998	57.664661390953526	2012.852295343156	64.76059472248369
800000	20451.203999999998	55.74501217348743	3834.546556878419	130.0262550157316
1200000	29568.592000000004	61.249071249194365	5650.383294680033	194.7742760975368
1600000	38663.64	60.22389116178578	7464.171962055874	259.82964618504946
2000000	47747.128000000004	62.71001210156264	9276.94898493752	324.7435445804269
2400000	102489.572	617.6092462030944	22705.775573124563	1056.4946626781657
2800000	111690.42	618.6904208801728	24544.279984376186	1108.6544814287743
3200000	120815.18800000001	618.4633508013577	26375.98104412329	1162.8909450495762
3600000	129913.55600000001	618.7532729466903	28205.170216868963	1219.005058727235
4000000	138993.08399999997	619.6139094486366	30032.734559618297	1276.6709310174097
4400000	183696.55000000002	1723.7539250587693	40219.46608893751	1407.786098185247
4800000	192898.24200000003	1723.8208203728927	42031.33201843242	1386.8405582533971
5200000	202025.74200000003	1723.8686753140078	43836.55838897588	1367.2642298171882
5600000	211123.60599999997	1723.8334729846213	45639.05544101588	1349.189390905531
6000000	220192.984	1722.533240751344	47438.0715287494	1332.7357782412957
6400000	265975.1219999999	2121.7463718665613	57861.691517856976	1650.5075043586892
6800000	275169.83800000005	2124.200170907731	59703.95360641314	1655.1316559921681
7200000	284299.70999999996	2123.7692618601914	61540.06160204062	1660.3714602499483
7600000	293396.28200000006	2122.7174448794917	63373.12808568288	1666.210572962069
8000000	302476.21400000004	2120.0417456697187	65204.73020418568	1672.6295542876105
8400000	347819.656	3696.152920703678	75392.91901615569	1636.4552642012388
8800000	357020.3600000001	3696.5360031731857	77219.20479956426	1639.9648842650245
9200000	366150.14000000013	3699.480514534732	79038.96792716082	1644.391082169385
9600000	375246.804	3698.34598388463	80855.823021235	1649.473429824123
10000000	384326.99199999997	3700.0047973446503	82671.17938274221	1655.241442067902


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	179280.162	820.4044148778901	29153.72623603177	386.3200036563362
0.1	165911.42	919.3715949011797	32234.635892992617	178.59738603853276
0.15	157293.766	866.0168744596882	34976.85873368416	205.64399611247617
0.2	152343.172	752.5899158505903	37723.70557334847	246.29278061236153
0.25	146871.19999999998	1184.5612520347975	40207.585263751134	421.71841990310674
0.3	141479.34	836.9774011551524	42466.713128822135	324.8174019541031
0.35	136439.908	899.0181173900403	44343.90448454033	379.25336481431253
0.4	131582.936	673.2634858029685	45959.31149588347	312.99303995570926
0.45	127780.83799999999	652.3636226965568	47721.77408992526	316.9115369782902


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	3385.054	45.941423622308925	512.4094494653909	10.729956444477157
40000	5398.944	52.319165640646325	896.8542398279809	21.372205354133836
60000	7346.636000000001	53.877981319933504	1275.1984861502974	32.09478111715138
80000	9264.831999999999	57.10408757503886	1650.9127885747316	42.688576560874814
100000	11167.284	56.84834312058232	2025.3382507785523	53.565220601484555
120000	21329.658000000003	256.4058308316029	4164.351092859271	127.51682612845221
140000	23445.386000000006	260.18800041508456	4561.462014195366	128.31331594529922
160000	25415.238000000005	262.4423267776079	4945.254606457454	129.8331797560611
180000	27343.187999999995	263.5650285687473	5325.226969762466	132.1177709427114
200000	29249.46	262.48874600214293	5703.285087928951	134.9321633308729
220000	38569.8	333.25022177203726	7505.792380555567	173.79601684165164
240000	40683.727999999996	331.2960493040108	7902.685250034653	179.4407691964011
260000	42653.35	329.9245857599748	8285.37743629394	185.40841806910095
280000	44581.81800000001	331.2532504762977	8664.359653724761	191.6196433093133
300000	46490.14200000001	330.6290301766525	9041.525450378147	197.86140340063372
320000	55649.494000000006	445.04693405927	10805.309673728587	158.6741085237124
340000	57761.117999999995	457.9871359134699	11198.766766944911	161.20903282451332
360000	59731.474	461.5983028131715	11580.475420360177	165.3516436159115
380000	61658.136	462.21224684962345	11957.21581446745	170.93243361459932
400000	63566.324	463.1226678681728	12332.278475530307	177.6153664487484
420000	72551.086	823.5299878531027	14089.013580671788	214.14186849103046
440000	74658.348	830.1002095972051	14486.566536181703	208.59974639385152
460000	76631.02999999998	830.9245938377632	14872.585291950129	203.4672420317182
480000	78561.64600000001	832.0726369494467	15254.699496137595	198.91136482244394
500000	80467.09400000001	834.3338609693345	15634.092042357093	194.76723194826286
520000	89853.568	966.2800319760129	17425.89375822241	194.38701505127702
540000	91956.624	970.9916372588757	17822.44291991274	197.8388136651024
560000	93924.48999999999	971.5221305536725	18206.800387750587	201.42040469325667
580000	95858.512	972.6577195476068	18588.930986975167	205.2898252612147
600000	97769.56000000001	972.7453238015545	18968.144527427	209.44918594314046
620000	106915.55600000001	959.0464694939899	20763.322079718295	216.900466747326
640000	109020.48800000001	964.4927603299517	21159.653894745636	226.370129853101
660000	110984.102	968.2644670612093	21543.40066450345	236.2307489667709
680000	112913.656	967.5581264101002	21924.244310671675	246.31370905919644
700000	114829.75200000001	967.8447506450168	22304.280823630146	256.62840982182354
720000	123906.726	1056.6424556658476	24023.922235139362	233.73397246634784
740000	126014.036	1061.583607752534	24412.26307013836	231.1794114555343
760000	127982.526	1057.4559213949915	24788.23217157123	229.2930976946742
780000	129911.58599999998	1062.744982854396	25160.624205428667	228.1459542695871
800000	131824.78999999998	1063.395998832675	25532.147171651697	227.95138276446608
820000	140863.74	1187.2091850872428	27326.174407898827	208.81024311123147
840000	142968.398	1193.4891734164235	27726.685538021255	201.48807973037535
860000	144931.07	1193.2027365502986	28114.24346353461	194.61099263475313
880000	146859.14200000005	1191.2832447388512	28498.48677521632	187.80944858467765
900000	148765.17599999998	1188.9413482141806	28880.96784255199	181.39365906879755
920000	157995.61599999998	917.3395022951335	30690.295216078957	183.72231583210225
940000	160108.92199999996	918.2049080171007	31088.763352158094	181.9852435398305
960000	162074.974	919.344880761419	31473.66583168431	180.48256296794565
980000	164003.15600000002	919.1602937851012	31855.03947679807	179.29649201955067
1000000	165911.42	919.3715949011797	32234.635892992617	178.59738603853276


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	621573.0859999999	2244.335798286659	122633.15323299	840.1170167396618
0.2	349564.77400000003	2107.293325488613	66871.07448772127	948.473551810044
0.3	254295.946	1165.4488713910455	48246.668487593066	511.7778547134449
0.4	212214.73400000003	582.0105506527409	40539.90496286327	339.0032107236353
0.5	183304.61399999997	1329.7403460174598	35026.487829735226	398.96990029849735
0.6	165911.42	919.3715949011797	32234.635892992617	178.59738603853276
0.7	148855.67	1288.8009975597815	29388.16324167258	395.85835865146237
0.8	138000.912	797.857765057311	27682.49547277027	462.4292916748563


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	2650.974	32.76784067072822	382.6372595913319	9.578660114484235
20000	4126.861999999999	38.13815406591618	657.6120837877737	18.319387587981932
30000	5524.008	41.088883817077736	925.5977362237139	27.13736026749114
40000	6893.75	42.11637554311735	1191.0958791948203	35.985777733184364
50000	8244.577999999998	43.54782346901902	1454.9085234312322	44.79225288350575
60000	14421.366	195.4934833923855	2574.6658221999023	100.1638036015339
70000	16107.540000000003	203.74420717054866	2869.1650217941306	103.82721527989943
80000	17545.71	202.06123763739322	3142.2160391254556	107.79031328630019
90000	18930.757999999998	203.54858277843886	3410.764563333449	112.37049411712277
100000	20289.666	203.97835463597428	3677.0536437846677	117.17303812085237
110000	26638.417999999994	325.74717100502676	4877.443241216328	157.12974368124526
120000	28320.465999999993	333.7787914239675	5175.791195484237	158.05920028593692
130000	29755.772000000004	330.4881599089446	5451.819292300244	158.71247916072974
140000	31130.012	330.2051588802199	5721.906377075238	159.6533248610674
150000	32485.7	329.35168572346436	5990.518664035985	160.9422606599439
160000	38766.30200000001	434.30833578103073	7155.438090282606	157.86113865007565
170000	40434.422000000006	434.105977685428	7450.963493039533	158.4845938694937
180000	41873.13800000002	436.0877720469638	7725.598353615028	160.0253285811706
190000	43256.63799999999	434.64172509729843	7995.42787538391	162.01295748990134
200000	44614.93800000001	433.9670558361672	8262.90718743108	164.49805257962544
210000	50989.63600000001	347.267810172815	9433.154018789817	167.10518494272782
220000	52668.636	351.56939265085094	9730.946250800112	171.52825600571958
230000	54104.03199999999	349.3981044532954	10007.057852385615	176.19654115958357
240000	55490.632000000005	348.9735930410778	10278.68078516819	181.28853735549342
250000	56852.46599999999	349.4771804408538	10548.088139730135	186.90270858132763
260000	63176.53199999999	515.269431156598	11735.195802787282	219.67255206512746
270000	64860.74199999999	515.5763054162459	12027.666193030718	222.96062705207916
280000	66293.476	514.6513691854345	12297.548993590895	226.54156442242876
290000	67675.54999999999	515.1903685478234	12563.270522756497	230.5352967460963
300000	69038.30000000002	514.5301363811857	12827.442674539121	235.20638803793193
310000	75388.23799999998	716.625590416649	14010.966212796851	263.45148664848625
320000	77059.45599999999	714.6825295378786	14307.501939178843	265.2205245396257
330000	78497.228	714.0063050577459	14582.79847872341	267.12328919252144
340000	79880.41	712.534158385874	14853.032873895714	268.8258787654976
350000	81237.86600000001	710.3725765508916	15120.710053687164	270.5344739389132
360000	87705.66199999998	696.6499511519341	16318.10998128448	302.35615102291723
370000	89382.372	703.3522540393457	16615.360333468812	306.60723234105035
380000	90820.48000000001	701.680453577938	16891.15374101198	309.9693736378231
390000	92204.744	701.3150896739955	17162.19476269005	313.4150075382997
400000	93564.742	700.5805385979703	17431.1099110895	316.9910311962244
410000	100001.68000000001	757.5650891287617	18635.79844779479	339.35318579262685
420000	101679.86	743.3155840631322	18929.72630177135	340.19288631132497
430000	103115.464	738.8657637096393	19202.086452288695	342.1263593351703
440000	104499.22800000002	735.8076803199134	19469.995457530964	344.33619350117317
450000	105862.128	734.1098785573955	19736.00578292879	346.7064961558492
460000	112242.84200000002	674.8927737352051	20919.42309673413	322.6994074639206
470000	113924.11000000002	670.190529476504	21215.91765264716	321.33918865850495
480000	115362.62000000002	666.8382663818192	21490.437570733702	319.9996716833241
490000	116744.518	668.5350014239267	21759.78943917523	319.2521763378422
500000	118103.282	670.1360327873731	22027.30784539833	318.578899468657
510000	124602.352	715.1070651898541	23213.528607117158	339.17343949043834
520000	126291.924	703.9238283160428	23508.02369332982	342.2508206902562
530000	127727.896	706.8622583282302	23780.141511676076	346.0330984928293
540000	129114.60800000001	708.2652003122398	24047.656693547007	349.83939625142864
550000	130474.03	709.0897535573203	24312.613288242715	353.84680883177737
560000	136921.01	905.9068168047526	25508.280607798784	355.45925294791056
570000	138586.83599999998	906.7573776583305	25805.803601011452	352.8812235158385
580000	140019.338	907.1785644366494	26082.29278784865	350.7040752828028
590000	141403.578	908.2736544284944	26354.30410280744	348.56957369025656
600000	142765.31199999998	909.8998209668796	26624.185703475767	346.63401598047125
610000	149042.43000000005	1081.1760651459258	27808.65722607563	345.7968328675361
620000	150708.322	1069.6317412580133	28104.817766226188	349.32472806962267
630000	152137.34399999998	1071.7827655432554	28379.556302922865	353.0585140960443
640000	153518.918	1071.079059907968	28650.032418041956	356.9282405622679
650000	154878.54	1071.9488258929705	28918.748795944855	360.7423059111733
660000	161175.358	995.5832998219869	30095.953401715735	356.4579236148952
670000	162840.41	995.0740136961512	30396.103355505777	358.85700401844275
680000	164270.984	988.7969077981065	30674.74004123041	360.9648838747412
690000	165649.66999999998	989.3859235910026	30948.43634502631	363.7377482338242
700000	167006.69	987.5587758035771	31220.0089406027	366.34789623230677
710000	173351.58599999998	1015.1435634890792	32408.65951107882	341.61667529921965
720000	175031.396	1026.4109313871797	32706.542410369533	341.1033861506175
730000	176465.57400000002	1030.4686199998775	32982.4663853831	341.862287582338
740000	177850.06	1030.7470849609817	33253.7912053808	342.95393474779405
750000	179211.21000000002	1031.0066718288217	33522.92289791057	344.084998712929
760000	185542.36200000002	961.7079918769614	34692.40752557091	330.11278226428976
770000	187221.88999999998	962.5071381322825	34988.32824009391	327.224649765666
780000	188652.41399999996	965.9508522141873	35262.23508691273	324.98060267781693
790000	190039.37	968.1027142130595	35532.09240290145	322.82187543946475
800000	191398.344	967.4880926881325	35799.62939425061	320.7761663397764
810000	197758.43	935.7018362823768	36971.76651893251	344.9389409289852
820000	199430.78600000002	934.2502241096333	37267.09094181279	344.8697380856093
830000	200862.64400000003	932.7582379063892	37540.44215284374	345.1213739793843
840000	202241.33399999997	933.2243999310517	37809.07958235925	345.78611551585766
850000	203600.26999999996	930.393423987941	38075.93831650966	346.4335168511096
860000	209911.11599999998	959.2284455887933	39255.56443656963	368.46516316287267
870000	211599.44399999996	955.7754617203097	39549.67153113456	371.7507216731408
880000	213033.548	954.7297411286418	39821.23508975123	374.498508751739
890000	214417.49	953.5251534408767	40088.05282800664	377.351006292939
900000	215779.376	953.8789550415221	40352.74594948058	380.13649155669884
910000	222191.17	1112.3932993625333	41562.39391369354	404.30327153639587
920000	223875.80599999995	1127.2303824881765	41858.47883450035	407.7399457907919
930000	225311.752	1128.769688316543	42132.328788619336	411.23510365145864
940000	226697.096	1129.174418523941	42401.61933630229	414.708255402654
950000	228057.114	1129.2749354066852	42668.75513304667	418.21297304156957
960000	234245.33	1119.559066190296	43842.416816587145	409.2470703127075
970000	235928.83599999998	1129.1122139608465	44141.45929939432	411.8711139624724
980000	237358.44	1130.1726364488634	44417.90323945897	413.654755258157
990000	238739.06999999998	1128.8574943327071	44689.94992479892	415.7170196023782
1000000	240100.096	1130.0332891773103	44960.266694703416	417.63887474242904


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	4347.352	45.10191737732525	676.9667207431693	13.35657888309105
80000	7143.284	48.32460500499611	1211.6417747788269	27.02406348933875
120000	9860.552	46.80168866848982	1739.3610490364292	40.485956709278746
160000	12557.603999999998	47.15279258844435	2265.1786824260107	53.81357307241081
200000	15242.820000000002	49.22074359454517	2789.9817298072962	67.0612761383429
240000	30338.602000000003	381.897940810835	6179.519636418383	182.79081833034442
280000	33190.67	382.4245153985031	6740.0806648483685	196.96777481328914
320000	35928.700000000004	382.82784178327626	7289.386322294314	211.29222393239945
360000	38629.576	382.8337864806451	7835.258441399901	225.8797197011055
400000	41311.464	383.5650916569145	8379.406155120569	240.58961033738922
440000	54109.338	564.6275834132708	11010.797691622452	291.7766231492781
480000	56952.53199999999	569.3328710536775	11563.205107257167	296.1784471003055
520000	59693.272	575.2976896027149	12106.331255384266	301.4482200092109
560000	62405.974	577.433828593756	12647.93294853265	307.1157496923449
600000	65089.662	576.4711751452442	13185.895539077228	313.33959998333125
640000	77903.37399999998	655.5705982187385	15743.912207649108	298.3492003984362
680000	80742.73999999999	660.5091450287962	16283.740969154323	304.5264031722446
720000	83480.53199999999	663.1439400780437	16814.332452214752	311.8958784556433
760000	86183.74799999999	662.2985003556444	17341.75786073621	320.3721299460043
800000	88874.34599999999	662.3914672726052	17868.76817951879	329.8499199562861
840000	101727.39199999999	885.3575181033975	20390.021497773112	262.17167525832446
880000	104574.60400000002	884.0044123469563	20930.567593327138	266.36526234346803
920000	107314.974	881.4793456986575	21461.511513582067	271.18211096282147
960000	110020.73799999998	880.1807637803082	21989.339174673285	276.8012867298591
1000000	112705.562	880.4747131935919	22515.373813714665	283.18031656615614


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
1	32414.227999999996	58.43776495840113	6169.990045649366	194.1402191098243
2	62623.458	605.5183625768736	12612.086995646761	254.17922000672226
3	84479.834	774.1995195641355	17483.83532617754	452.9172093356907
4	93435.18000000002	1097.4303090806684	18384.438281000876	416.59583306214756
5	112705.562	880.4747131935919	22515.373813714665	283.18031656615614
6	123518.768	590.2644931968114	24517.866717226036	259.04406899203565
7	134510.27400000003	1290.0663486485992	26353.088776741257	359.668651904976
8	146265.20399999997	990.5896488590412	28642.285374023973	193.17215069019812
9	154859.89599999998	881.5318324522755	30092.392724555626	229.48056674889153
10	165911.42	919.3715949011797	32234.635892992617	178.59738603853276
11	175102.156	690.3023013659466	34075.30341671998	334.8940232279333
12	183232.54200000002	1127.8681458180818	35359.09192097797	423.8927931610235
13	189924.602	729.1338182589444	36439.33475902713	440.63722446725694
14	195792.51400000002	961.6737338642754	37083.749816022275	380.4697670799997
15	205598.09600000002	1050.8954133732266	39030.37520499908	308.3319910327393
16	211245.76599999997	1063.8487823224204	39837.88229723823	429.3015763789788
17	220478.242	722.8895650989032	41684.541613890724	246.03286612147716
18	226610.22999999998	1224.8512857848887	42747.91125456322	340.8634922916953
19	233003.76999999996	1074.2594930565988	43668.32142997262	339.2631246324176
20	240100.096	1130.0332891773103	44960.266694703416	417.63887474242904

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1346.4299999999998	24.131009556631202	180.86023836457773	3.8110788582983046
4000	2113.804	35.53305540854433	307.05844886993583	6.317423445473234
6000	2757.7200000000003	38.09158087206836	421.2108302587873	9.250322751495055
8000	3367.054	41.03625286120657	533.4612035716298	12.190539062608359
10000	3954.5	43.76385723402365	643.2575804983284	15.128795748603725
12000	5814.660000000002	41.390275830602434	1021.0758550879222	22.943068877645167
14000	7373.450000000002	74.64959164880499	1259.7883421502759	26.04684425489465
16000	8344.332	70.08941032709616	1405.13198283808	25.94196503827842
18000	9041.258	66.47031915741613	1526.7947504450613	26.62551911197043
20000	9667.23	66.01339072912089	1641.9453999996872	27.72578909538604
22000	11508.444	62.83555030571663	2017.0657207464733	34.16356801341559
24000	12829.512	133.62480215555448	2245.2316834264557	49.33136066815728
26000	13772.579999999998	215.90201666496793	2408.4018893838083	63.22645298284187
28000	15090.3	236.0362324352387	2590.5240227183276	64.47404303030056
30000	15885.288	237.96362713658567	2720.9802192705565	64.46832756264772
32000	17670.246000000003	250.28301687844836	3071.4751885756136	69.09940654177316
34000	18869.311999999998	277.36803584166876	3268.826076588792	76.0328049707077
36000	19693.274000000005	285.25473544418617	3409.57642385764	81.97733234142947
38000	20358.128	291.9908769046636	3532.4882854310154	84.39372838270336
40000	21335.829999999998	302.1056602875552	3684.540300141103	84.33377334647791
42000	22896.482	319.78669813903286	3945.2814305232887	83.0865780503413
44000	23778.994	317.3016131275325	4088.202068154721	83.33313764604203
46000	24463.176	314.89228321231786	4211.295792040435	83.25621432356881
48000	25076.206000000006	315.1817456713573	4325.851109166047	82.6552749386895
50000	25670.64	316.33486476622653	4439.454789397382	81.64808692930112
52000	27545.685999999998	329.09051791600143	4820.820858184863	83.23457132669589
54000	29055.408000000003	350.3406662347063	5046.6254618386265	82.66638566908235
56000	29946.55	353.1556962587467	5185.47189916287	84.00149784703297
58000	30623.400000000005	349.46296920338295	5304.493079070826	85.51789692616877
60000	31245.406	349.3587724897647	5419.325768883502	87.31444725627446
62000	33106.693999999996	343.3540200952359	5790.6687782079225	93.11064805869042
64000	34431.77200000001	336.85331792273604	6008.194041512473	97.78330432267421
66000	35451.87999999999	348.63173324042214	6170.858406983725	99.37664679527184
68000	36682.498	344.94093413221003	6340.8233925591485	99.20338727607509
70000	37443.435999999994	347.35988891445777	6467.530294027974	99.81404168172635
72000	39223.802	355.60748829135935	6825.530094092153	99.42581591863845
74000	40397.69	377.33418872106046	7027.264604781248	98.7093646805284
76000	41232.29400000001	360.09766490649713	7174.978544154488	100.14795192603651
78000	41913.716	363.74390231468124	7300.706740352568	98.71786588962185
80000	43018.41599999999	378.20550613536915	7462.959755914924	99.29998237118056
82000	44667.221999999994	366.7358552237132	7750.324843194653	107.7157604931408
84000	45622.652	343.46744968855216	7904.922391215611	110.99455820819304
86000	46338.39	325.1678938982503	8029.547790527298	114.60378587885833
88000	46973.266	315.02077717015607	8146.257534218988	116.60372662286352
90000	47567.18800000001	308.4963154399093	8257.493881293683	117.97379123358908
92000	49441.068	314.87160151401457	8636.064524722238	115.66409579165818
94000	50939.126000000004	342.1838070134573	8857.535705475908	113.16582008855907
96000	51820.636	340.2354385879145	8995.212035614244	113.22701002229469
98000	52502.619999999995	338.5814823314739	9115.374563956173	113.94317798031801
100000	53120.047999999995	336.4834395396666	9229.041782675484	114.51163480747094


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	862.2860000000001	5.491343086066353	119.81262302358837	2.0140096860366326
2000	1500.0259999999998	11.06548206511287	216.4732052778849	3.4481686865486814
3000	2021.598	13.62666487279854	302.7512368962024	4.9487386984174835
4000	2491.9020000000005	16.71209927633911	384.5075269217647	6.365834818654002
5000	2934.2559999999994	15.245317824025703	463.7907349083648	7.83587024371486
6000	3926.762	14.768505378375686	669.7842573547154	12.439916175081413
7000	4808.9400000000005	39.25895113785392	837.0634016820052	19.90599733175961
8000	5579.481999999999	75.82194842011258	974.8685222870636	26.21230073132965
9000	6247.246	95.79432878133585	1090.0143699434834	29.85462342075577
10000	7091.69	98.01343229941035	1211.5485279149912	31.73529556516745
11000	8042.278	95.15063306848447	1393.807516525234	33.67140925979932
12000	8816.453999999998	101.13607337531761	1520.915265111748	39.05140672067408
13000	9429.088	111.19536569080144	1624.1140329989032	43.66216551414829
14000	9949.030000000002	112.19021357597396	1716.0097469561654	45.72909123264291
15000	10424.194000000001	118.23575095733335	1802.512922288397	46.79943185620885
16000	11410.97	116.95322911317989	2008.0597457369417	45.69507391652008
17000	12271.587999999998	123.8097605917149	2169.244191470543	46.84754312018755
18000	13017.893999999997	145.87900436853695	2299.1448726605026	50.236658284818596
19000	13862.922	149.0332638335784	2423.064525160928	51.57741942155487
20000	14533.278	148.5452770332631	2524.8045771528414	52.44793849310582
21000	15499.403999999999	148.10218688459685	2716.2247387120124	55.05053854424581
22000	16312.668	149.3510368077694	2856.0606667850543	57.39644210760227
23000	16983.308000000005	152.62311466121093	2966.8931707168676	61.467050248989835
24000	17548.994	146.27897093491626	3064.0271943301973	63.67457861056302
25000	18049.427999999996	152.87519447066705	3154.2811399479583	65.27733464095452
26000	19035.978000000006	152.58713574726946	3364.864071010902	60.99639382393774
27000	19896.554000000004	141.56393986856838	3532.1267296576902	60.4720351024834
28000	20750.064000000002	143.33645478771803	3666.0179794193364	60.57446408177152
29000	21453.924000000006	143.50621970260622	3771.6622851668517	60.26280028219135
30000	22001.024	140.0599264759353	3862.8019572905896	59.81893082716787
31000	22974.050000000007	136.87169084787445	4067.2124913400935	64.41388835619999
32000	23799.231999999996	136.6291786633533	4218.494551511747	67.9507812717625
33000	24490.672000000002	152.58711324646254	4337.550072382243	73.70125867736019
34000	25080.614	162.32852150294892	4441.123276862533	79.11805295858483
35000	25596.606	161.7874133409505	4534.555257194619	83.12021027859551
36000	26582.152000000002	162.89042566502707	4740.417273009845	79.18432471426502
37000	27488.218	166.48388068785843	4890.785973266173	79.62365929434095
38000	28226.549999999996	168.3657242103893	5000.1657116255765	80.34476202792848
39000	28802.895999999997	170.59994289435014	5092.989307987827	80.59259106699027
40000	29295.005999999994	170.88619554155576	5178.107387826005	81.01811266300938
41000	30280.579999999998	172.86966111302854	5386.693717564638	84.40644362366643
42000	31124.642	188.98216598986832	5542.0447341413455	84.92286231844949
43000	31843.588	205.9705815455746	5667.096355876454	83.82482413981239
44000	32471.033999999996	226.75654081954445	5775.827189918518	82.9909489621019
45000	33020.506	235.5627244705696	5873.78465701562	82.20069856103258
46000	33986.348000000005	231.57330016888832	6054.785093980338	87.05046908327272
47000	34757.242000000006	229.7842200268212	6169.701747209115	88.37826713390182
48000	35350.692	226.71018233271613	6263.935355837193	89.73796363988006
49000	35848.25199999999	223.54751723565195	6349.53019252052	91.37974423972479
50000	36306.81	222.18252281501265	6431.485570720074	93.03902456344869
51000	37297.835999999996	222.1279044554694	6638.942302609345	86.54037093346673
52000	38169.492	230.82623405689836	6800.20178622777	86.4762071893722
53000	38923.984	243.64414666566975	6929.676629461717	86.23059197769979
54000	39581.106	263.3210348267371	7039.69155519053	86.54583462903275
55000	40268.615999999995	263.71292047730054	7148.44558012179	84.64316770680922
56000	41190.216	268.23666727557884	7305.520314979527	84.8514132589272
57000	41890.984000000004	273.1968257176878	7413.098304941968	83.36264493926495
58000	42444.262	271.47555362827444	7504.5538966687045	82.73364901775463
59000	42927.12	268.70475908616334	7589.1775754440605	82.3862708083693
60000	43375.903999999995	270.1542821426259	7670.706392549514	82.22799186443511
61000	44366.79	267.42029047092814	7880.677581770581	80.40406378442665
62000	45249.873999999996	251.34469877927444	8049.467896376574	78.74314544163946
63000	46033.768	232.727581748847	8192.152608065957	77.91090100134828
64000	46780.901999999995	211.05000533312136	8318.768518584262	77.37066617334739
65000	47558.687999999995	209.7557780319249	8433.35016775545	76.69288910046203
66000	48513.06	208.53945515311128	8619.923952727258	78.36263857518078
67000	49296.66599999999	216.22923515976794	8750.450506279929	83.15170345682277
68000	49927.612	224.57216097380217	8853.939208581041	87.02124549732824
69000	50463.126000000004	230.64020350127848	8945.879972738629	89.05299888500777
70000	50945.77	234.2298412054103	9031.534176642414	91.58558784625697
71000	51936.56	233.17190625516162	9237.321121324987	91.28355394650185
72000	52807.996	224.7789471755153	9397.643875144746	88.2235851288537
73000	53594.25199999999	223.96990158898103	9531.311290017538	84.1581900409951
74000	54405.68400000001	228.8351221682927	9648.666456133926	83.72791638839466
75000	55040.99399999999	238.1674318718774	9747.51720841665	84.09162909180692
76000	56011.55	238.2663016691852	9944.403532411921	88.58714506286547
77000	56831.928	239.1699498404162	10088.539768718938	89.7343399774915
78000	57515.95599999999	246.47177720785788	10202.773225145876	91.16327282692497
79000	58093.750000000015	255.55977778637563	10301.490011368232	92.69266472740655
80000	58602.808000000005	262.56863757882354	10391.996881273917	95.37957536560795
81000	59590.726	259.2043993196621	10593.98522940569	96.3720539570261
82000	60475.71	247.40215704619632	10754.81049244553	93.93178042104857
83000	61310.27599999999	234.71700933488293	10877.771945855711	94.56362206349353
84000	61985.44600000001	229.43156269353983	10978.67269510753	95.58051047873901
85000	62526.898	225.57651974933484	11067.365865837535	96.40943156732367
86000	63508.254	227.76199274193607	11275.841261908561	99.86656743182124
87000	64363.119999999995	232.54499091573553	11437.502961589946	103.88817327319516
88000	65073.474	238.32582236183518	11562.750879269606	104.80211043383453
89000	65682.92800000001	245.2882237876284	11669.749884121364	106.49780201618857
90000	66215.122	245.73274144439773	11767.953672386531	108.70705442051738
91000	67202.78	247.45408983844735	11970.585390397271	103.16988632876068
92000	68079.768	250.32494849694683	12106.01045183474	101.07369025565961
93000	68779.40999999999	258.68303887189757	12210.493461146722	100.26365930967177
94000	69343.782	263.75941654806445	12301.478939602765	99.23894835913295
95000	69833.288	268.3526033991589	12385.529611341244	97.90024828519898
96000	70817.73400000001	267.7272137497825	12589.331553149046	98.26101860152913
97000	71664.868	263.60135376486505	12746.044560174021	99.271216581693
98000	72384.736	273.6698685643018	12874.442693053365	101.91490093034895
99000	73012.542	283.58862670345854	12985.940571386147	105.45915902770645
100000	73568.014	290.75928754442464	13086.083941426832	107.46951607926768


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	1832.1559999999997	17.669312506276068	250.289268413352	3.766794456232681
8000	2777.7860000000005	19.438893544186847	416.904853909716	7.01888580560001
12000	3646.2380000000003	19.597896599153483	577.5852313431664	10.161901828010434
16000	4466.14	21.00753304042303	733.0483310022095	13.158009322391557
20000	5280.366	21.815871999787156	889.0054997961728	16.286249958383753
24000	8636.567999999997	154.8045549717432	1532.5498303765387	37.160281824771396
28000	10289.078000000001	172.65684874275271	1767.6205449832244	37.96380478603629
32000	11229.094000000001	174.13823986196226	1934.831446805604	39.90624386183072
36000	12091.602	174.7573195923741	2095.740241391426	42.29686462618955
40000	12917.252	175.6864664869404	2252.8053063866073	45.169363747804574
44000	16318.012000000002	181.488883332654	2894.662781276534	51.29472052930895
48000	17973.443999999996	170.9428181975878	3129.6579808565903	51.07421370179822
52000	18913.870000000003	169.7808289792723	3296.1428655161812	52.02890038909279
56000	19777.874	166.34340385012294	3456.746007824398	53.545067349048665
60000	20599.538	165.8679902010422	3612.558209609172	55.188012300521414
64000	23942.514000000003	173.73186442203328	4263.241164799394	85.5815289329478
68000	25545.328	181.98521849620374	4497.642331120892	88.21570659339842
72000	26486.336	190.2188715488904	4669.678414540263	91.26752976175281
76000	27339.85	194.12943545766404	4833.054249521575	94.58346710422208
80000	28165.435999999998	195.60349049373573	4994.395795124343	98.36274555014961
84000	31506.139999999996	161.3110893756397	5636.809566127766	104.8078598940211
88000	33125.066000000006	170.3692945861365	5869.251458751293	107.4276379338748
92000	34068.862	171.94592753408114	6038.700245852064	107.25479463477652
96000	34924.342000000004	173.43410210605208	6199.32260743425	107.46803756251894
100000	35753.128	175.49667782863764	6358.649132573448	107.66233938899953


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	53120.047999999995	336.4834395396666	9229.041782675484	114.51163480747094
200000	75078.61000000002	426.69096818812017	13451.576075183368	172.97386871082827
300000	91046.78400000001	413.40589403957705	16603.551971166653	185.26473164503415
400000	104462.23399999998	848.0525831207534	19272.909986869752	164.08564763749743
500000	115600.626	944.0046517799688	21609.574996986124	243.40624572997984
600000	126957.39199999999	456.9849456504097	23913.988888755954	234.84586642629336
700000	138197.006	748.6557615738811	26289.719389996386	251.06568739650743
800000	147885.37199999997	898.1253892760393	28374.275430785154	290.50827569958034
900000	155126.742	705.1412860444716	29805.990396155445	288.28303650377376
1000000	165911.42	919.3715949011797	32234.635892992617	178.59738603853276
1100000	173023.33200000002	1265.7166453901887	33766.36035022006	386.13654064334355
1200000	181176.436	609.3293228022635	35504.197030518975	448.18901472246955
1300000	188126.546	633.5713009107868	37075.94985576293	423.91927136133177
1400000	194944.16799999998	1453.7965916164305	38305.70545176028	506.7600623892724
1500000	203376.1	1149.257037800218	40352.51708405993	323.14097771334656
1600000	208223.39200000002	1062.8862339539828	41322.435250646224	701.9239290630588
1700000	218663.45399999997	973.0191114738341	43718.536827361306	404.89374652139475
1800000	222383.52999999997	1658.1421084856775	44315.75140792024	482.9420587492871
1900000	226981.102	1051.2954191197766	45130.99518138916	546.8210053464032
2000000	233029.544	1594.002559953334	46623.51786804135	456.38867513242144

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
3	100148.79199999999	591.9296155756671	15366.701290909716	200.7990919850019
4	133625.47400000002	535.5906961311167	23687.114741802692	315.72005436187845
5	165597.47200000004	1134.9335206453438	32207.1614092252	416.2945279270623
6	195953.228	931.4771597939363	40362.18014451735	540.168933366316
7	227066.46000000002	1057.0747426953542	48931.7698332795	410.0032257243362
8	258756.97199999998	1771.7885372495493	57446.293699157206	709.6308336092833
9	290516.476	887.0224627395169	65945.86363240793	415.2965569729861
10	322730.74199999997	1436.5814874501236	74989.54202475699	711.5169571264099
11	353826.99799999996	1753.9251330645604	83983.31624715096	483.1130046587397
12	422021.84799999994	3287.3636931093033	101640.20094747106	1208.841567180223
13	445570.158	4855.426878099735	108819.50046125407	1143.785386887441
14	477599.6	4841.98935172541	118558.5327625358	1056.72917428179
15	494316.0300000001	6436.122907453249	124078.1058031816	2078.313811582189
16	553991.388	6226.586329126284	141212.0842950014	1885.6815834456759
17	553378.8240000003	4669.698013246167	142205.8687590322	1366.6541426532822
18	618845.1819999999	4699.856765679829	158953.08356980555	1128.9843516405203
19	648508.7320000001	4901.478531538097	169644.5370748833	1329.8026283755296
20	683185.6680000001	5165.011941070029	179516.19072587113	1668.2223943181527

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	4063.298	51.99262550272558	437.7497012924303	6.47868087617713
400000	4361.650000000001	58.43322894076977	469.3338624896022	6.728689622763761
600000	4550.982	65.16040273390264	489.4297882129978	6.808034480054883
800000	4675.531999999998	67.43660278777035	502.7642103534762	6.66534579130167
1000000	4760.006	67.18304154406158	511.70022862667065	6.89177648426502
1200000	59227.57000000001	5044.764314496989	14194.381328311578	1433.2818052214407
1400000	60904.654	6079.691079104084	14546.499423002571	1617.7660833668021
1600000	60964.409999999996	6079.720507174289	14552.883811347336	1617.7575733112678
1800000	61009.404	6080.046266920456	14557.735622517304	1617.7002441349885
2000000	61051.083999999995	6079.39276107811	14562.232573033922	1617.6994085313563
2200000	144285.342	9248.195055620068	35225.50859103306	1888.15048117299
2400000	159483.954	10323.238795563475	38698.06132098202	2418.8731903483713
2600000	163730.786	11170.900670975663	39468.37565226339	2461.941528098271
2800000	164860.38799999998	11809.52867823531	39691.18547776648	2640.4474709639912
3000000	165039.902	12018.951503541586	39710.249151579425	2666.4071285232562
3200000	303475.1920000001	8265.254067260945	76780.79550692457	2934.742151368234
3400000	341861.146	15241.198614836458	86834.6293798369	4754.535735274416
3600000	354099.66000000003	20292.98801887108	89893.91870822612	5980.995762018402
3800000	358161.98400000005	23537.025513848144	90809.78043673988	6521.984798384979
4000000	360052.8439999999	24861.339822605958	91226.50738922066	6474.39995115584
4200000	467280.574	24218.17827525074	119592.76380716781	6627.297058641435
4400000	502798.61	28990.838440946998	127684.6697804071	6193.273088986964
4600000	516575.7100000001	34930.10923861445	130843.66790905013	6339.306236921461
4800000	522344.434	38783.36688800274	132119.52348444666	6864.482190276625
5000000	524586.604	40991.517792654304	132621.92333107593	7280.910488197969
5200000	687661.8940000001	40860.526355555754	176238.1003191176	8265.465395099753
5400000	754686.942	46059.89280596151	192287.85510833748	9745.940661770115
5600000	782191.6660000001	51378.316234076876	198858.6793266746	10372.494226303887
5800000	797652.808	57268.01398343853	202658.18681992605	11618.136090452435
6000000	805505.0399999999	62131.23858662763	204588.26469822013	12898.146242558805
6200000	996217.4720000003	61155.1111821694	257131.97205460598	12161.237602821588
6400000	1090096.232	60186.78240808693	280766.19340467115	12458.11947672709
6600000	1145090.8660000002	60796.060147083896	293897.80234019633	14022.14788987079
6800000	1167975.5100000002	61692.19000113915	299146.28672732913	14002.777156763475
7000000	1184580.252	64464.073148095005	302862.9240006337	14706.595116300316
7200000	1380969.034	65087.27364625036	357263.570849594	12621.90110742093
7400000	1473300.0339999998	66724.86333144567	380229.4564156755	12973.236946888073
7600000	1533575.2480000001	68226.91907216368	394690.6660325165	14619.51449593759
7800000	1560799.7260000003	71361.13176288556	401573.250409474	15588.019328536735
8000000	1582359.332	72479.73895441907	407098.37148337683	15928.60774293561
8200000	1750481.636	67434.31033489163	454245.696883702	12643.798671659384
8400000	1892329.0279999997	62676.50885820923	493979.54919305985	9320.828510838373
8600000	1945926.7059999998	61242.50717578297	508105.4423836757	9383.006568827586
8800000	1992527.5320000001	63627.40808273203	520211.8234456653	11462.067348304696
9000000	2009308.418	67696.70815947166	523867.880644504	13417.563302022469
9200000	2207237.684000001	67928.23104248599	579821.5551923187	14382.561505696653
9400000	2308039.9240000006	69469.6245422024	605666.504037057	15112.996874855333
9600000	2377236.264	69724.25890050628	623225.0489728075	15989.447855466105
9800000	2429135.6060000006	69657.72550831537	636008.214777767	16594.740256717894
10000000	2455498.766	67867.4243168423	642265.2153783144	16203.17472116182


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	3692.95	93.13396384897523	403.7345681638193	4.589099767228691
200000	4007.7400000000002	100.99555061706671	437.3265061329441	4.479326165957627
300000	4173.431999999999	104.53917296613932	455.18286433596114	4.296928717407925
400000	4299.672	110.63674422782553	468.6991057064387	4.272890099639019
500000	4404.816000000001	111.68017462577895	479.9449351182802	4.154789708366107
600000	44249.864	4034.9299388746094	10691.594294155062	885.2699937811134
700000	47312.914000000004	4396.559669368261	11389.67204109049	977.585906578809
800000	47508.662000000004	4420.85586693547	11435.920011664472	1008.259493286915
900000	47567.366	4420.164473189758	11442.200600930159	1008.1233107999168
1000000	47610.844	4419.7091003901	11446.901717833416	1008.1529824636992
1100000	103703.06400000001	6343.5680143086665	25874.59460630241	1571.5009266867037
1200000	115119.08200000001	8575.878041827942	28473.81338094151	2177.944171220795
1300000	118110.78199999998	10392.945111635217	29134.104023497996	2428.994155360504
1400000	118564.51000000001	10906.133717521841	29186.57431331531	2456.528725923479
1500000	118990.70800000001	11443.27508453648	29235.366180819197	2486.211873633424
1600000	177508.51799999998	12487.02150208573	44435.68359643048	3200.703773562736
1700000	194776.26	12584.822554076805	48826.791164383576	3426.1563515622497
1800000	199792.35799999995	13435.939796810138	50072.34124914968	3502.86427151439
1900000	200994.78999999998	14079.203782683635	50343.765216982836	3480.6972541336954
2000000	201409.62200000003	14065.342100911885	50454.23029443588	3384.1890496114393
2100000	273778.464	13613.43060562963	69793.21720250497	3288.1653405206866
2200000	299424.07200000004	12961.475991976984	76252.02524019055	3797.2590402024985
2300000	308895.6480000001	13612.35102361643	78839.94549158131	4139.411753683191
2400000	313199.79600000003	14173.240662876107	79713.34179342916	4185.54287788348
2500000	315373.58200000005	14496.624130273936	80262.25682297883	4247.114711327748
2600000	392352.01599999995	16058.876053959275	101262.28896241497	4768.775127295951
2700000	426654.208	16823.92098039825	109657.30882260491	5566.28356815377
2800000	444573.854	16514.84507109098	114204.42510581363	6177.00563797839
2900000	455161.27600000007	16834.542122795025	116926.37868788792	6653.295277033687
3000000	461974.45199999993	18342.033305503373	118642.57334614723	7105.140826615691
3100000	531911.8400000001	18129.215089697987	137667.7926848174	7349.980455324456
3200000	565074.446	17449.844691771283	146059.83167060176	7950.865972875136
3300000	578568.9800000001	17907.724524069436	149345.9715478687	7937.574121477141
3400000	585569.484	19476.58007883041	151030.41899206137	7974.833892607894
3500000	588754.496	20641.50895016225	151681.9583887242	8124.3221392813275
3600000	662191.572	21937.51180648891	171126.37008515577	8433.74596312628
3700000	704351.722	24739.832945508744	181671.25561196086	8732.613989641015
3800000	723212.6699999999	26246.516852440524	186188.71212827397	8948.136927242997
3900000	735781.976	28802.664187361926	189331.90213528636	9295.858269213188
4000000	742897.3699999999	29906.871422494554	191015.2748706208	9361.397423695655
4100000	830287.834	30659.80634816432	214250.2018117893	9998.792190833949
4200000	875551.432	34025.30106989756	225484.85043291695	11383.412087577828
4300000	910496.428	37927.85726992084	234206.50436595702	12578.354098648682
4400000	929566.5380000001	40630.86131761802	238641.44017055584	13292.93829232037
4500000	944027.6960000001	42794.35507456125	241843.83053692355	13879.550996111975
4600000	1026012.6980000001	41187.655343913735	263483.0561008112	13433.510610248886
4700000	1091093.138	39015.25576011334	280663.74581834115	13280.182363908705
4800000	1126494.08	37257.88066993615	289107.84388699033	12262.656942239188
4900000	1150149.922	36661.03481156998	294448.4471006985	11354.684815808245
5000000	1166235.7400000002	35943.729111548186	297971.6083961058	10650.378745506874
5100000	1256188.178	34283.157516996034	322847.9657872454	10996.164007351437
5200000	1335180.8459999997	31665.519199791503	344299.18520392705	11031.336605882234
5300000	1373415.3760000004	29262.51304491471	353994.92180763476	11378.889743150095
5400000	1399504.268	27798.548640997324	360593.1311373644	11974.998193505826
5500000	1420137.694	28211.91018195927	365961.6174660805	12734.310595896184
5600000	1510433.446	29037.095385298737	391075.7494161447	12623.321335999097
5700000	1591996.088	30645.438632975798	413876.28190858464	12567.04823934504
5800000	1645001.2060000002	33901.19839706499	427995.64550689096	12341.202763791242
5900000	1673806.048	37518.31206836856	435391.0882906901	11801.810233032575
6000000	1699360.27	40731.323383766925	441921.64383033	11486.71729505126
6100000	1774203.738	44588.523528505975	461983.82335980574	12090.477220088393
6200000	1821290.872	51537.62256372947	473694.1104487286	13020.372749887
6300000	1863021.44	58985.01085571562	484041.73535048886	14002.035654102945
6400000	1889580.9060000002	64152.52097990373	490443.38269599027	14941.784190538156
6500000	1906987.9980000001	68877.92004749365	494588.2205578373	15654.916905389755
6600000	2004353.822	67354.08798497992	520826.2024057383	16100.187669403134
6700000	2077446.208	67897.46224831222	539531.3303962722	17339.62219486153
6800000	2118581.632	68430.6725055158	549678.6992456736	17929.701423004855
6900000	2152592.6440000003	68665.52095916367	558216.7671362469	18370.54258296535
7000000	2182902.9	68276.45126599257	566034.5122784743	18726.91060669218
7100000	2268591.5199999996	70062.9010144159	589798.6070682975	19261.53718568259
7200000	2341575.1859999998	71377.55473295803	609738.9946459086	19465.906153755797
7300000	2410466.148	72851.24725698253	628425.8163289727	19833.049508754964
7400000	2449334.768	75151.20579572406	638039.0525320254	20188.478567735005
7500000	2474839.7379999994	76104.53547332338	644050.8014222048	20348.879442888618
7600000	2572244.2639999995	75827.80200556874	671431.9929730328	19785.46240620331
7700000	2659619.1520000002	75540.36772308299	695448.6053475675	19435.739883442024
7800000	2707317.7379999994	77873.38901445309	708143.8990058943	19933.119944265763
7900000	2738249.49	80375.87146562175	716297.9814342702	21037.8432572032
8000000	2767518.7119999994	82902.33109800538	723936.542358263	22025.386643337937
8100000	2851388.412000001	80192.79645658952	747038.6748791179	20554.55764936985
8200000	2897938.6680000005	77661.41548676879	759343.1460492567	19189.957984244364
8300000	2930853.409999999	76198.1189708498	767753.3150037773	18298.738725618758
8400000	2962249.2759999996	73858.96664600147	775827.3085409328	17509.51317428071
8500000	2989472.2020000005	71944.64863695407	782560.4159258577	16959.641244882303
8600000	3075428.65	74087.52902606601	806333.5319718383	17667.884076076025
8700000	3148413.1460000006	77021.9630649538	826105.3340932645	18799.937245608762
8800000	3219034.5960000004	80456.66182781091	845256.3340569254	20429.668515643516
8900000	3282773.6279999996	84618.71680666615	862071.2351510614	22288.69729031909
9000000	3318828.506	89386.16306684328	870654.7744801104	24019.360684564137
9100000	3410402.268	88487.50428917802	895969.8812398087	23855.507911890294
9200000	3497480.104	86487.95390905094	919884.2358217407	23406.253915387246
9300000	3583129.9359999998	84970.20240597897	943270.8702343166	23185.964834746494
9400000	3643705.4420000003	83093.13387644742	959368.3415291216	22486.94156144031
9500000	3675021.0659999996	84061.95706899585	967707.0305607889	22894.87095504084
9600000	3770014.528	84400.50762572313	994960.4739715619	23713.162194185305
9700000	3863829.482	84325.1561171284	1021794.4322548702	24604.96259804297
9800000	3953399.846	85225.9354142354	1047000.0636018256	25777.88805763258
9900000	4007988.2559999996	87853.51298407	1061053.8548001363	26727.99986787973
10000000	4040816.757999999	91010.96099134302	1069272.721638585	27566.055545266692


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	4281.1320000000005	89.96478827235065	465.5092989201465	4.449800555906427
800000	4594.605999999998	96.56852031358697	499.1727147640571	4.664262565786166
1200000	4759.272000000002	98.83603895116205	516.9564069772101	4.770568364383601
1600000	4885.616	101.23287511695297	530.4425094445976	4.80686490012466
2000000	4969.16	101.8592414396783	539.4399926071403	4.778813316549439
2400000	73324.492	14452.26779530834	18367.264398744508	4066.3313649195566
2800000	76116.51	16829.83770944199	19165.27332904194	4891.517641888002
3200000	76494.49600000001	17512.791913361314	19252.57175924383	5063.994461441885
3600000	76536.71400000002	17513.42155335235	19257.123340647144	5064.096414358531
4000000	76596.68000000001	17510.125950670816	19263.604106217386	5063.902780127693
4400000	319808.304	20815.337811785266	84694.52681531427	7874.068904627602
4800000	363297.322	30311.287295775855	95580.47684102817	10818.806702836699
5200000	373941.28199999995	35172.51400927903	97971.85725005665	11487.041393709946
5600000	378054.67999999993	38205.14278393887	98715.96227947382	11949.702064698491
6000000	379795.9319999999	39599.05829459663	98909.74419280376	12090.536235190139
6400000	647233.188	50716.61446359826	171294.59912551037	15546.582510692964
6800000	715000.0319999999	58787.55128108378	187540.37327253795	17280.751392508864
7200000	727715.996	62876.31892730412	190873.73567680822	18472.90742572233
7600000	730067.7859999998	63240.819743344735	191284.4290110024	18365.668580093756
8000000	730888.7980000002	63038.71627931544	191385.36330864305	18270.44557202949
8400000	1071210.3519999997	69436.39619374415	285986.4808177749	20760.907502484224
8800000	1191193.2000000002	89944.60603098196	317292.1493465499	24036.124628453676
9200000	1246187.3720000002	104219.93482005087	329506.49599691445	27294.814122649193
9600000	1267510.2880000002	110710.20653988722	334577.42807729717	29546.73768076011
10000000	1278582.572	113492.82977404392	337002.81213717925	30128.43276694043


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2985.8659999999995	39.40522136863501	324.3783181650962	2.2108994744079613
40000	3323.6059999999998	51.15099221368482	359.9112431615119	2.4560986542253076
60000	3507.608	54.987475099133036	379.41327458478537	2.4418259959180824
80000	3643.268000000001	57.95977931098233	393.65014351156117	2.395047451638673
100000	3738.022	60.60630876585553	403.5207501276972	2.6171068592767166
120000	16229.825999999997	883.8134287305465	3368.046874082863	222.83006003457854
140000	19630.473999999995	1572.262817980646	4126.1024390590055	401.915514302196
160000	20759.182000000004	1837.0550018851118	4375.419004734764	446.68272212568706
180000	21305.079999999994	1983.6418102514804	4501.401911927539	475.78459258616135
200000	21565.927999999996	2032.652644648256	4554.16366977404	474.96706337625454
220000	36352.346	2426.02731749848	8305.03732481538	524.2835736558312
240000	41557.802	2768.669925665472	9557.32278219779	653.6275484625758
260000	43510.52200000001	2997.875666689479	9979.978099367245	689.8510789565526
280000	44292.97599999999	3128.558785707351	10153.810546682484	702.9362635046563
300000	44662.392	3269.236670814081	10252.645591172459	750.718312451486
320000	60597.30399999999	3201.506069445025	14252.530136586502	644.4723583229052
340000	66883.72799999997	3570.8083931195997	15609.052245907931	720.3457105158722
360000	69500.014	3851.718497571926	16205.184658360546	805.9532311101938
380000	70879.29000000001	4008.4628572198503	16473.951889714866	845.5918553859151
400000	71515.00599999998	4085.8482500895648	16612.34326223931	863.5543576058354
420000	88559.638	4309.119264396794	21001.9434720027	964.2393326437534
440000	95484.70599999998	4703.0192487526365	22713.999265557017	1071.0253203829643
460000	99039.306	5044.909946823628	23612.036571425735	1177.616150183869
480000	100828.908	5342.849375789416	24054.46545279529	1289.0685780464044
500000	101741.90000000001	5627.756651360588	24269.916766668244	1354.3717108919257
520000	119214.40800000001	5705.661876932813	28893.341023889116	1221.4817731070862
540000	127763.93400000001	5616.764741901793	31020.338971544435	1078.9945379763121
560000	132474.54599999997	5713.029553223432	32160.132622041237	1059.9661697329277
580000	135263.29200000002	5944.224725557485	32813.5851138786	1100.5966599510612
600000	136937.08000000002	6360.948044665458	33216.41541539162	1124.5889894234726
620000	154863.562	6508.075317329999	37919.7608184085	1135.5081199819124
640000	164580.60799999995	7029.601394118722	40314.29447660317	1275.3190646555292
660000	169900.10399999996	7559.238060720741	41672.42996837031	1475.8128643275847
680000	173157.966	8169.656627801593	42534.4382433708	1728.975413516566
700000	175232.026	8789.078662810523	43105.436431201255	1953.2904077205637
720000	193428.488	8660.34196830689	48001.60814387617	2010.5371215139203
740000	204999.386	9025.418751573183	50860.64204009349	2228.5388216780534
760000	211762.392	9655.545020138878	52451.418537848585	2467.055912315011
780000	215921.62600000002	9963.087652004057	53411.75468563164	2661.6695713255153
800000	218098.47799999997	10394.149071064288	53970.623769939564	2803.058940577455
820000	236546.03399999999	10293.252575965798	58871.333257536186	2797.7197673258574
840000	248706.97999999998	10715.571231134203	61826.568755199994	2857.2089617638303
860000	255316.36999999997	11197.739480330645	63431.83152907786	2888.6311193626843
880000	260030.126	11744.994387295554	64568.93834575425	2928.2542923033575
900000	263175.71599999996	12175.750135576149	65284.37933057661	2934.500457057833
920000	281637.27799999993	12164.023771172087	70236.54071020619	2854.8316707662916
940000	294397.8	12208.527260348259	73451.42195064326	2980.6158094964503
960000	301771.63399999996	12340.327250103539	75234.43305461573	3173.606776542617
980000	307114.38000000006	12271.297268949735	76492.77588575441	3236.0306219497143
1000000	310662.20199999993	11860.879555245474	77324.7464975303	3265.4191932699578


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	2581.4739999999993	66.55095828678117	286.51615708045875	3.944147155701709
20000	2940.8539999999994	75.98865181357303	324.8184187823555	4.106098167677229
30000	3133.1	82.23584457724823	345.4543095037831	4.1586258178121644
40000	3265.8840000000005	83.5466490052115	359.7712739746447	4.192574075745514
50000	3367.9800000000005	88.44115080411125	370.70404568385004	4.24865535215473
60000	11239.985999999999	473.3782330863987	2270.904237646703	135.80242010928043
70000	14209.542000000001	953.5724555795427	2943.448182275771	222.07191511762034
80000	15534.068000000003	1186.5853199533904	3240.267498008274	292.4221800763721
90000	16238.586	1320.3849959109143	3401.1842558539065	330.8006732034693
100000	16659.356	1473.2784362562898	3493.3646674805614	370.02772550813665
110000	25288.672	1353.1056196009079	5621.270123741374	267.6586773515762
120000	29625.003999999997	1264.5362585654343	6615.865647421076	251.56729550409315
130000	31866.929999999993	1438.2627774815298	7094.908193388117	361.2941421884467
140000	32979.426	1608.4749212717009	7331.2373834054115	426.47385650739335
150000	33620.266	1735.6195983644186	7468.267670192583	464.1206738327298
160000	42503.588	1698.0029099621709	9649.884120226809	469.776621437599
170000	47373.006	1760.703533074837	10777.777644338177	533.6413931626809
180000	49982.17800000001	2080.604098246468	11378.700274735083	632.8295953085568
190000	51428.445999999996	2286.310412152198	11702.39796488522	680.4938201926137
200000	52378.314000000006	2547.599648593858	11907.658904494649	719.822934557935
210000	61498.77	2531.7449182771616	14287.678510428066	771.9700339031357
220000	66955.72999999998	2788.695960388809	15516.657084374736	811.1806384939924
230000	70302.37999999999	2848.3705377402594	16274.865530972282	838.0750820756344
240000	72348.00200000001	2850.466711142033	16747.76722021647	895.0708200579062
250000	73766.62999999999	2698.121153811378	17050.369941004014	899.3474473615539
260000	83078.76999999999	2468.8855055627423	19484.08647636731	863.2279425755769
270000	88646.45800000001	1950.83927118447	20811.772891927176	812.8892661483947
280000	91666.06	1905.0522306050734	21513.150194024252	784.2612302109532
290000	93571.292	1874.0800928028596	21947.778668730556	747.849063048745
300000	94830.61	1955.4453758614163	22224.276989075657	731.7502819034918
310000	104132.372	1839.046549642262	24704.360230970306	802.3039414317259
320000	110333.552	2067.1230515477328	26216.052003212615	957.6745634265679
330000	114066.134	2550.9248317519846	27144.370228032145	1152.676581956789
340000	116570.18599999999	3037.8706358244494	27736.01706083741	1268.940027956438
350000	118188.25600000001	3451.1334349141325	28112.78776032596	1347.8526145930316
360000	127430.95399999998	3309.4224030727764	30675.27938168227	1303.0530421492558
370000	133837.92799999999	3216.8585261359062	32289.68619301181	1302.5672474589326
380000	137742.27999999997	3363.501722761902	33250.38344845053	1396.4832698958166
390000	140441.274	3627.6138370994763	33893.9319949326	1509.124582301229
400000	142285.882	3970.641059593392	34320.13936154194	1635.8997756026106
410000	151727.162	3922.2668417519267	36806.35898422396	1585.3696063233035
420000	158866.804	3858.614807562135	38528.224914688304	1599.5803528206286
430000	163527.36200000002	4010.0784177253554	39668.78698793279	1641.586373861891
440000	166699.526	4064.3309809452094	40450.07140620591	1634.624294428898
450000	168858.81800000006	4247.49122451725	40953.77704864947	1672.1620779651637
460000	178175.76199999996	4226.932739085292	43424.7664629595	1628.164702187504
470000	185208.49999999997	4222.874884846404	45172.62061757279	1552.8199341020404
480000	189672.60799999995	4225.265556164081	46262.81446457807	1490.9301080645428
490000	192868.89	4210.104360482706	47049.42572482125	1443.5080024763881
500000	195109.97800000003	4281.572592810571	47574.17157009379	1404.8443118319176
510000	204573.82600000006	4238.761544728723	50184.034166685764	1404.3832869296982
520000	212071.97199999998	4361.973720081816	52069.07825826464	1403.9870884065626
530000	216703.788	4479.110166938665	53157.92643083401	1391.8743669623811
540000	219772.242	4443.140788700917	53859.994089750784	1399.6140243424074
550000	222126.76200000005	4449.824769648045	54379.182431060544	1407.3792445822012
560000	231584.37000000002	4415.04302510557	57001.27243862166	1390.2292899131069
570000	239116.186	4442.0557332143235	58906.60817605427	1413.0552628416444
580000	244054.97400000002	4535.936829062866	60079.16874764623	1477.5758010764123
590000	247553.73799999995	4742.07166385185	60947.01911366316	1554.6672773103771
600000	250260.47599999997	4978.154378149932	61601.63299787281	1640.101250863911
610000	259778.008	4812.3694783542205	64110.47301188983	1535.115115366119
620000	267497.48999999993	4492.6207323293975	65988.94731811315	1467.9671942304444
630000	272855.54800000007	4130.723764348213	67221.41695893573	1485.8224054313916
640000	276481.352	4162.859384981534	68082.76343046447	1597.3799738252765
650000	279149.306	4232.650177865182	68749.35506775821	1713.9498193805202
660000	288706.9380000001	4250.629016504609	71442.60892144023	1726.6062971624617
670000	296640.58200000005	4386.36404086271	73521.87532658823	1771.4976264825646
680000	302291.64800000004	4617.634726068704	74904.52036720692	1779.103085277251
690000	306243.16	5184.848277304429	75857.65601311141	1832.2568465578242
700000	309299.986	5550.384662922443	76604.21516182579	1880.0482439569673
710000	318778.05999999994	5529.65714824666	79080.28340864171	1899.9590149768694
720000	326874.564	5422.793123218575	81106.93359722543	1861.717535820276
730000	332943.23	5332.123346912464	82609.02657833522	1801.9953031170826
740000	337228.012	5108.063364822339	83624.59619099209	1710.52819035846
750000	340563.14999999997	5036.551705577445	84442.86802259096	1704.638660338908
760000	349874.86799999996	4891.783064456821	87017.32165045201	1643.7983556135216
770000	357867.766	4771.530727788185	89156.28450114404	1556.814538611475
780000	364013.86	4406.492141425488	90674.7387958873	1482.1011959151278
790000	368152.286	4386.776882688891	91619.84585776071	1466.8883263001096
800000	371277.83999999997	4643.574532534159	92343.45122025379	1483.210890183478
810000	380627.54000000004	4429.478722889794	94862.91391208109	1555.146196089217
820000	388702.046	3883.1047063348497	97007.44075681698	1526.6525995875731
830000	394842.72199999995	3328.5178776606645	98623.97446596168	1473.9532278793677
840000	399258.60399999993	3042.544403222774	99724.76583512862	1356.6991924835352
850000	402572.346	2991.7121283981255	100525.79910394794	1272.9852095804338
860000	411934.022	3228.6349088871066	103046.51761405061	1285.2724261591188
870000	420235.088	3582.5955493772576	105201.18661107356	1299.3710815410075
880000	426888.3520000001	4049.7253135841693	106847.76506286152	1246.0880634012528
890000	431483.908	4382.986311385822	107947.80094413203	1205.2690705736347
900000	434760.3	4960.157363184721	108759.09996850575	1166.6441551733494
910000	444214.076	5027.347692635643	111364.06208003887	1293.894834704611
920000	452670.8	5026.299899758376	113644.97725222206	1461.8984810676866
930000	459491.092	4947.471800157235	115419.76391661218	1639.9308979118568
940000	464496.458	5026.703003869103	116756.08174545283	1787.2156921151523
950000	468459.95599999995	5098.149837777097	117787.57125306842	1896.0103348085781
960000	477750.654	4829.692556003495	120318.51722506934	1762.6804179242527
970000	485908.68799999997	4510.823539485162	122475.88057741697	1715.6483808204448
980000	492238.442	4479.728183583859	124047.73443707652	1717.2909389300034
990000	497044.622	4273.680061008569	125213.51556298541	1727.3645321340964
1000000	500741.478	3875.051350764551	126111.71640130675	1733.5228090795583


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	3300.84	59.74905671035965	358.8556582278244	1.9789433776733023
80000	3623.2100000000005	65.59452568621862	393.05605167506	2.103278708848795
120000	3801.5979999999995	72.38906206511228	411.84677594356634	2.169849209183363
160000	3928.5380000000005	76.71267573079295	425.3640069989224	2.2888561100948603
200000	4033.7699999999995	78.50947812560969	436.5646270226447	2.3545239116969854
240000	25478.305999999997	1298.4532862020426	5836.021508470392	372.88836694913005
280000	28437.456	2236.516492063296	6520.344670409478	618.3411233524083
320000	29155.95	2614.4837337374615	6669.932804494425	676.436505063562
360000	29387.808	2817.6079064688097	6713.00484952736	710.1328500271251
400000	29434.685999999998	2816.5278765182557	6718.12146458379	710.0431298603684
440000	56237.224	3493.250806796191	13449.580404930884	778.5321034550072
480000	64166.69799999999	5038.4817344950225	15309.269810810665	1035.0210405745029
520000	66612.90399999997	5659.157555826757	15904.8788113585	1073.4170378280032
560000	67405.05	6082.325862148092	16049.538220983964	1109.8341580289443
600000	67611.54800000001	6242.853975341728	16085.106998733527	1122.199496306016
640000	95241.04399999998	6456.541927432468	23392.316087642543	1292.6916606032344
680000	104935.468	7473.8716224112695	25646.44976178607	1530.9514620019543
720000	108172.326	8132.484172256624	26382.50909692871	1694.372484117095
760000	109696.70199999998	8219.678515570355	26736.46955209526	1762.0288187479248
800000	110349.08200000001	8244.502981623305	26877.809549475274	1779.2923111316263
840000	141721.912	8608.240232744432	35319.199130255016	1915.1469935226182
880000	153466.49	8513.834844905843	37960.994375273294	1646.602618699444
920000	159295.56	8513.132495427932	39444.83850972986	1614.1409788720653
960000	161898.98	8969.338486059665	40039.19524815223	1704.745245635913
1000000	163463.73800000004	9338.785682182077	40344.400516010835	1759.7959379104593


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1468.9879999999998	20.898342730678106	167.7644571265865	3.5507962246774887
4000	2021.828	40.271566147841945	226.69630045737125	3.793657383454859
6000	2291.548	46.8552980047197	255.38414236203494	3.615466312206201
8000	2460.8	51.5292960902395	273.5435426080965	3.7146024302157232
10000	2587.652	54.16333175374915	286.99281454038135	3.755333021668231
12000	4557.167999999999	57.25663179444337	762.668679330833	18.780584857626458
14000	6265.786	159.36904761520572	1151.6489418293122	57.54073813290532
16000	7636.834	284.91079041225044	1453.7035412851308	95.60372274033594
18000	8663.607999999998	374.69887040721613	1682.5467769514453	121.2211891741896
20000	9448.719999999998	479.20604271834804	1857.8634988398887	146.1287033604359
22000	11385.608000000002	464.6496592009473	2341.2731610822225	147.95826291793307
24000	13070.147999999997	463.85144539556586	2739.703323130299	148.09743974641046
26000	14437.853999999998	501.7627587305468	3053.655001765322	152.421004869397
28000	15525.24	556.709668838057	3297.815546921044	161.48172600477054
30000	16400.98	627.197756586123	3493.0091286401266	181.3817723549294
32000	18325.872000000003	602.9730049015469	3981.7655805114896	185.16026875699305
34000	19934.478	579.2429537824933	4368.249672504311	193.1257328490306
36000	21254.692	564.0372340900918	4678.456616631955	202.95155396344066
38000	22338.156000000003	589.8879405295735	4927.344438495319	205.7590131567903
40000	23214.956000000002	598.6853298352962	5131.370727542173	203.06608962163367
42000	25145.588	580.1862069064068	5622.655372079983	207.08839056478274
44000	26845.512	583.4815986968033	6023.658694396208	220.87296607018254
46000	28254.532	615.0873572067268	6348.710613002407	242.22773773910734
48000	29425.906	649.6949653525446	6610.293963175524	267.7519607999035
50000	30402.318	726.3399899006589	6823.4270228561	296.4490468279592
52000	32327.716000000004	702.3646453896536	7318.824377576122	288.43815769363084
54000	33991.174	701.5194543307036	7723.104292645301	279.04430320908847
56000	35402.43000000001	719.4949698689148	8051.0191874697175	279.60090997669414
58000	36568.03999999999	807.6292475580069	8321.526356980645	299.9321975606387
60000	37519.194	906.8885107540927	8537.650078275463	323.8085577061317
62000	39434.17800000001	916.177939652917	9034.082844338689	315.5178238107283
64000	41105.200000000004	934.19146269797	9436.006805958848	321.1950576864482
66000	42498.92999999999	962.0922120392947	9751.152194674964	323.94791641898496
68000	43648.312	996.7576744714731	10005.432783514723	326.85594027698
70000	44545.794	1028.0259517714278	10206.874260740478	333.81738599782057
72000	46486.25399999999	1014.0860408838862	10700.16160382958	329.78175768001734
74000	48265.742	1018.9689293027748	11142.063624459004	336.02239135429545
76000	49766.547999999995	1048.528643012567	11503.714879379131	347.2043814008052
78000	51035.46399999999	1104.3187319610238	11790.872873564866	366.8399155072669
80000	52042.082	1191.6873088916122	12012.16452915798	387.62136898900195
82000	53986.61	1193.9922500120688	12515.563223495305	397.5985498786573
84000	55736.882	1206.1137693693036	12937.92345358325	397.8587339064547
86000	57220.78199999999	1237.3563302981443	13288.49600864146	401.7461949064194
88000	58474.34800000001	1274.8524718204328	13576.324688499148	401.4450305516802
90000	59498.58799999999	1333.9521710632812	13808.62426709713	406.82230428332616
92000	61418.119999999995	1349.8959036080425	14304.4669146773	417.33689911820744
94000	63138.636	1386.0450460148193	14722.446034619725	432.5397270957184
96000	64571.87000000001	1439.3810368580894	15062.679168233662	453.77151082190227
98000	65780.364	1462.0559563330287	15334.163411421305	471.11356042043474
100000	66803.65	1439.876719668889	15562.278827972745	479.2099862836824


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	882.2980000000001	7.435682438978487	103.43737660292777	1.7971412390998547
2000	1460.0439999999999	23.136080144321056	165.35325419978653	2.2531298523123633
3000	1795.1519999999996	33.42113928505593	200.9141258212358	2.7572251142780586
4000	2012.52	42.53960246379573	223.7509696347292	2.9480676542547677
5000	2164.7040000000006	47.627301974113244	239.84165959679382	3.082288860346876
6000	3164.7040000000006	47.62730197411285	490.22473268366895	18.631060466369437
7000	4077.416	49.30453105164109	708.2620626363639	28.706391763259887
8000	4884.116	90.25624893109166	894.0399230973835	38.77702223992897
9000	5595.326000000001	127.98143721302377	1053.1689055792642	49.474149752433014
10000	6213.839999999999	165.5967892871785	1188.9377862710376	62.23636709196146
11000	7192.572	157.51211542820022	1438.5581216245516	68.29476659928726
12000	8095.169999999998	148.6089876899184	1660.6120907351906	77.82973952883341
13000	8904.064000000002	143.70096011432025	1852.0332092262565	87.40747398937067
14000	9623.524000000001	140.21681712421034	2013.709714928625	99.1199760314646
15000	10258.914	170.5699439591351	2152.4501813224715	114.6628358866405
16000	11237.002	174.49909377669948	2393.618568088105	119.55643773829463
17000	12153.130000000001	184.77277366779185	2613.0718704689884	127.6442486589708
18000	12968.993999999999	207.6664520170104	2804.504817371977	135.59239812182923
19000	13711.217999999999	252.90393880329802	2972.8408383296087	146.34242992517107
20000	14377.591999999999	320.19874650320247	3121.232381023933	159.51937497609933
21000	15343.344000000003	307.47499465448846	3364.2419523520975	154.28560676649494
22000	16236.98	301.8073936212362	3585.056393722481	152.04822107275265
23000	17059.298000000003	310.9973313854771	3783.24172379137	151.6799814471102
24000	17794.487999999994	302.1346227098115	3959.969487432508	147.18384184627814
25000	18449.046	288.6943135413521	4113.710722889909	142.01263851812894
26000	19417.588	288.79927811544394	4359.189032244321	142.01351985886757
27000	20316.038	297.60712572860814	4579.018882509863	147.3955288808492
28000	21127.93	317.12422231323933	4770.643226219251	153.5008354136552
29000	21870.094	340.87533075239685	4938.623328394765	162.70203907102172
30000	22528.082	379.50132946041657	5084.843429285853	175.5003248343384
31000	23504.282	378.36249138153926	5329.976230964654	168.42490599608183
32000	24429.231999999996	375.6239280273104	5558.417542714863	159.85053710731128
33000	25260.224	367.7534153085621	5761.008948731459	151.731667707175
34000	26027.655999999995	366.8735832893334	5942.862868109258	146.78740503265885
35000	26732.826	368.26045312764444	6105.2324060900455	142.44601792124817
36000	27701.766000000003	366.6738366632302	6352.720950513035	140.90282542797718
37000	28589.768	363.19106403593656	6576.086105845966	144.02760812169274
38000	29396.198000000004	379.0913593141721	6775.99002306149	150.954515390445
39000	30119.764000000003	408.0124710294475	6954.757501760148	162.49355654587757
40000	30775.77	446.3091217978857	7113.784821119715	175.34730548111432
41000	31744.352000000003	432.58079509433185	7356.910657712224	163.52264505449736
42000	32656.364	425.6865818155139	7578.659759702336	158.9297635451413
43000	33488.836	433.5920928758274	7777.6138094397265	161.7551386023242
44000	34261.32000000001	458.67674485051566	7956.426970813118	171.63490868300235
45000	34973.43	484.97713011371377	8116.865686815299	184.88299924182115
46000	35958.316000000006	477.64310700680016	8373.283985494558	186.55609622958394
47000	36904.088	466.93494595190856	8612.7067897166	190.63980330301888
48000	37781.844000000005	473.98968153794414	8829.640206311356	195.03435775677104
49000	38584.984	504.1475154312998	9025.283530492623	202.85478037415635
50000	39310.897999999994	534.9101680303165	9197.242152462077	208.68866558895522
51000	40269.82600000001	535.8405809401017	9447.363885331539	218.90207598741287
52000	41173.406	547.9946265794937	9677.17494669438	229.7307094759707
53000	42013.842000000004	584.5359972148831	9880.20710264728	246.93577088870603
54000	42778.02	612.6668505621797	10060.058117782932	261.8063863734979
55000	43464.746	649.0173568677142	10216.773248595058	278.0656250860393
56000	44423.883999999984	632.0136039182847	10464.28882129987	279.97198789322397
57000	45307.958000000006	600.3298472191955	10685.20007852317	279.64692332222546
58000	46111.906	572.5807470702706	10876.074726980378	284.76760605182534
59000	46846.59999999999	554.118028421945	11047.499969028304	291.6964812684069
60000	47505.978	544.2255525423269	11196.319660461071	297.68339961287523
61000	48472.56799999999	543.2227183270855	11449.579181519279	295.45368237932087
62000	49404.24999999999	542.5577473207616	11686.279919685452	290.35331905620006
63000	50272.808000000005	523.659736699316	11898.837288502793	278.00672358125325
64000	51075.71	502.00238673624636	12090.274190287202	266.9991469798967
65000	51802.254	492.36162058660403	12258.607089553487	262.52494695470665
66000	52774.14399999999	493.46330340203025	12500.64657433022	263.99467047176125
67000	53695.938	494.2495640823121	12723.113585149744	260.1584545603197
68000	54535.534	478.0225960303082	12920.131094565708	257.4549710838723
69000	55290.602	472.70433084070186	13096.874143344161	256.92332871593595
70000	55967.174	509.19074391953865	13255.527629291644	262.6871422543266
71000	56926.02	503.95170456436836	13510.400259950224	270.02346274411696
72000	57841.9	505.09093649889724	13739.054892883278	280.83201545686364
73000	58680.154	513.0406218311467	13942.133233402206	288.9265121046742
74000	59451.346	531.1953535648529	14122.96642985316	297.26312140164265
75000	60147.562	555.4173603856636	14283.264150156834	305.6938148468159
76000	61115.126000000004	557.0282764057451	14531.172718656637	290.86436598392163
77000	62039.89399999999	556.4643935938539	14762.040376510118	280.1535330649578
78000	62912.22799999999	546.8150055000314	14972.557782293667	270.27823953274265
79000	63718.11199999999	540.4790885624843	15163.511903942683	261.524980610808
80000	64455.95	531.6516235489394	15336.783940023222	255.30637884634243
81000	65428.63999999999	532.2569714380755	15594.36234034155	255.82488354955026
82000	66342.40400000001	530.4158231928405	15830.818945861753	257.5030078828364
83000	67189.87	522.3366174115125	16045.999640798556	258.15707342661716
84000	67965.134	518.6031402441707	16235.438778546155	262.27769945110674
85000	68667.994	516.3019712489584	16403.929036901907	269.0687700849597
86000	69637.27599999998	531.2128044641584	16662.71634997107	265.4155872366266
87000	70558.386	544.5783691831855	16900.003706595926	261.5497909098787
88000	71413.714	563.7929005938302	17115.6266637264	259.89421638028904
89000	72206.49000000002	590.2470636192156	17308.485906621172	262.90482895164115
90000	72933.29199999999	621.7990989021671	17480.45144967343	266.28013827027183
91000	73903.948	621.4112795314368	17731.614014016115	259.29921832490555
92000	74824.53	616.5536201427386	17959.696090489746	253.60992428466557
93000	75664.612	596.7550565591348	18165.47787823224	248.46926440460192
94000	76428.27799999999	568.9027789194078	18350.756360471525	249.13128201349605
95000	77126.474	528.3407771547029	18519.80372700979	248.7912799289542
96000	78102.4	528.7021450054157	18771.584332226405	247.9501867261067
97000	79022.66399999999	530.1427384142255	19005.189201221445	244.28009846478014
98000	79890.36999999998	547.187392256483	19219.776346513685	243.9749722416666
99000	80703.508	560.9175369140959	19411.602424203582	247.93426451476498
100000	81433.86800000002	574.4572786513859	19581.671276895497	255.4397366313625


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	2041.3400000000001	59.73559668331029	228.16947520740936	7.469885068562296
8000	2488.0159999999996	80.40935479020946	275.438023317409	7.97564616972894
12000	2712.2820000000006	87.67942692939214	299.30703016989736	8.286880181273892
16000	2861.8579999999993	92.14430009501385	315.2637671605175	8.167029712189661
20000	2973.9199999999996	94.74499201071862	327.1619384725674	8.053728720274275
24000	6690.45	154.57471009191642	1281.116016296286	41.14744374753583
28000	9330.862	366.2445102447864	1878.7312339232092	69.93676246367644
32000	10998.888	500.9874878189186	2233.8121253585973	90.62962581974945
36000	12040.66	621.482946007191	2459.0868265056174	131.86160603685533
40000	12750.564000000002	731.8657438386117	2610.500194840225	159.6266447863102
44000	16522.926	739.1244950645623	3565.9087936651413	133.21966096843923
48000	19228.462000000007	765.9060818809447	4195.404838340286	122.96855692216134
52000	21066.022000000004	746.7524699181704	4607.072824274268	121.96085487835313
56000	22305.14	745.0596991442274	4881.878353785934	148.19951393627719
60000	23154.672	867.4487955019478	5071.913435236967	200.72604548096186
64000	26928.058	889.5517752441389	6036.208121850774	181.1430387968026
68000	29750.841999999997	944.0874942245084	6707.956675067418	228.47852481015698
72000	31696.294	944.3761956645184	7156.896816088316	257.0999250024864
76000	33091.454000000005	917.9034282319645	7475.334683778199	269.87811280071656
80000	34057.762	928.3741722890232	7693.640775607933	267.3171727271594
84000	37884.036	928.4713114361681	8650.665183280205	284.4657983510368
88000	40760.524000000005	879.4887967601884	9323.444125926957	313.7092482363514
92000	42739.66599999999	792.7362023915748	9763.134972885897	343.1456222514224
96000	44049.93400000001	853.2943474453713	10070.641847748466	378.9355594024504
100000	44921.662000000004	992.2249727176012	10283.855866139367	425.33430422431235


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	7951.998000000001	107.95285079865002	950.549639036398	17.017209278958372
400000	8553.888	113.2566199978322	1019.8293597973177	16.986846748680108
600000	8897.992	111.81255592384066	1059.6776885998502	16.817032935776208
800000	9131.66	116.32719945624771	1086.3861652331284	16.59906951375249
1000000	9337.504	120.19402196263903	1110.0821111978773	16.514630970210174
1200000	97976.518	8991.112999156192	24953.513271958655	3037.36341279632
1400000	109083.68999999999	13572.174433100661	27875.98667587589	4202.904905130866
1600000	110493.678	14996.467702005177	28198.978446274774	4542.532394428256
1800000	111040.44399999999	15367.426649689342	28311.290754863898	4635.168970785831
2000000	111361.768	15576.680886385397	28389.865769898817	4705.776267438194
2200000	225653.616	17320.20908416215	60251.09006494647	5195.391621092117
2400000	250163.83600000004	19541.413570843273	66576.81306351836	5955.312492771738
2600000	255527.854	22773.047828793977	67796.86368667276	6574.520898487315
2800000	257036.43399999998	24337.94674723595	68168.49702118871	7055.347320093737
3000000	257093.5	24339.242702003314	68175.02545669468	7055.506294868407
3200000	384319.184	32681.831272075735	103353.52926066853	8556.111365153825
3400000	425563.24199999997	36263.97175809555	114409.05598103876	9221.174599141728
3600000	441420.216	37591.249779573605	118594.5561142818	9675.749150501302
3800000	448556.68999999994	39351.01408436555	120443.7179922928	10038.08686078758
4000000	451799.016	41312.87251223688	121311.49057496295	10661.663519271739
4200000	599049.8479999999	40497.298876115616	161967.44269078906	10061.670401737665
4400000	651514.05	45085.35012909453	175928.7934347714	10427.169648099429
4600000	672018.496	47271.122530597284	181484.89478193992	10188.663545008581
4800000	679715.022	48592.07439931143	183591.00289880604	10527.688306290087
5000000	681146.254	47770.73050736133	183956.59287072642	10331.448450934071
5200000	842612.974	49080.22887413089	229765.31243023757	11323.068581019708
5400000	908146.3159999999	52934.85476964204	247597.25021655942	11986.850920481089
5600000	939753.8819999999	58137.083519114414	256797.6333888468	12735.779372398412
5800000	954462.2479999999	61304.360754747875	260951.73809422078	13424.39027283029
6000000	960558.456	61330.14181174086	262494.40053677734	13276.069614376953
6200000	1128303.7740000002	59450.34952541689	310602.3083498179	13588.781284997376
6400000	1207581.1560000002	56253.67675630332	333526.47659656184	13862.098831846568
6600000	1248978.9640000002	55145.15752559728	345234.32899227913	14746.133447453354
6800000	1266987.65	58765.769323129076	350359.6100575789	15600.127946216035
7000000	1275263.1920000003	61493.349098946615	352610.61993592116	16386.602856492136
7200000	1445068.3380000002	63362.90205905471	401002.37911440316	17989.186637900533
7400000	1530670.6600000001	67670.87249215247	424227.3038310356	20069.89665992699
7600000	1578363.632	73265.3836936921	436411.95400631457	22423.86586031073
7800000	1603155.564	77170.03806183835	442844.0669178674	23792.53479433215
8000000	1617347.4839999997	79748.61634097135	446636.1260444593	24805.916029147906
8200000	1797381.6259999997	81298.64618680601	498762.7725838404	24919.919127237248
8400000	1903648.6880000003	85748.6717659936	528273.3000666911	25925.757197677514
8600000	1958378.8460000001	88698.17866869394	543623.0809580005	26443.757505293677
8800000	1993823.242	95024.86400842929	553399.6457815298	28122.76745468708
9000000	2012964.0639999998	100566.1833410318	558410.1667124504	29657.36510456536
9200000	2186887.878	98177.12378640936	608608.3742039067	30657.76066294403
9400000	2292638.0659999996	90095.89152029174	638926.2817266753	28467.62156162954
9600000	2352654.1700000004	83767.9332109429	655427.39931839	26532.134736014865
9800000	2393675.7580000004	78921.37552903783	666748.9907056186	25169.517029092847
10000000	2417707.5	75608.87124000904	673654.5405453161	24361.874169942843


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	7351.958000000001	146.18622627016234	884.842414901688	23.775712396917495
200000	7956.536	154.2738833806075	954.4396934564948	23.839587352028126
300000	8311.748000000001	161.51973369633086	995.2537234061398	24.041472975089864
400000	8559.532000000001	163.16421617499356	1023.8795893246858	23.785993000815385
500000	8770.820000000002	166.21418444618817	1047.9128925783593	23.355548245275568
600000	75383.06000000001	2941.668137986423	19451.255637385657	740.6486040189325
700000	89012.98199999999	6582.97547561013	23078.53923250824	1595.6921091858164
800000	91993.252	8114.961316357171	23839.991190661818	2074.1430244443586
900000	92925.25	8762.866376412843	24072.267375949134	2286.399916664804
1000000	93038.63199999998	8775.834765699628	24086.60856109783	2288.8786017786224
1100000	162981.652	7436.996755789112	43262.59465485592	2574.39228979291
1200000	186657.66999999998	8530.901057701278	49533.502517408204	2815.2668073180726
1300000	196842.07599999997	11192.123781460685	52246.91499036833	3233.1406267382504
1400000	202166.62799999997	13009.862634974543	53662.73521396621	3701.40839381658
1500000	204346.686	14008.767885746263	54198.79476934149	3974.006843639386
1600000	282458.094	15549.420721889144	75831.91879451417	4525.069293616438
1700000	313360.2299999999	19253.623418927917	84217.35563557918	5489.829463113155
1800000	327583.02	23272.24058061734	87859.72914713898	6509.349301831249
1900000	333853.72400000005	25180.07661490734	89416.69616466945	7011.419182538226
2000000	336747.37000000005	26870.424319643906	90172.94311690574	7441.805011000886
2100000	416383.9959999999	27927.555137731008	111406.37215169503	7224.6457873313875
2200000	450581.00800000003	31514.297268364753	120788.381110748	8077.566134551543
2300000	468830.178	33257.38577087029	125954.69768341367	8535.788771879048
2400000	478016.392	34095.39101367639	128413.33234540548	8780.919074917036
2500000	482496.61399999994	34171.64643960322	129651.22771356869	8637.594632968068
2600000	566587.2399999999	34373.735831572856	153134.16938505866	8400.04678477257
2700000	605126.37	38121.954520317886	163328.4818170561	8931.846704155736
2800000	626475.782	40112.48024670672	169092.83702522653	9061.582866588233
2900000	637439.8840000002	41292.82892162358	172125.06214992623	9158.481450413443
3000000	642893.2320000001	41575.01393642649	173804.93742484934	9463.049850341742
3100000	729866.3159999999	40694.436864839234	198456.5944543081	9214.995570257306
3200000	774599.702	42461.228830185486	210272.65621039877	9869.816830917869
3300000	800958.566	45238.564198458516	217269.76472744663	10610.780815278975
3400000	816754.9700000001	46916.81016624615	221401.21933435294	11166.20545527348
3500000	825569.822	48407.12581823967	223636.8890825389	11469.559192755843
3600000	915802.534	47508.8807693009	249572.73587626513	11468.198396721958
3700000	966117.46	46290.18028552108	263026.7242932797	11324.388462667368
3800000	991332.492	48146.41528643431	269617.48858517857	11837.18796262112
3900000	1005618.5939999999	50424.59968515905	273206.90632077854	12488.4486421208
4000000	1013844.4399999998	52760.679863633326	275307.44757518044	13147.859004459238
4100000	1105207.562	52858.63169364399	301508.41795929335	14299.69144444968
4200000	1159262.5399999998	53185.18020435217	316210.209497448	14840.777990879898
4300000	1187392.9599999997	54168.73040165923	323568.7147272945	15250.603478769583
4400000	1206997.2959999999	54266.606929870395	328672.6436552274	15173.440327702203
4500000	1217915.674	53631.94394911974	331405.09959469386	15028.274424993671
4600000	1309303.358	52734.622108576456	356529.82065959077	14563.322994371509
4700000	1369672.346	47656.938286197175	372487.5257556812	13420.446502196988
4800000	1402256.4200000004	44176.96297342105	381265.0444133276	12976.35660289745
4900000	1424206.0219999999	42106.516946180396	387040.10403462744	12812.000232291917
5000000	1437770.4560000002	41674.305208675614	390447.25761538255	13062.270104149808
5100000	1530733.412	42524.524663050935	417299.1906212695	11717.110812619303
5200000	1596108.736	43386.87082424291	435870.1352877631	12147.922325787235
5300000	1634405.4880000001	45224.19540233356	446539.0874382473	12972.45153515987
5400000	1661509.048	49398.26804467381	453904.62285066803	14329.641873692211
5500000	1680560.8360000004	52897.79435926677	459118.36033690925	15362.79363457248
5600000	1770759.382	52466.68252898403	485387.59841113817	15446.396763304658
5700000	1835742.2999999996	53119.052807666354	503915.43079193134	16018.400663901728
5800000	1873669.072	51591.02796565669	514475.2069977008	15866.698737644168
5900000	1900725.066	52163.297154413536	522147.39220223203	16333.03539068055
6000000	1921014.7859999998	53636.223129621816	527667.3580279403	17187.655137095993
6100000	2012870.9900000002	54178.64630780589	553682.6760212217	16875.16702419441
6200000	2083301.7259999998	57604.37623540762	573293.408174387	17673.77226797272
6300000	2128616.096	60424.95091864365	585210.323715136	18163.182981717666
6400000	2157060.7720000003	62407.733928134985	592580.847609801	18640.42014751818
6500000	2179195.908	63838.390847426876	598631.9913235118	18969.243288114318
6600000	2271871.9140000003	62510.60447192712	624806.5009877373	19038.00480484871
6700000	2341694.7700000005	59748.212021533094	643953.7992544016	18671.525831595183
6800000	2390189.882	58943.63178550469	656789.7117764106	18164.36390422444
6900000	2420632.5999999996	58742.28853181346	665065.8714275796	17618.137196885673
7000000	2444837.2199999993	58485.20207619784	671842.7718319611	17501.479658395943
7100000	2538860.658	59012.38797888586	698570.2165546883	18379.037566403753
7200000	2611190.4860000005	59805.930423092	718686.7882666586	18842.621874802022
7300000	2661999.9960000003	61956.71213372949	732731.851627615	19637.93077912772
7400000	2695083.052	67078.1398000127	741901.3681884954	21133.455661820863
7500000	2722938.038	72584.20974454384	749606.4487265985	22824.076366683883
7600000	2815510.1859999993	69706.00912405168	775300.842753811	21413.274224984285
7700000	2890088.2299999995	65950.65411171016	795772.4888902245	19172.613080190116
7800000	2943669.415999999	64612.02183591089	810246.2963387136	18107.796418329606
7900000	2979011.016	65243.60496160204	819580.311382205	17864.732298668256
8000000	3005188.2540000007	66412.35110595223	826348.7861896239	17800.254392556024
8100000	3098794.1	66513.39607280667	853044.2024491722	18375.56668552948
8200000	3177280.8219999997	69068.93814973913	875193.7186189449	19277.28796813009
8300000	3238184.5019999994	73015.30991156882	892392.478627569	20055.784434975412
8400000	3279819.1340000005	76925.30860188125	903958.8876619358	20687.05547050576
8500000	3312542.386	80609.75303223907	912951.7135190181	21600.862710871592
8600000	3408096.0699999994	80616.2797867981	940756.2179626502	21671.529597652807
8700000	3486792.5560000003	79791.51242478573	963309.1814524934	21206.142267451247
8800000	3546420.7520000003	78777.60139932502	979955.6638563747	20773.11763075057
8900000	3588060.382	78551.70929506216	991308.1637046903	21165.73021444627
9000000	3618298.6879999996	77314.87389562943	999251.0277567834	21330.749219905858
9100000	3714029.328	78725.67398609266	1027109.7026885056	21872.58520424998
9200000	3794232.5879999995	80620.95469170572	1050421.1625014874	22347.610980793757
9300000	3857361.916	80481.91465420387	1068269.0692427934	22392.183544309144
9400000	3906580.2840000005	78429.18293117607	1081996.5863756258	22340.87932078146
9500000	3942603.1	75776.32691508169	1091837.9941923972	21954.698494807966
9600000	4036157.736	74738.9270154864	1118249.9348234313	21730.733403315848
9700000	4114664.7079999996	74681.59756072205	1140526.105771856	22141.9895083105
9800000	4176203.5	76083.58548106323	1158056.6157929609	23091.58487262986
9900000	4225033.3900000015	77242.993690306	1171743.1872499972	23908.002407776137
10000000	4260841.744	79221.10843261135	1181649.1341882662	24885.83814270133


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	8504.028000000002	196.86659108250072	1017.6213675599278	11.771461161097521
800000	9076.532000000003	209.6021058418386	1084.0003232437414	12.322815121700282
1200000	9442.524000000001	217.12428080607518	1126.3032742560054	12.18149638884411
1600000	9690.172000000002	219.15294612565702	1154.8658774599749	12.160160185524111
2000000	9853.472	219.75349911510781	1173.803739268051	12.071134223754537
2400000	111824.44399999999	8140.475310964752	28999.89674671304	2226.445286955656
2800000	116682.80600000001	11724.227065631798	30298.992592584553	2926.5118616805657
3200000	117544.25200000001	12460.674416302052	30507.958841449836	3152.4169353696093
3600000	117635.90799999998	12462.287101374459	30518.429598792194	3152.503394329466
4000000	117728.93999999999	12465.181508773403	30529.356391537767	3152.768092630364
4400000	325716.33200000005	19922.106452332355	88414.47758915323	8418.770607816396
4800000	365004.88	26379.970384594628	98754.16155591622	9709.339061082854
5200000	370511.95600000006	29734.502912933844	100285.75671118937	10873.642550316092
5600000	371872.748	30074.767710374697	100663.10462610566	10947.39994792689
6000000	372742.85000000003	30607.130579019962	100872.87592435861	10984.391310736743
6400000	646188.014	28332.30070055346	179174.65238271776	13563.865258193655
6800000	720771.848	31655.56102465016	199594.73370275027	13605.472356647544
7200000	744369.3859999999	41650.90998278912	206540.03682498244	16048.738198424715
7600000	753673.642	47948.18900342837	209203.5945867463	17524.179097568536
8000000	758468.3359999999	53353.75176255412	210526.15688702633	18893.09741540526
8400000	1032548.3780000001	54462.45813897993	288104.42327810137	20856.46236537809
8800000	1132180.1239999998	56342.91113700239	315493.0563921582	21088.068817506297
9200000	1173219.334	57064.45595781576	325812.79147775855	21093.196443050867
9600000	1190768.808	57681.12761913287	330590.5506405307	20911.27223162291
10000000	1196216.182	57398.22467034994	332226.5590778029	20684.123952787228


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	5774.004	79.6610150296591	702.567359225774	17.038104562621733
40000	6500.972	94.00475600261467	785.7928444836826	17.28246086483821
60000	6889.284	99.91970411841261	830.3309285967931	17.449117448997185
80000	7161.2339999999995	103.04053659711897	861.6528367201705	17.472539418459498
100000	7365.147999999999	102.99087562605833	884.9838960561972	17.258090632121693
120000	25507.465999999997	496.9473105135665	5887.129030769016	191.33256882616803
140000	37604.577999999994	1200.5893953832247	9045.928748193102	348.8052043761165
160000	45702.984000000004	1698.1216585601596	11210.658814362174	473.0110206216813
180000	51381.335999999996	2308.7287448348416	12706.244740739116	708.4678074336489
200000	55075.907999999996	3027.6548654061908	13651.548316524606	940.910153382083
220000	73165.03	3109.0451003376143	18501.001098110475	792.114424934738
240000	85232.226	2946.4039942358354	21661.949029020543	580.7002895209635
260000	93310.40400000001	3128.891170761803	23758.943279475934	711.9271791692776
280000	99010.296	4007.678340594604	25263.181430592525	1010.3926064933892
300000	102852.014	5113.371604116233	26295.46866406611	1305.3045021366338
320000	121300.26199999999	5027.355262061089	31392.71493185907	1261.7510634211178
340000	134101.93	5271.688036683429	34780.503002365025	1463.5187720621827
360000	142874.96600000001	5504.037493800354	37086.18040284935	1628.2677115821546
380000	149011.808	5186.323275086766	38660.42579721597	1622.1131863438272
400000	153154.614	5065.248129651474	39710.67620898072	1629.4894943600214
420000	171859.69400000002	5120.938324600301	44887.69518843212	1776.7115035950644
440000	184982.38199999998	5255.007579894719	48266.00115178242	1741.956621858588
460000	193527.79599999994	5953.911529830528	50444.38686602007	1878.700291388867
480000	199540.06199999998	6470.595713893915	52054.240603493214	1990.0093106411869
500000	204135.74200000003	6714.752490141548	53315.76255040652	2087.0131647385733
520000	223284.798	6873.9863620169945	58570.14853161841	2254.3919798107977
540000	237713.07599999997	7661.912861193059	62388.20011629558	2527.2350628050986
560000	247899.87799999997	8713.782170467155	65067.778228917174	2882.4192852459587
580000	255184.884	9722.716139962835	66960.45097783778	3169.002887110411
600000	260409.462	10502.646891206681	68327.66034395527	3372.2506877197657
620000	279487.23400000005	10497.659653563274	73681.81558765155	3320.062565529813
640000	294198.73000000004	10524.338860587224	77601.86399627244	3266.943890118724
660000	304313.38	10282.867194444218	80310.11799006085	3270.375847480145
680000	311250.316	10395.223897826207	82208.01096671636	3304.099796883427
700000	316373.32200000004	10722.338429645975	83620.70540708482	3402.996415192592
720000	335222.93799999997	10580.343126212674	88943.41797029617	3368.328026269254
740000	350250.48999999993	10633.085142918617	92996.77764015549	3487.9758143679687
760000	360701.884	10677.901560366226	95775.36467631368	3485.2634686972747
780000	368343.25	10684.500128900158	97781.83475760739	3573.144148899359
800000	373938.43799999997	10891.80871404417	99229.92264210052	3698.062881446823
820000	392844.032	10882.5667353747	104281.75084791581	3817.137933421983
840000	407551.44200000004	10828.303115481724	108084.14577387125	3838.523673259317
860000	417886.012	10819.777733096815	110764.32983891161	3807.921362740605
880000	425132.88	11212.473135745848	112674.56168829915	3915.6351363982953
900000	430681.75999999995	11814.03529471996	114119.58601820753	4011.7049581210804
920000	450275.72400000005	11913.05748945268	119644.67871740347	4096.903114633464
940000	466916.09	11778.729186341694	124298.67190339342	4101.883284664823
960000	479311.47599999997	11862.281921964266	127684.56231128247	4159.994955856841
980000	488183.4	11343.92178309111	129988.37469465309	4115.847237055022
1000000	495002.4699999999	10479.895373715439	131856.88207501502	3929.128071086481


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	4839.603999999999	55.93573201054527	593.7392780349003	15.566683172534503
20000	5699.097999999998	66.88370766570193	692.493122831332	15.72479138543243
30000	6138.102000000001	69.90075914386722	742.7230906359382	15.702006060126378
40000	6427.82	73.40180137056875	775.9288358530348	15.671955314473971
50000	6642.386	74.50791221220906	800.6454512941464	15.52527131228538
60000	16250.582	180.94095769983437	3435.709643501655	125.31566901278737
70000	24146.032	790.8551230830252	5505.869338821184	231.71712891571286
80000	29921.334000000003	1378.234538597195	6981.765806478223	383.4194537090198
90000	34034.218	1960.8636305113637	8071.908045310001	532.4151947325474
100000	37086.45	2499.884271281369	8875.593645983701	666.4963552881738
110000	46527.46799999999	2425.8463017209765	11469.842757143884	653.4601473083717
120000	54235.56999999999	2640.0752570460313	13539.58119098752	766.7149505347409
130000	60408.45599999999	2932.7915241254746	15188.158144486897	881.8968190021563
140000	65331.526	3281.041966260104	16478.356104376937	991.2622181121268
150000	69298.77	3869.14725014583	17493.961501987294	1153.6796948455487
160000	78936.29400000001	3898.925754398977	20163.16639345352	1191.6760060749084
170000	86880.82199999999	4018.879916864061	22269.671633908092	1201.0426251386484
180000	93185.22200000001	4324.023412378276	23912.026894921502	1236.0330057769668
190000	98129.42400000001	4774.6149524873235	25171.434752929832	1342.522467805257
200000	102029.52799999998	5270.895422544027	26209.07275585817	1471.3034361851094
210000	111690.526	5229.211810308614	28876.390938493678	1444.7945499043165
220000	119982.95599999998	5309.228579108896	31088.741678699	1443.1847798446051
230000	126687.55	5440.520521169527	32916.3887746672	1451.432262965534
240000	132112.666	5602.835612517403	34358.76797123457	1481.4519846318542
250000	136459.86800000002	5903.878372664692	35510.71522088118	1511.0604109892556
260000	146025.28	5812.332697688797	38159.549457645975	1474.9924216786005
270000	154132.88999999996	5821.965319567331	40356.28136910398	1519.9220052112237
280000	160828.24399999998	6070.7822040312185	42180.78477535124	1583.0455440378958
290000	166351.62800000003	6122.9317345946665	43608.74340082719	1587.3280136893563
300000	170719.842	6120.028478106964	44714.00483026925	1586.0819060724536
310000	180400.562	6054.798201004264	47384.19857257241	1565.1933624580383
320000	188870.68400000004	6018.471057409104	49687.029126907444	1573.8057523404395
330000	195908.624	6152.677803275227	51509.13785206891	1632.7721837729432
340000	201779.416	6363.868895575328	53017.947475684225	1737.2463589629658
350000	206754.82	6560.579840627232	54325.29908054664	1808.7999060551247
360000	216268.66799999998	6623.159938708009	56985.770278828604	1820.288804867008
370000	224522.896	6716.549558316051	59226.41557202723	1790.5444643288806
380000	231370.36800000002	6881.151684602419	61049.923087743766	1813.7962914137083
390000	237054.398	7149.9269327949505	62547.00958340122	1886.2263511436151
400000	241747.42400000003	7459.967533517672	63812.96555975033	1947.4584747057224
410000	251504.23600000003	7454.198569127505	66592.09849041121	1878.0389734495684
420000	260146.31800000003	7398.344634785686	68968.36506099677	1894.451728051644
430000	267353.33599999995	7472.564141472917	70890.16189771326	1897.6100934248427
440000	273146.79000000004	7632.747475696761	72404.31553507519	1957.4866635964013
450000	278019.478	7938.330526443336	73650.2570149363	2074.2497865676464
460000	287748.664	7988.899912140866	76358.08016631089	2055.7273992605983
470000	296513.436	8059.968663737257	78756.68944384922	2090.665385957215
480000	304011.71199999994	8152.221039742315	80804.03920759023	2149.007632878818
490000	310187.10799999995	8093.644911587269	82518.08528994975	2158.2406318616877
500000	315482.426	8164.13166731459	83942.95784520419	2205.9039751519886
510000	325097.9	8052.90869918578	86650.52708859155	2154.4140954152217
520000	333755.6179999999	7823.414922031286	89043.97795717603	2111.101891679859
530000	341267.33999999997	7608.978966230147	91106.75309202813	2070.7862255864593
540000	347620.218	7428.441884118668	92834.78383234008	2011.3755684665261
550000	353002.07600000006	7335.730449802528	94269.19492330849	1990.9108803502309
560000	362623.0360000001	7329.670653973191	96964.39315810196	1966.9719662817167
570000	371218.16799999995	7448.025917708793	99290.59991864627	1994.0670859502425
580000	378497.808	7440.067413781805	101266.84250555196	2005.475513738622
590000	384607.698	7287.502380696841	102889.6985620016	1992.8570684682431
600000	389604.17600000004	7301.203856897993	104181.516395119	1989.795422610661
610000	399264.51399999997	7305.569991312102	106890.26127986924	1942.6895522631316
620000	407888.128	7280.380857847113	109217.43438290959	1942.8507486517092
630000	415293.152	7310.221067915491	111161.77582709005	1959.7371416046938
640000	421339.65199999994	7335.912476354198	112788.14545990748	1990.9345841872243
650000	426384.666	7455.572406277663	114164.40121880574	2039.3317207208497
660000	435933.05	7462.763275798052	116809.51642281772	2110.8041427241064
670000	444518.47400000005	7548.388413889274	119204.0701094749	2221.182190921686
680000	452012.3459999999	7762.0993904372635	121259.99462161315	2217.800587547697
690000	458386.08599999995	7723.085361566902	123004.83047947279	2164.4865513223153
700000	463705.284	7696.927567934281	124408.89812006897	2155.6799625750664
710000	473357.0	7735.356688763608	127121.88780193916	2185.1292210477172
720000	482130.2100000001	7777.651129790622	129493.13465473402	2178.345309363842
730000	489581.84	7673.433841803381	131440.78874479237	2131.737555221293
740000	495719.826	7657.708936594849	133058.56089977451	2101.0692084091365
750000	500763.58199999994	7630.513678613437	134406.42100305847	2050.3135214928698
760000	510478.2460000001	7702.301025203359	137146.69601976112	2075.9466839855195
770000	519367.51000000007	7928.682315874877	139587.56918182716	2169.7664217466004
780000	527106.2139999999	8246.423006349418	141680.26129023387	2279.899448240007
790000	533855.438	8567.160269159229	143518.34084702193	2394.7018673399048
800000	539750.686	8791.548982568105	145108.1111395722	2466.5839114970645
810000	549368.282	8704.441704399205	147901.04075457188	2453.3342237018373
820000	558160.6739999999	8447.34708614385	150388.49663818214	2412.7393565280227
830000	565770.246	8160.794975485916	152496.76396389873	2361.9664334233357
840000	572369.8320000002	8023.754722506765	154267.2370416906	2392.6268149517355
850000	578021.8080000001	8018.947589781519	155747.6809288756	2430.532387544329
860000	587684.7379999999	7974.57068630002	158486.1223184524	2274.4103083616374
870000	596595.51	7840.3179651182845	160913.72380071392	2233.546579086184
880000	604336.618	7861.586224411912	162967.17937857241	2278.2291718081506
890000	610897.1799999999	8177.674352832698	164724.07707308108	2395.136040380563
900000	616343.7520000001	8545.788041530994	166147.70356316093	2493.3633620213695
910000	625845.658	8478.064037028202	168817.10546091103	2390.0406942489144
920000	634479.8759999999	8533.306015319757	171182.99724401944	2302.665917975914
930000	641983.964	8672.820002707353	173175.61422353153	2246.6538600313343
940000	648304.5360000001	8912.270193324843	174865.7703135899	2270.677770067349
950000	653535.9400000001	9327.384123555494	176260.75107910266	2335.2683016208016
960000	663149.7020000002	9296.182183347946	178853.9618880121	2317.1103438115065
970000	672016.1699999999	9172.365230491696	181250.01158715825	2279.7645737908524
980000	679854.9	9290.951332057819	183406.54509183252	2347.8447312362105
990000	686631.934	9625.47995400657	185213.32176608004	2465.4769735175655
1000000	692325.0240000001	9905.233253668592	186704.64671157225	2523.7618096683095


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	6473.902	84.02226554114495	777.3774396020121	9.14996089475578
80000	7143.308	87.2615563566098	853.8364291352824	9.29936285639509
120000	7509.765999999999	89.03186348468498	895.8854271538769	9.195553819577919
160000	7773.840000000001	91.2607258840784	926.1944028527217	9.472444690347572
200000	7956.600000000001	92.03227598088745	947.2363053316791	9.541143155458075
240000	38791.763999999996	910.5255415686579	9211.057479691053	404.5111213912632
280000	52746.596	3558.2726110516064	12850.032592293608	1118.9275905290972
320000	59367.602	5844.729048398695	14584.321301065153	1765.029401147138
360000	62972.026	7356.840020619055	15528.890354305975	2207.480800227169
400000	65135.79799999997	8220.50166299113	16091.859303239136	2458.5362946856903
440000	99795.98000000001	7799.496253682024	25620.318586131896	2480.5500739878185
480000	117966.518	8686.177002619743	30448.658816690884	2707.6607955392924
520000	127562.85800000001	10081.934088790023	33078.67424583864	3116.268218103735
560000	133005.972	11391.750264647944	34550.023921340035	3407.8376379026745
600000	135814.636	11617.033847510498	35303.78888493056	3440.113596738116
640000	170322.248	11450.349691468227	44923.19658979661	3566.679761365678
680000	189149.356	11374.984681639693	49817.66423002101	3602.2832320959783
720000	199221.842	12161.722187312667	52356.42177917515	3714.8360164023443
760000	204641.316	13259.530158251546	53735.88050568071	3928.1417938871464
800000	207464.26	13702.907322767509	54522.808149684126	4045.9408142009365
840000	243715.306	13699.678724330404	64471.34440194827	4046.1451377325197
880000	264871.374	14843.015774044656	69921.56664629924	4405.806089694414
920000	277552.546	15819.577485410095	73275.08469980916	4765.460032919192
960000	285150.138	16554.822294952704	75266.90610485247	4942.676674955568
1000000	289875.1080000001	17643.00278031608	76543.48822480867	5209.368384219109


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	2087.5099999999998	44.972704067146324	191.8844474542255	1.32379277214731
400000	2242.15	52.347292618095025	205.88821665087244	1.6837690526868405
600000	2337.326	54.58754766427956	214.65632684689552	2.012063405839728
800000	2402.998	56.17060081177284	220.57778090985576	2.1406129602542805
1000000	2446.758	55.96084222223786	224.55023381111042	2.1379300636647645
1200000	51733.488	7865.2524499949195	10821.834749789976	1781.185614726422
1400000	55792.54800000001	8520.141528564733	11411.174785432415	1860.6286532526797
1600000	57394.876000000004	9115.643403540724	11610.548546790482	1866.8945521870342
1800000	57740.98800000001	9510.362336138409	11654.874403523154	1917.0751058639528
2000000	57764.81999999999	9509.807717897234	11656.964209006184	1917.0624815019517
2200000	119593.58600000001	14327.471531730143	25076.10241542114	3528.157658569951
2400000	131279.75999999995	17437.599862537147	26975.60523684827	3966.820556684494
2600000	135591.12999999995	19258.967021442248	27642.545601236554	4051.915019696091
2800000	136787.81799999997	19961.486191999167	27800.521466949802	4100.59174128309
3000000	137232.154	20135.769609270093	27867.406026766323	4137.509252385242
3200000	286199.77999999997	20706.19498922108	65029.516586229714	4024.6811730171758
3400000	330637.434	26188.12968106484	73647.54579146668	5068.307937491754
3600000	348649.03	25715.5737162111	76628.64440417135	5465.430639213236
3800000	356583.32200000004	24931.302954196093	77823.28045014813	5418.065605339708
4000000	361314.308	24866.74260337682	78429.86518568704	5250.784705528371
4200000	549976.578	25674.20397207105	127214.50745833886	6954.905815916554
4400000	617473.8299999998	21550.822421360157	141710.31078376522	5734.8280776959755
4600000	642660.234	23701.319820420795	146732.9691250718	6945.255611348065
4800000	657214.8580000001	24952.417486647428	148943.22336847548	7260.795506100739
5000000	665406.7260000001	26968.459067454918	150354.00351958108	6771.546305542426
5200000	794521.754	24147.309823542288	181805.96542156418	7279.749674443336
5400000	857025.2999999998	20739.537826150077	195196.66414483666	8811.948476280399
5600000	889418.0380000001	18468.753785212368	200914.5055602732	9114.999022892638
5800000	905943.4139999999	18914.877674256684	203397.84477949346	8787.185454555542
6000000	917500.642	22134.692634152296	204928.8023163677	8723.042875309038
6200000	1106220.1360000002	21873.26916863033	252793.9236502244	9298.428043944941
6400000	1178324.3099999998	20852.373967024625	267619.83956010686	10077.9075690081
6600000	1229965.3120000002	23787.27327445738	277899.29923291283	10607.445364638677
6800000	1262765.412	30303.197494689317	284047.3139510213	10675.232646993603
7000000	1280098.9760000003	33108.58087461881	287193.39607167715	10458.362239868464
7200000	1452035.5300000003	33441.56518907213	331215.93283358694	11580.84651103783
7400000	1524853.6620000002	34961.3178755689	346424.87414800044	13932.57285014298
7600000	1583271.656	38742.96266239479	358189.82574702654	15573.095732407312
7800000	1620611.13	44071.16997043887	365035.7932383679	16208.55402006601
8000000	1646919.268	48542.62873656628	369772.6239250302	16932.174033211988
8200000	1844209.5	47591.21738962628	421551.74164649413	15722.098509960173
8400000	1971917.982	47183.64272755307	452377.6499267345	14647.674841753234
8600000	2042717.9980000001	48844.63103252219	466945.7432564654	13521.804061423649
8800000	2094402.6080000002	52881.26175135842	477672.67077046435	13132.116728333685
9000000	2126002.628	56863.07171854313	484403.09469414304	13060.211987461265
9200000	2279741.5880000005	56269.696147235045	521348.90214446606	13823.021730022212
9400000	2349120.732	63398.293669679406	536131.6591919197	12809.046006056451
9600000	2416844.4620000003	73658.44022048579	550417.5316791219	13009.291441395768
9800000	2445313.996	74988.92527067394	555786.8591905681	13313.804303221503
10000000	2472913.9960000003	77457.88862146443	561012.509590305	14110.446656106024


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	1949.136	53.7545845486688	177.67213970639997	2.5433002887633736
200000	2105.466	53.10906769197806	191.67826870112503	2.4966801678060886
300000	2191.782	53.6827565528367	199.5193152613846	2.4514124545197644
400000	2256.418	53.84622834207299	205.38812811239555	2.490520041239289
500000	2311.4539999999993	55.167164992714056	210.3627059487298	2.5750851324192685
600000	34322.584	4160.032127138761	7065.803743378572	827.6848549370658
700000	36618.002	4242.975458597682	7384.48448063611	762.007234172053
800000	37375.072	4452.468769632316	7467.550994792527	741.2088591362273
900000	37766.13599999999	4587.38760539324	7512.681229274395	733.5829513423339
1000000	37844.89399999999	4652.09759050259	7519.735701583176	734.0236813209707
1100000	81926.762	8021.199900338822	17510.41105715079	1552.4727565819758
1200000	89662.65400000001	9966.001860931665	18820.40207092037	1913.9747665187533
1300000	92507.49399999999	10392.519836155874	19242.122140709303	1968.6028390140204
1400000	93636.60399999999	11008.534969279463	19366.58275519146	2042.7256333980513
1500000	94529.05999999998	11612.619671558472	19463.522021086203	2109.375122968774
1600000	138450.83800000005	13314.842392382856	28813.9392545696	3005.834482860791
1700000	152411.41800000003	15826.744560696958	31194.86458426252	3795.0729290850577
1800000	158512.83000000002	16006.245425025692	32182.662058361777	3898.0316030075187
1900000	161266.898	16359.881346981987	32567.359971567097	3891.905337895043
2000000	162241.73599999998	16876.99967312726	32713.750161674037	3941.2471254833004
2100000	215368.82599999994	18414.398988834924	44640.418515541736	4669.337474546317
2200000	237561.66400000002	16516.278894060313	48503.47925214951	4505.816930409107
2300000	249916.11000000002	14216.734121553922	50417.624442448185	4061.546069093782
2400000	257326.33	14126.826048958545	51446.436226362195	3900.921374663317
2500000	261775.06800000003	15058.70726394738	51980.39042698838	3810.3977156831806
2600000	350664.53800000006	14933.76652203973	74565.88252238501	3381.218564018305
2700000	391289.35	15402.430698992499	82866.70253011354	3740.6267944539222
2800000	412101.47	17146.851801098135	86673.60495413515	4120.21588945155
2900000	425722.872	19585.521594951944	89087.5014192725	4527.404168066538
3000000	434458.88200000004	21805.469863669943	90536.24971207776	4852.392914487061
3100000	527444.526	21161.756735345953	114375.58069600302	4964.6151723652065
3200000	582340.366	21662.249435012855	127211.01303166049	5449.376448523663
3300000	613492.3979999998	22901.835076106858	133810.50603761172	5802.457767363176
3400000	627014.9519999998	23347.427594953897	136367.5282963366	6174.558483294932
3500000	637486.454	24730.65022680975	138224.4040583267	6522.255076432998
3600000	735917.9680000001	25199.400985064374	164610.0473142754	7717.601902170003
3700000	793378.1559999998	26584.304131842393	178342.4950925546	7789.383928354784
3800000	829378.5199999999	30188.522034805832	186021.31535308418	7644.3245379183845
3900000	847724.1440000001	33246.396491602995	189683.77175789434	7788.545237038242
4000000	862019.9120000001	36471.297680596515	192447.95239208214	8073.036799079245
4100000	924923.814	36517.52840730848	207611.66787705995	9093.823645640354
4200000	981574.2440000002	38026.933252587965	221170.82399822734	10631.290422089121
4300000	1005708.076	38480.07522230562	226213.29767447407	11291.603832018562
4400000	1027492.3179999997	39925.94125591969	230744.8720784129	12201.284225648575
4500000	1037985.8960000001	39728.83702795885	232567.68138544858	12243.467706077667
4600000	1135761.446	39779.21366897271	258200.01816801573	11793.324421635567
4700000	1194298.626	40353.114299512476	271982.9694460772	11971.603509658275
4800000	1228698.626	42202.950469560594	278963.0912308691	12538.900807240723
4900000	1258049.098	44216.782577741054	284769.4557563065	13053.352953517406
5000000	1274329.482	46424.40202268679	287756.058082596	13401.194234497274
5100000	1369841.356	45651.97780899492	311804.68132232246	14264.6198531321
5200000	1414416.426	46230.74679920671	321901.55244938517	14768.549444906499
5300000	1450416.4340000001	48619.10253004952	329931.580230137	15422.22016305515
5400000	1479684.3680000002	51086.32474573224	336285.1277871801	16094.307621641725
5500000	1493755.054	51049.42941230462	339116.2205808083	16556.5127709208
5600000	1591355.054	51787.1623537649	364983.3589573605	16906.774592453265
5700000	1650608.6600000001	52347.84724900076	379457.2802332208	17608.389571942153
5800000	1687018.78	51782.148310520264	387437.9306968354	18257.84754746827
5900000	1723376.014	51478.81143728173	395398.7522797648	19006.580779860804
6000000	1743827.9100000001	52872.14503414502	399656.2739950349	19569.559519774048
6100000	1840390.7580000001	52472.97959898677	423928.84572153457	19675.443673064812
6200000	1936403.1539999999	51967.08821806448	448004.2344014466	19877.369673744986
6300000	1981238.7	49971.285929944504	458109.33745737036	19282.206427146826
6400000	2016638.7159999995	48049.63828389196	465762.9174400365	18585.0713495197
6500000	2052038.9079999998	47098.39227527652	473418.5144869077	17968.613511205785
6600000	2101548.336	47376.90303764183	484827.4358114981	18026.04263928568
6700000	2135753.6920000003	48711.0335975726	492309.79407948174	18329.240226817772
6800000	2169953.692	51367.7326942103	499844.1699762143	18970.028298055902
6900000	2193625.1780000003	54339.37929858073	504907.98429545976	19489.638615308493
7000000	2206833.1939999997	56132.014647999364	507546.907495587	19541.248496452234
7100000	2303233.21	54397.14190809125	533308.7629496488	19824.371711298878
7200000	2393040.812	53193.9999216381	556876.3414825865	20094.278824930032
7300000	2429027.0719999997	56422.60743954802	564763.1325824867	20398.440958242558
7400000	2463027.1119999997	60310.45754840954	572129.9839347098	20878.574420585363
7500000	2497027.1120000007	64708.45118022018	579496.8309697423	21557.258816594604
7600000	2561919.54	63350.29215086313	594784.0286123939	21554.868752261547
7700000	2598763.784	63130.20873384503	602515.2730868497	21333.50580965547
7800000	2635371.7819999997	63021.47114783214	610141.9186509778	21060.25511846526
7900000	2671972.1700000004	63337.15397843457	617763.8374766965	20873.660327937163
8000000	2694254.2019999996	64652.492071770714	622242.3316934212	20469.205741009024
8100000	2789065.54	64140.067031500665	647334.5494770582	20122.996467599765
8200000	2883865.54	63821.51461454264	672407.2669331336	19921.971974177737
8300000	2978542.9979999997	63677.002832356106	697421.7694905226	19924.246276368078
8400000	3029013.0439999998	63443.21757001358	708801.6625061054	19680.223383726297
8500000	3065813.0440000007	63135.074735508984	716461.2825111129	19108.836800020345
8600000	3157013.0439999998	64347.198005753635	739880.2383568399	19188.262177321598
8700000	3248213.0439999998	65620.94439085123	763299.194202563	19382.480424572135
8800000	3306891.0100000002	67348.6798820188	776710.5102645063	20055.757525269106
8900000	3343531.2120000003	68306.43100230373	784103.9502090763	20771.107495928965
9000000	3379931.2120000003	69484.75342792201	791436.0713949197	21554.78964301988
9100000	3471731.2120000003	69164.91239418072	814910.2160394953	22468.6983366087
9200000	3549175.6959999995	68874.72102647745	833963.60329182	23387.0487615835
9300000	3583822.4059999995	68589.10134255771	841354.6182851719	24304.34817182976
9400000	3617822.4059999995	68812.7507296406	848528.0171581261	25178.684295869014
9500000	3651649.2	69865.228102125	855641.1090459486	26149.299082507878
9600000	3742630.7660000003	69476.86665259204	878675.8862134519	25625.3475801023
9700000	3794744.486	71093.7834077514	890835.8946446091	25622.42755761623
9800000	3826743.0379999997	72874.71226287994	897809.887605831	25706.528046891657
9900000	3858501.7519999994	74716.5468241342	904749.339432806	25872.506907332085
10000000	3890101.7519999994	76931.8002012947	911646.0976490577	26161.984619229963


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	2237.2220000000007	66.97545583603306	204.81109057913153	1.5023486706798852
800000	2407.1380000000004	71.90412656988316	220.01298396961607	1.635742253265523
1200000	2495.4739999999997	74.87460809765746	228.01966275223353	1.6619133021894623
1600000	2561.7899999999995	77.0511744809182	234.0256689704483	1.5150200058698642
2000000	2605.386	79.04104028217806	237.99778802042687	1.5141005813674866
2400000	77095.98800000001	9474.210828194846	15022.579957226062	2524.7381124738154
2800000	87379.648	13810.131524629782	16376.462001882921	2878.976872578678
3200000	90203.35800000001	15642.152631824201	16770.067528346324	3039.147754808057
3600000	90699.28	16305.174481740438	16818.771460781583	3049.298564644032
4000000	90732.18399999998	16305.411300439966	16821.7687975115	3049.3029557018835
4400000	335990.45200000005	25536.358812529204	77365.24184246428	5195.220502210722
4800000	374085.926	43188.85819293061	83627.34865760282	5932.331586971972
5200000	389409.93999999994	56105.58959134662	85745.08440057412	7031.312772722025
5600000	395545.654	63371.80125756813	86548.20309583598	7657.633253661881
6000000	398864.25599999994	68234.16760449614	86932.32589653572	8050.679018043226
6400000	653771.854	67062.06956663085	146993.49449321296	10998.82159575799
6800000	732271.4780000001	62241.02909619413	162310.59167468635	11319.065655666045
7200000	763416.7320000001	60723.90022805206	167955.62002006784	12044.327540964367
7600000	774702.94	58481.21260737331	169749.39262967362	11701.502316744729
8000000	780447.9239999999	59688.752596494916	170504.45764382277	11781.937369554711
8400000	1093630.8679999998	62470.16426190307	247039.09404836447	13116.867862334597
8800000	1204127.382	72223.01429631762	271340.9330442957	14552.848763486982
9200000	1253107.64	82179.95608501304	280980.4996235424	15918.79544565582
9600000	1279633.048	93672.94056140329	285677.3957471379	17944.01882250966
10000000	1295633.168	99603.14100460225	288132.19297703414	18994.308917752573


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	312418.668	13958.65368186802	56631.111651820305	3099.644862478423
0.1	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704
0.15	229330.562	9166.677167690723	57198.13786337684	3364.8235113193
0.2	202290.744	6052.612757639291	57751.8892507064	1740.8322373836502
0.25	179660.604	7088.003811855011	57394.370565105855	2117.5202095976047
0.3	168972.336	4069.8436225792357	59859.39255099788	1396.597655987049
0.35	155370.152	7119.621116174978	60194.77623967675	2889.3518591832667
0.4	144770.65800000002	2954.8748394091585	60702.56134239545	1309.6873940371954
0.45	135295.03600000002	2791.4260518762408	60821.11218245367	1288.03066903335


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1550.306	54.41273384461067	142.97678274707135	1.3783242453123243
40000	1713.1420000000003	59.176064568183115	157.78163489805772	1.442693878818353
60000	1807.72	61.24715612445469	166.41072986872786	1.5990211772412912
80000	1875.9839999999997	65.26536042274734	172.51091643422896	1.8145441254764956
100000	1929.716	67.2790994787138	177.41814043274715	1.8930244760784052
120000	11679.764	771.3018375476914	2292.571811939606	174.32873062805444
140000	12688.259999999998	1299.1894907894607	2447.5328038650946	264.39835356189957
160000	12925.876	1419.7719911403606	2484.7350443929554	284.063289662816
180000	13002.862000000001	1420.6818740137114	2501.952254590335	287.0459312788181
200000	13028.43	1420.279170124271	2504.244493418426	287.00148809049864
220000	25927.404000000002	1497.2297307227097	5335.490748412601	318.18055884979407
240000	29127.365999999998	2117.625476446044	5906.109988468928	414.6240081896096
260000	30045.897999999997	2307.0829174609244	6042.4316462596125	449.1303261590981
280000	30264.917999999998	2450.9886295298106	6075.1816348613065	469.6540010131016
300000	30380.696000000004	2507.538894592332	6095.506709744636	483.3088813501414
320000	44485.06800000001	2843.882759533758	9396.019823417897	531.1244164976644
340000	48961.064000000006	3553.993533249917	10232.823467288737	608.9604208043884
360000	50941.52999999999	4228.0714473648895	10558.723291831795	691.7857527114195
380000	52041.11000000001	4718.884773157036	10729.439243625337	748.9851218052439
400000	52669.09999999999	5169.227302016337	10824.084955080596	807.9167863340076
420000	68968.092	4863.587479109536	14804.914513876225	655.9756742656753
440000	75222.964	4890.067877536629	16243.81105208374	775.8777442093473
460000	78175.47400000002	5014.1649241417335	16872.248369092857	854.4571990852331
480000	79485.356	5264.563481339077	17106.555032266217	893.4312155158715
500000	80331.65	5534.075375090028	17258.66795267349	926.2306779181979
520000	95000.058	5623.09810019312	20679.670044891773	992.8810730875008
540000	102513.52599999998	5437.92107868071	22181.877818704776	1019.6876084494479
560000	106413.706	5671.538614239037	22916.25783502333	1073.5203195334607
580000	108746.10999999999	6020.551205147251	23335.95142944428	1135.596550624575
600000	110438.156	6409.325320269592	23635.51435175453	1205.3648288236086
620000	127359.31999999999	6347.581582030548	27901.301830435383	1394.1806682763947
640000	135223.06600000002	6409.65245705811	29595.05416720958	1420.984508528747
660000	140132.99000000002	6440.435816649186	30551.80909615917	1413.296838966351
680000	143187.98599999998	6074.714940370444	31158.478116921302	1311.2383767100034
700000	145056.82600000003	6089.701949634496	31487.52639953249	1299.1676408413857
720000	161057.258	6219.700870616767	35221.44640136079	1193.7364254332108
740000	169248.148	6514.644437117209	36829.434609151176	1197.9263367924148
760000	175252.25	6814.2111552206115	37971.28745293776	1273.8631300607542
780000	179298.77800000002	7036.744057723468	38707.990198985884	1361.0858792245501
800000	181929.06600000002	7421.495242604728	39152.201032253564	1378.953336575816
820000	200561.738	7449.107118583321	44045.10108435628	1228.0641414474069
840000	211438.538	7639.79770339765	46541.41970619171	1387.7041786776163
860000	218027.948	8004.5392330446475	47943.0637760478	1645.9085574481558
880000	222527.822	8303.09733357887	48794.77474756396	1797.825580201906
900000	225217.04800000004	8777.517415114591	49253.99047363012	1874.8451413874432
920000	240876.196	8708.945367822416	53066.96358372075	1866.7463406915274
940000	249971.194	8325.53648285697	55089.22395576164	1713.2681019173217
960000	256216.446	8533.98000668466	56385.86731492968	1780.444313538848
980000	259888.02000000002	8734.72318161639	57086.26882333318	1778.650733485884
1000000	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	269828.266	12293.053630990327	55366.3103935619	1886.1935990780748
0.2	275482.65	9480.17329128651	54915.13029487424	3100.4551028671644
0.3	268607.0	11509.397641266884	53717.90020683169	1371.0603874658293
0.4	278275.862	10776.020129872564	58073.404002926174	1928.5277045840487
0.5	267560.18200000003	12135.93091865074	57731.17613874962	2919.12677154811
0.6	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704
0.7	253988.15000000005	13512.825639669602	57486.263123585566	2991.6491077295454
0.8	261093.99599999998	13656.442044254098	59880.27451779612	2470.4731473727725


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	1393.094	27.680385434053786	127.09448459742154	1.8204718446287227
20000	1564.616	31.75022351627369	142.55151488371604	1.8506555441024852
30000	1662.2760000000003	33.575527860498546	151.26009449704082	1.788953875890935
40000	1731.3560000000002	36.05606473874326	157.47523668183243	1.7422555184227682
50000	1782.316	36.87050347726029	162.0536784408535	1.6917730771243
60000	7048.567999999999	282.45735382335	1196.6423981213948	106.67491678844883
70000	7948.928000000002	461.9727950816541	1332.4084195558	135.2241489978694
80000	8210.154	629.5079699821997	1365.580252685939	167.56642207859161
90000	8248.771999999999	640.7256801263189	1369.334752864962	169.45363420273372
100000	8273.756000000003	641.3317581269627	1371.5873101918526	169.45583002435006
110000	14817.823999999999	880.1326170173313	2796.9064679074136	217.56076512456963
120000	16416.078	1490.3673358814012	3066.7083539864243	351.27336352463817
130000	16944.944	1780.6595617928872	3151.124795167977	398.9717764534255
140000	17141.845999999998	1883.9108232975836	3180.299675238632	419.40860967469126
150000	17237.16	1941.0238910430749	3190.894236850054	429.32854917986526
160000	24818.73	2101.710592091859	4909.126709048543	431.44161348728875
170000	27652.784000000003	2060.57258557583	5423.89981720412	412.12373113570834
180000	28767.386	1944.0749809282333	5586.633440296781	383.9282353038205
190000	29376.532000000007	1813.4612012808861	5677.933575349448	367.8541309039858
200000	29785.045999999995	1764.4993984709802	5744.603272233716	361.88563905048335
210000	37740.572	1724.4434809126685	7564.545533658871	413.7049722159677
220000	41482.71	1814.8733203970144	8286.583329690673	408.0920406254955
230000	43375.572	1943.5163300048598	8614.385795622055	405.93440406299044
240000	44357.619999999995	2109.928868353414	8775.082489553071	379.9073112563638
250000	44808.928	2276.2352571091305	8855.971936874517	371.86228403396314
260000	53283.728	2061.589737227072	10863.690689925954	397.5066275083234
270000	57340.873999999996	2103.1438864297097	11681.428967840655	452.94896810552154
280000	59718.228	2372.4655729748965	12137.677596127629	503.8010154359716
290000	61107.418000000005	2636.2001794915154	12378.951924938025	553.8587235382728
300000	61746.50999999999	2761.422453869261	12479.417962839118	550.1045909790819
310000	70480.848	2805.1540747575445	14541.220849711031	534.435409997407
320000	75343.64400000001	2955.5280087441333	15554.844491146807	574.2191945210831
330000	78235.49999999999	2932.4298758992863	16118.004045398868	595.5515748841169
340000	80072.69	2792.1083730041687	16427.800124797515	595.9167723427338
350000	81328.262	2754.8915757240884	16633.072112474423	582.3079942351646
360000	89956.43199999999	3042.200090054711	18660.06832957723	638.7433670061176
370000	95157.35	3241.2065500537155	19747.17339325448	710.7460477416315
380000	98230.752	3454.7745268405965	20353.030490532186	708.8339126150888
390000	100236.508	3512.8356911216024	20712.363052983845	700.2900069923472
400000	101652.24000000002	3623.375608609557	20959.205551564715	735.5317706946158
410000	110558.52999999998	3576.1598229665283	23185.827387281075	823.2616502599737
420000	116181.05000000002	4005.5773424702597	24436.04009259324	941.9078388728625
430000	119558.71399999999	4184.846034646118	25115.40528889324	985.0873543630005
440000	121897.308	4461.370985746667	25575.1137856251	1018.7426555456817
450000	123522.36800000002	4774.418815741526	25876.670841609437	1054.3244333844561
460000	132245.836	4846.127706730166	28028.53905714416	1123.0139712395812
470000	138035.484	4898.835139434694	29376.358447506605	1134.224724708861
480000	141357.894	4811.861120310935	30098.79211031737	1174.4820623956002
490000	143639.78199999998	4709.737882590357	30551.62712505389	1201.6175275637252
500000	145239.946	4685.890221373093	30843.288238277863	1213.4348921015721
510000	154093.06600000002	4520.676500486293	32924.71103960916	1151.7311975788527
520000	161036.782	4418.345519374111	34447.53842847399	1133.1778820800037
530000	165374.90600000002	4216.814110234328	35347.808306018786	1123.4818247691935
540000	168255.912	4007.0678529507213	35946.40962680707	1105.9997184346294
550000	170480.184	3788.5734419500327	36401.933681070164	1077.9082682036487
560000	179333.918	3841.4337119530005	38573.60664658431	1080.6773437517074
570000	186305.176	3961.5392614128587	40197.92528743802	1069.061740326988
580000	190974.24800000002	3762.725584575341	41165.59347264703	1003.3517595915939
590000	194040.67200000002	3707.1280216984915	41762.756288968376	972.137450505304
600000	196399.816	3693.6992725546975	42210.510631946716	963.6855232233399
610000	204952.06600000002	3655.481045140599	44350.11085259758	875.770805314875
620000	211199.904	3787.690173517365	45871.384694227076	926.7608828705078
630000	215783.93200000003	4198.281708479214	46918.35245509182	1075.043039555759
640000	218939.42199999996	4416.647480224485	47598.8199586955	1120.572243792063
650000	221233.98000000004	4536.58947142748	48076.533337431225	1158.0346032463247
660000	230308.97799999997	4369.463172167595	50317.057832479615	1081.9808421258356
670000	237543.51	4009.365110086359	52023.70450988748	1007.592139233023
680000	242331.908	3783.6614121033563	53049.77092977399	972.9617231707434
690000	245845.82599999997	3714.4376993689575	53767.99764727361	991.2049908073888
700000	248855.44799999995	3724.52062016875	54388.79288763661	1036.3672350262325
710000	257669.452	3723.502930153556	56520.99561843148	1002.1828095255166
720000	264830.39599999995	3871.531507123355	58209.236041266005	1022.0922785251179
730000	270656.27599999995	4109.260790791644	59509.80703423639	1041.1888416506752
740000	274627.93000000005	4332.548749005703	60320.16320302266	1064.2468694219676
750000	277519.502	4817.574097493482	60916.8888157725	1095.8641868318925
760000	286430.24400000006	4570.955095175971	63089.49860294072	1058.1901999463446
770000	294201.0299999999	4494.441975697457	64896.09527929431	1111.6948243699128
780000	300065.70800000004	4591.408306780542	66166.0994049168	1197.1267337146792
790000	304052.48	4807.04280031798	66997.36303748545	1256.3703301879964
800000	307309.3219999999	4985.457919513482	67685.63007416404	1332.5277571860772
810000	316036.748	4909.831119912613	69825.76137048836	1303.4045516297977
820000	322736.2660000001	4944.83222404115	71390.69001148036	1299.4659546205985
830000	327539.62	5163.324559510506	72508.02229449755	1320.6175386216319
840000	331209.31799999997	5619.925814531733	73305.53324610999	1405.6664066862593
850000	334059.3460000001	6037.285616522652	73921.19493328685	1506.3619341530905
860000	342890.64800000004	6104.969038918289	76143.00763555575	1486.226513225666
870000	350144.55	6211.016519080359	77892.65037973436	1541.3730147387453
880000	356370.162	6404.514567490289	79371.72644182095	1644.4180769717789
890000	361356.13200000004	6521.038453983253	80440.47180217774	1703.120060306649
900000	364871.57	6714.679382535258	81127.17074199009	1782.3025890694896
910000	373685.454	6570.003762813395	83409.37155739867	1656.8172912974237
920000	381605.926	6506.485012450928	85391.81348416614	1601.8959298942025
930000	388518.804	6589.514379920731	87079.02393403689	1646.1157900064954
940000	393869.38200000004	6555.010138318808	88293.33594821232	1681.4077403437645
950000	397487.5479999999	6577.831420083684	89036.85967906486	1736.4521459797518
960000	406362.608	6532.881555646529	91348.03668769795	1637.39133140903
970000	414493.63399999996	6774.287821566678	93438.3926295591	1691.7808697754087
980000	421484.91799999995	6907.196446357475	95152.82646552376	1694.1493482442079
990000	426989.73	6934.234821599921	96404.38992524901	1651.1392546865877
1000000	430961.354	6938.231227869407	97250.45763331675	1607.8020826187


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	1727.28	37.04577468784017	157.59238144037226	1.6492380994951443
80000	1890.324	37.969022227190514	172.1377724229788	1.6483126467750637
120000	1980.0080000000003	41.65023697411571	180.33961920015665	1.6176912033854869
160000	2041.1480000000004	42.947741060761714	185.85976623497444	1.6106192017767749
200000	2097.2960000000003	45.62219518319262	190.80793544778686	1.7609181453614091
240000	16264.107999999998	1096.3795169435334	3184.476679204803	308.50879675523214
280000	17525.837999999996	1606.0357210210339	3373.895608536318	399.44640577559073
320000	17835.622	1703.2314996421758	3415.495354132488	417.61580443016885
360000	17976.082000000002	1728.038619410264	3428.276280201496	417.2588660514206
400000	17997.238000000005	1727.9693808359755	3430.2495700291283	417.26040649989255
440000	36945.64199999998	3101.2047726642527	7723.2198595428345	597.3286400374792
480000	40482.047999999995	4180.34647161851	8324.969400141945	723.3094080264106
520000	41536.638	4745.551909262679	8513.554022248374	779.9397276838706
560000	41967.71199999999	5285.062821913601	8577.281928020677	857.3173354694485
600000	42176.22200000001	5677.635723326704	8600.141252181196	883.1439912157591
640000	67283.136	6250.830471629267	14329.228811245266	1207.9138694067913
680000	76019.12599999999	7471.329917806843	15937.058547476623	1388.4771469148686
720000	79783.64400000001	8800.100990596256	16551.597925943508	1567.6903552671768
760000	81519.32	9566.4069848472	16813.58522935062	1666.5742175351888
800000	82119.15799999998	9731.898864494588	16887.164302914145	1694.572413608961
840000	104991.93400000001	10387.652888775854	22003.09324064914	2107.7893578830185
880000	113610.294	10684.67012918165	23760.908462967585	2293.4722073980606
920000	117355.11600000001	11129.398033795402	24378.280367109604	2439.855364107241
960000	119285.08199999998	11780.154336983498	24626.83840670776	2535.9168452175422
1000000	120525.05600000003	12187.549997416947	24785.04830622232	2606.942239262468


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
1	2463.6979999999994	61.17441327875564	224.3602695287439	2.488788925518465
2	37731.788	7474.143857826422	7637.478744184011	986.6782733509702
3	85415.55999999998	7685.185734223422	19055.170536322734	1321.534180913002
4	107356.17799999999	8695.342571793251	23428.029118610903	1324.6688370278366
5	120525.05600000003	12187.549997416947	24785.04830622232	2606.942239262468
6	162200.93600000002	6839.387016514804	34745.98565168011	1449.3879439601196
7	197010.986	11236.56078981484	42021.99129996092	2302.4617120856537
8	231882.90600000002	6847.163960479797	50789.894851304554	2332.2456669147577
9	235071.984	12756.034376852744	51342.801222253984	2305.5980460020974
10	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704
11	282683.62400000007	14504.598816702666	61456.637944325885	2772.513742542872
12	300254.716	6466.974349840358	66199.84331705875	2457.253908808852
13	340137.58800000005	8029.045978851201	76178.31794992501	2399.8597124723283
14	346112.14800000004	9155.179341277337	76254.05767112762	2465.95533643908
15	364869.022	11571.42044864927	80938.88364722747	2689.8134193301926
16	383042.958	6418.210288029931	85902.91558107288	1692.0013307886063
17	394063.6659999999	7089.424025700686	88611.818263507	2071.8536312045676
18	408660.148	6728.425629265079	92929.9309420318	2073.164215131007
19	423497.746	6985.9735043748	96304.59546504189	2109.910038786308
20	430961.354	6938.231227869407	97250.45763331675	1607.8020826187


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	920.1740000000002	19.86105524778467	84.889801451017	1.2938794580058686
4000	1137.6040000000003	27.03526881686206	104.33518723824655	1.3684369800173182
6000	1253.3059999999998	30.669243442467504	114.67125267800213	1.5832366530269169
8000	1330.7720000000002	32.479711547706465	121.60981859550334	1.6607454332834637
10000	1387.29	32.3577986478273	126.7279023914336	1.6569593714254898
12000	3138.4	51.83999657064468	477.0756667726617	18.88328736354489
14000	4092.2059999999997	139.92417535540062	614.1211405741515	36.20456689891009
16000	4530.328	192.98040526897506	670.0595887972728	47.676164947122174
18000	4738.530000000001	207.39936081547282	694.5235891923566	54.03263526848729
20000	4859.802000000001	236.47550786028103	709.2204876054012	59.56779907104032
22000	6682.139999999999	230.27084111251818	1100.9879434714312	60.94093197465806
24000	7803.379999999999	288.84881643440286	1286.18620177188	73.79554896623688
26000	8392.226000000002	381.2012539387101	1372.6531000980042	90.00631840391475
28000	8694.108	461.1147733916145	1414.2995834151563	101.43155695541068
30000	8842.135999999997	509.6375966246339	1432.5736474714706	107.44282704649551
32000	10706.036	497.9844830960548	1849.7528764669198	110.57284539859761
34000	11925.261999999999	516.6518872251723	2062.9528733100074	128.91014492434454
36000	12582.728	545.5841931727856	2161.8866108082216	139.96902329990763
38000	12945.180000000002	587.9310723772531	2216.17403346179	143.8050716081378
40000	13154.645999999999	638.8843193533205	2244.9578705097074	147.39175083323244
42000	15047.004	654.8713251590386	2674.995569766571	147.7576072175794
44000	16320.912	716.446506350768	2898.662646369986	160.5214474542693
46000	17083.392	787.8678671621707	3024.768931992293	171.8029331831504
48000	17525.422000000006	857.3203220604192	3092.2958385638553	179.41093427348954
50000	17798.037999999997	899.2308738496739	3131.805899020942	185.01645687118014
52000	19672.716	890.5492982448771	3555.2396347686454	171.54240440793893
54000	20977.356	953.2978296792171	3785.389134189104	172.94139023776202
56000	21779.557999999997	1018.3459761113719	3913.6330612275283	182.59986390936726
58000	22261.453999999998	1029.6370488046327	3988.561637926335	190.84693424289566
60000	22573.164	1067.8928177511286	4040.0773270056366	203.00912379226216
62000	24469.104	1041.654239746675	4473.543710588344	212.77160952682354
64000	25914.212	978.9572760715007	4736.853775204889	210.09478692668128
66000	26912.043999999994	917.0464672971717	4904.265824218184	207.43809769947558
68000	27583.595999999998	868.7915625638996	5014.025996727049	202.25024346858416
70000	27992.402000000002	889.6011136308982	5080.10793212739	202.2476358204002
72000	29861.503999999997	888.7089832785528	5515.718866156203	202.48220094554614
74000	31272.994	821.4968259923799	5795.654703447461	197.0322657497662
76000	32252.363999999994	755.7091809125704	5977.046138144313	195.93139519986912
78000	32856.992	765.5826272962162	6082.849466375179	208.5790698132369
80000	33277.456000000006	816.788879116804	6151.096481606091	215.74060638941796
82000	35164.84400000001	818.7971054500232	6581.537245466234	220.30619885188753
84000	36664.26400000001	852.4639342934755	6889.59097541251	226.08646020906139
86000	37681.832	946.2700881155588	7076.337317666717	243.21023003543206
88000	38390.046	1038.372597868626	7199.734446907469	251.27968629849045
90000	38903.850000000006	1132.1228019079883	7282.703924119669	261.4585596399253
92000	40782.01000000002	1095.9831849176448	7730.368191451271	248.93080631432684
94000	42347.32199999999	1034.800935121771	8047.517561789748	230.49775825917723
96000	43446.964	1028.2760481850687	8238.00437279254	227.24009867923834
98000	44196.363999999994	1016.5577542012436	8363.117093348099	232.5845413170239
100000	44721.294	1004.3379000692753	8445.878861915353	242.62854865757282


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	666.5340000000001	11.98975507117083	62.13403903111225	0.6098815222256705
2000	929.3919999999998	18.280909775561568	85.2454906530929	1.0043826834469747
3000	1063.276	21.441825792906254	97.09359426287548	1.0969754169883505
4000	1149.8760000000002	23.448016831564644	104.82619962472249	1.176518681067693
5000	1213.662	24.583720810505678	110.48959980337975	1.2356618658608902
6000	2172.254	30.945477573019517	312.30080047641826	21.655280033026923
7000	2874.848	75.14444058685321	434.23967850157567	35.89662445720244
8000	3342.5780000000004	106.7755596046628	501.04501487977495	39.0916522954146
9000	3614.736	120.68057776166341	538.3613139833728	39.22206285455179
10000	3772.970000000001	128.71262400315595	558.9426740561101	39.291534303422615
11000	4738.028	131.97700446163552	773.1465685886632	36.951128157145085
12000	5480.338000000001	165.81265263342678	907.2093328757667	42.9645537182966
13000	5971.255999999999	191.43201887063927	981.1807994306826	49.30047703124509
14000	6269.81	211.1792305128515	1022.5215104330133	53.783984136696134
15000	6466.686	234.77310655183632	1047.447133202209	56.68517007232894
16000	7427.707999999999	226.72886483884452	1255.9251523487624	47.957522048504885
17000	8180.084	214.8029929027986	1390.3549538227358	40.377951748985865
18000	8711.926	209.43339987266165	1471.7495621099974	36.16804490926635
19000	9079.486000000003	226.09024216990073	1523.1958595420765	37.25944432567178
20000	9327.527999999997	238.88813173626727	1555.8227831523172	42.204946320188014
21000	10293.625999999998	245.20093366688317	1764.9661162864645	47.55304417620425
22000	11089.658000000001	266.0531658564172	1908.982241044021	51.0745603975044
23000	11678.354	267.1014028084144	2002.7130847462527	52.32484711808482
24000	12107.738000000001	280.3476724751278	2065.7299378071066	60.4328330033021
25000	12416.607999999998	300.9562723793022	2109.400306510299	71.44742319076487
26000	13371.336	303.9117987252956	2326.934789630727	69.21039308789037
27000	14155.070000000002	313.9384341979599	2476.99105535696	69.59299889178486
28000	14740.932	321.48606898450646	2572.24915151044	70.42909712862286
29000	15165.113999999998	318.6125263701977	2634.350004723772	74.0813136745327
30000	15458.944	312.35011805486596	2677.9864501744987	82.38300097756068
31000	16437.468	308.35822288010826	2904.653544848814	82.35943719584073
32000	17272.862	286.05134526670105	3073.5479065464665	82.1596802821754
33000	17920.682000000004	287.61248411321975	3191.0441110268193	85.67485928817707
34000	18414.267999999993	296.34712291875223	3272.652366378493	87.46852284161245
35000	18761.354000000003	292.08557909550416	3325.7312754611003	87.98637429093483
36000	19714.946000000004	282.6083032593193	3544.5593787480148	86.44681946164313
37000	20552.384	256.8845929898391	3709.0899166388976	84.49266065764823
38000	21222.924000000003	237.29848111140257	3827.574067421568	83.37349834649328
39000	21751.322000000004	239.99217680768058	3912.802534183512	86.94542640728665
40000	22153.200000000004	261.635541928081	3970.9257824872666	91.43270174898089
41000	23115.781999999996	274.38502898097227	4196.703650748109	95.35259891695519
42000	23946.054	288.2158037227598	4364.431373531962	99.21868415205464
43000	24558.016000000003	312.7444255547257	4473.513568025219	107.64055537351086
44000	25000.392	359.7928631495263	4544.2838856063	115.41602647595586
45000	25335.415999999997	403.3200830660984	4595.25973582121	118.29659139214873
46000	26295.558	399.352168554134	4817.787886008504	121.4592121980585
47000	27142.528000000002	392.59809352568215	4985.919200012612	121.9500335284939
48000	27808.107999999997	390.61528913582794	5103.517882902949	118.68414348136761
49000	28342.974000000006	381.0254504243921	5191.236650064148	117.98672085639886
50000	28744.531999999996	373.25208856452144	5256.067706788341	120.47930807394359
51000	29702.004000000004	389.3414966952397	5481.2303676057145	114.80073090390685
52000	30571.932	429.38621042910376	5658.38724656573	113.52235107798505
53000	31268.428000000004	466.6059623565333	5784.620801664128	114.97174551816597
54000	31796.146	499.07125102979467	5875.118765091107	118.5522765603746
55000	32201.836	543.3339561387041	5939.771463187925	123.51684809662027
56000	33154.06000000001	541.4978821339557	6156.922843555388	123.4602489951779
57000	34005.098	542.7383021882853	6331.847404352625	119.6365715890038
58000	34680.258	538.7365788336073	6457.947244654488	122.20942782895858
59000	35219.223999999995	542.5897270436801	6554.760344018256	128.8376825290431
60000	35647.17600000001	544.4323340712062	6631.773563583485	132.83951708844626
61000	36588.914000000004	534.2420736416108	6849.702222825503	134.61100110965043
62000	37414.958	536.1137133482042	7022.820206878479	147.7727885596505
63000	38080.512	524.2178745691295	7151.151708238142	158.3363483131845
64000	38605.681999999986	523.6002883837606	7247.604571592392	165.311372552371
65000	39011.507999999994	544.7751945078915	7319.615029179295	170.80772525388295
66000	39943.86	540.9668930514869	7537.93295299281	180.26031106880845
67000	40776.776000000005	540.4136348144203	7714.289958472567	186.22446461942363
68000	41463.65	526.8306042953653	7846.400789124357	185.24926222256593
69000	42029.72000000001	518.7400458804033	7951.787882030547	180.36932011909022
70000	42477.192	504.02963274439924	8032.564823565384	174.62734661455804
71000	43413.27	508.8831338660536	8254.437736422404	185.92277134603316
72000	44266.232	509.4217020373874	8436.240662579941	195.37920914247564
73000	44974.142	518.2439112961731	8577.415344101399	202.53293186017262
74000	45548.542	531.5731231772725	8688.308809284437	208.1369397964418
75000	45998.778000000006	536.666717138717	8770.893226687214	209.78612752479873
76000	46955.14200000001	540.6292774124963	9001.982971419788	204.76326315522107
77000	47824.912	546.0770504201362	9195.43083170316	201.2471391508411
78000	48545.551999999996	532.9893563415117	9341.235548264201	200.35269751847216
79000	49117.692	547.2495258776695	9448.077372784932	204.45635461864845
80000	49577.765999999996	542.70496458225	9528.11793434531	209.39440181123976
81000	50514.378000000004	559.0104043913473	9748.899009564404	216.86791486075387
82000	51372.047999999995	588.9893893177431	9930.415141748945	223.39969180675737
83000	52106.581999999995	595.7789420358312	10068.405386858101	227.24856583580817
84000	52698.23799999999	606.7627339651712	10172.606054467822	233.23816896438464
85000	53180.534	618.5095587189151	10253.754573425114	243.0884230854799
86000	54108.734	612.1902700631564	10483.650941738555	240.8419177546968
87000	54968.52	606.0983666406347	10679.24609308382	235.65345253389324
88000	55714.60400000001	590.5815645841542	10831.267805534886	227.6766015749591
89000	56318.130000000005	571.5981876380561	10945.612027149898	223.4839810671559
90000	56820.288	562.5137379221154	11035.255202061015	220.2080147686688
91000	57756.94	546.5211477864125	11260.597348406842	213.74247715114305
92000	58630.61000000001	530.455541188683	11451.118056439409	210.77436470055275
93000	59406.736	541.912661745415	11601.454596018768	211.74024557754245
94000	60055.74199999999	554.1954376852184	11715.650781973582	215.0550730835531
95000	60579.945999999996	579.9830032796937	11805.510687938333	218.3605171958733
96000	61494.736	565.9425130444894	12017.357126308318	216.84690183265556
97000	62326.704000000005	551.3691427145498	12196.172972166856	207.4885450565024
98000	63042.19800000001	536.8516615685269	12339.040781887321	193.17027386213104
99000	63644.588	519.6431271298911	12453.007191407005	179.97684385334733
100000	64151.85600000001	504.2924804603866	12545.357266183777	168.60985431317044


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	1133.678	23.314646707833745	104.76261967294988	1.3786010005637415
8000	1323.4	28.554758311395833	121.78990125775726	1.476972361834387
12000	1426.848	31.102313168709045	131.08575344652883	1.6243139716856143
16000	1500.582	35.59146146042461	137.6473520199913	1.8062698421481713
20000	1553.8180000000002	36.595089470219	142.50330568164938	1.8086872025903975
24000	4553.375999999998	116.01222648209668	723.8652873614858	36.515890008995186
28000	5502.573999999999	117.71111985610199	864.4863345539586	72.27660288888535
32000	5817.028	187.7694579826845	908.8479292865953	94.96990556823194
36000	5956.683999999999	231.79069942035608	927.903902973729	100.74087593215783
40000	6058.812	265.16036476064795	941.6975087105654	101.51365561890213
44000	9371.780000000002	258.7179888948154	1620.9348845663312	104.9515284267718
48000	10687.432	337.6247612299133	1839.7335113702943	109.04608604889428
52000	11215.414	469.4935813595081	1924.5171937994178	111.2974623541444
56000	11468.768	577.6436539520819	1959.851166240995	115.64977644490533
60000	11594.433999999997	651.907594750463	1974.4754463613808	120.12095978783927
64000	15076.781999999997	669.4668108245203	2759.4136634114216	154.337523644529
68000	16801.125999999997	867.9998033307512	3066.2034482210033	172.8563925456343
72000	17551.994	899.3635729064786	3197.35754338904	165.53381533965555
76000	17927.349999999995	933.8325476467625	3253.9969406947725	163.89371868014842
80000	18130.712	991.4264570562522	3280.1656157954712	168.60716441304493
84000	21722.621999999996	965.1017115056379	4109.4964896613155	204.6655876230739
88000	23671.506000000005	877.9590082078612	4459.172338592914	221.84499197796487
92000	24712.890000000003	915.5201561832347	4634.131978767621	237.85804909249737
96000	25278.804	907.0783454488483	4723.173806717305	242.96109677840184
100000	25633.824	875.6034265604743	4773.366196092243	236.31611339995254


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K5_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	44721.294	1004.3379000692753	8445.878861915353	242.62854865757282
200000	72119.698	1720.0647537281247	14516.553999574031	333.6762757463536
300000	98985.98400000001	3402.2436913804067	20377.692253330817	667.128346780091
400000	123026.81599999999	5110.815356379498	25801.4532893593	1212.8382337335834
500000	147210.24200000003	6221.218674828909	32051.20461855196	1318.7290105853488
600000	168589.296	5722.642025613316	35687.84880288386	1093.8132099629906
700000	198588.298	6912.957064781083	43133.26445026438	1817.744392779375
800000	214340.29400000005	6708.37073838053	45903.414881007964	1983.9796016324005
900000	256744.54200000004	5169.551513953395	56025.85199395012	1794.2243927461789
1000000	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704
1100000	285800.1959999999	8326.280372351413	62553.596498157494	2723.4887338790545
1200000	316126.87200000003	14152.7279636627	69948.2122186956	2332.6417498270666
1300000	349619.0079999999	13750.688971300304	78017.73108828871	2348.9693246974794
1400000	357159.73200000013	15451.637981910437	77989.83310876784	3183.3831099427725
1500000	393966.01199999993	15428.851298396059	88658.27128007449	2237.825260899682
1600000	413135.028	18470.941032824023	92142.37243900084	4480.348094874353
1700000	419188.83800000005	15212.57773896455	91638.18770060282	2208.3598027127796
1800000	449923.94800000003	14560.556145926723	101346.36736085083	2373.594635549411
1900000	488218.05199999997	21152.483719671076	109762.09230043928	4627.163633642291
2000000	522407.22799999994	15187.770889511254	117982.26398641255	3401.586414718694

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Strong_regret/WSS1,05_strong_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
3	276098.53800000006	6472.349788366927	52320.55208493619	1736.8065082859919
4	262097.42999999993	11320.572854328322	53225.04506256356	2811.904791005383
5	262072.7	10760.926092211814	56999.7915087494	2630.6157067112804
6	274306.684	10246.744486712934	62221.78569760428	2516.7576799228273
7	280684.732	11664.70647649457	66399.55557749949	3122.9179326127683
8	288158.41000000003	7701.756854139766	69226.97076660275	2133.0857331920392
9	297051.62600000005	10705.831356780589	72269.37876048809	1700.252536708978
10	310662.20199999993	11860.879555245474	77324.7464975303	3265.4191932699578
11	324634.0240000001	12894.610922575535	81584.73381544443	3495.38601052361
12	339679.532	6455.513669009856	86038.30511581305	2379.371701624076
13	363678.86199999996	10975.832980096497	93066.06134502315	2670.576209039688
14	377952.64400000003	12062.527657652281	97337.04736294078	3782.830820830947
15	400966.69	12001.748813991891	104264.44929130615	3105.8443368556445
16	418503.37000000005	12051.148379607272	109758.18202241138	3680.7750986137125
17	438181.326	10180.9079870993	114888.10879180903	2991.5072168778975
18	458701.292	11683.120919165389	121334.19953048453	3958.512373955715
19	474053.11	16378.482713949214	126534.35978625016	4424.7313126992185
20	495002.4699999999	10479.895373715439	131856.88207501502	3929.128071086481

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
400000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
600000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
800000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
1000000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
1200000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
1400000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
1600000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
1800000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
2000000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
2200000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
2400000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
2600000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
2800000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
3000000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
3200000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
3400000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
3600000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
3800000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
4000000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
4200000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
4400000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
4600000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
4800000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
5000000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
5200000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
5400000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
5600000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
5800000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
6000000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
6200000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
6400000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
6600000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
6800000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
7000000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
7200000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
7400000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
7600000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
7800000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
8000000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
8200000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
8400000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
8600000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
8800000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
9000000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
9200000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385
9400000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385
9600000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385
9800000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385
10000000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
200000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
300000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
400000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
500000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
600000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
700000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
800000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
900000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
1000000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
1100000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1200000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1300000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1400000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1500000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1600000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
1700000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
1800000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
1900000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
2000000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
2100000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2200000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2300000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2400000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2500000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2600000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
2700000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
2800000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
2900000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
3000000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
3100000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3200000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3300000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3400000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3500000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3600000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
3700000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
3800000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
3900000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
4000000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
4100000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4200000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4300000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4400000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4500000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4600000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
4700000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
4800000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
4900000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
5000000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
5100000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5200000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5300000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5400000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5500000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5600000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
5700000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
5800000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
5900000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
6000000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
6100000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6200000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6300000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6400000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6500000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6600000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
6700000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
6800000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
6900000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
7000000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
7100000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7200000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7300000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7400000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7500000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7600000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
7700000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
7800000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
7900000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
8000000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
8100000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8200000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8300000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8400000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8500000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8600000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
8700000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
8800000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
8900000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
9000000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
9100000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9200000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9300000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9400000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9500000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9600000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042
9700000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042
9800000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042
9900000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042
10000000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
800000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
1200000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
1600000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
2000000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
2400000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
2800000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
3200000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
3600000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
4000000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
4400000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
4800000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
5200000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
5600000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
6000000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
6400000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
6800000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
7200000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
7600000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
8000000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
8400000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256
8800000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256
9200000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256
9600000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256
10000000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
40000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
60000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
80000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
100000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
120000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
140000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
160000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
180000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
200000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
220000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
240000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
260000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
280000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
300000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
320000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
340000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
360000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
380000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
400000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
420000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
440000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
460000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
480000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
500000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
520000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
540000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
560000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
580000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
600000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
620000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
640000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
660000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
680000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
700000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
720000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
740000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
760000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
780000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
800000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
820000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
840000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
860000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
880000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
900000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
920000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
940000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
960000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
980000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
1000000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
20000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
30000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
40000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
50000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
60000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
70000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
80000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
90000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
100000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
110000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
120000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
130000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
140000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
150000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
160000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
170000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
180000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
190000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
200000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
210000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
220000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
230000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
240000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
250000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
260000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
270000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
280000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
290000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
300000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
310000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
320000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
330000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
340000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
350000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
360000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
370000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
380000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
390000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
400000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
410000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
420000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
430000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
440000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
450000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
460000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
470000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
480000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
490000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
500000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
510000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
520000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
530000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
540000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
550000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
560000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
570000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
580000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
590000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
600000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
610000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
620000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
630000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
640000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
650000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
660000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
670000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
680000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
690000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
700000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
710000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
720000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
730000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
740000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
750000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
760000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
770000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
780000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
790000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
800000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
810000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
820000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
830000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
840000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
850000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
860000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
870000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
880000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
890000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
900000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
910000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
920000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
930000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
940000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
950000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
960000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214
970000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214
980000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214
990000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214
1000000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
80000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
120000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
160000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
200000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
240000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
280000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
320000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
360000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
400000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
440000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
480000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
520000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
560000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
600000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
640000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
680000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
720000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
760000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
800000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
840000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195
880000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195
920000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195
960000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195
1000000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
4000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
6000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
8000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
10000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
12000	1132.838	89.97408538018038	229.10865908794148	23.58606085639568
14000	1133.712	89.8311384765884	229.21388188828377	23.50280476450191
16000	1133.712	89.8311384765884	229.21388188828377	23.50280476450191
18000	1133.712	89.8311384765884	229.21388188828377	23.50280476450191
20000	1133.712	89.8311384765884	229.21388188828377	23.50280476450191
22000	1815.77	93.91159116720128	367.3965564385834	25.482104630659425
24000	1818.118	95.93173658620196	367.78735443168364	25.780811927391277
26000	1818.118	95.93173658620196	367.78735443168364	25.780811927391277
28000	1818.118	95.93173658620196	367.78735443168364	25.780811927391277
30000	1818.118	95.93173658620196	367.78735443168364	25.780811927391277
32000	2523.6780000000003	126.52424148930675	509.64208889382417	34.01455680829204
34000	2527.1500000000005	126.36959242194642	510.2588822387669	33.81741780393828
36000	2527.1500000000005	126.36959242194642	510.2588822387669	33.81741780393828
38000	2527.1500000000005	126.36959242194642	510.2588822387669	33.81741780393828
40000	2527.1500000000005	126.36959242194642	510.2588822387669	33.81741780393828
42000	3242.7799999999997	133.23463413592327	653.813959049799	36.05324941041796
44000	3243.3599999999997	134.14314974020192	653.8883353867207	36.143613288762964
46000	3243.3599999999997	134.14314974020192	653.8883353867207	36.143613288762964
48000	3243.3599999999997	134.14314974020192	653.8883353867207	36.143613288762964
50000	3243.3599999999997	134.14314974020192	653.8883353867207	36.143613288762964
52000	3970.1279999999997	138.49516580412143	801.6672645064506	37.45521938659138
54000	3970.3059999999996	138.5818112323707	801.703530295118	37.459035939130764
56000	3970.3059999999996	138.5818112323707	801.703530295118	37.459035939130764
58000	3970.3059999999996	138.5818112323707	801.703530295118	37.459035939130764
60000	3970.3059999999996	138.5818112323707	801.703530295118	37.459035939130764
62000	4667.610000000001	152.25832529691783	942.629042677015	42.014622169839335
64000	4668.152	152.4803798526218	942.6862765263113	42.06201117268052
66000	4668.152	152.4803798526218	942.6862765263113	42.06201117268052
68000	4668.152	152.4803798526218	942.6862765263113	42.06201117268052
70000	4668.152	152.4803798526218	942.6862765263113	42.06201117268052
72000	5392.038	157.11154691280137	1092.6690776693652	39.32381843483516
74000	5395.789999999999	155.54512235646928	1093.2308999456316	39.358153890359844
76000	5395.789999999999	155.54512235646928	1093.2308999456316	39.358153890359844
78000	5395.789999999999	155.54512235646928	1093.2308999456316	39.358153890359844
80000	5395.789999999999	155.54512235646928	1093.2308999456316	39.358153890359844
82000	6111.436	189.35026116814447	1235.5689437662627	48.80525029083987
84000	6115.688	189.49741134555595	1236.318789602603	49.028347761361594
86000	6115.688	189.49741134555595	1236.318789602603	49.028347761361594
88000	6115.688	189.49741134555595	1236.318789602603	49.028347761361594
90000	6115.688	189.49741134555595	1236.318789602603	49.028347761361594
92000	6822.024	208.816417362237	1380.4440340918186	46.09931108386721
94000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143
96000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143
98000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143
100000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	384.49800000000005	55.52530670283997	78.12917562443575	11.48679275511522
2000	388.10600000000005	57.103134804005684	78.92810312976715	11.777936718387627
3000	388.10600000000005	57.103134804005684	78.92810312976715	11.777936718387627
4000	388.10600000000005	57.103134804005684	78.92810312976715	11.777936718387627
5000	388.10600000000005	57.103134804005684	78.92810312976715	11.777936718387627
6000	981.3459999999999	62.63076918647014	197.74468668422395	11.875426600540854
7000	1028.146	70.49292607536361	206.8158935258757	13.469472562668722
8000	1028.752	70.2107096610702	206.9198958078663	13.445031842573059
9000	1028.752	70.2107096610702	206.9198958078663	13.445031842573059
10000	1028.752	70.2107096610702	206.9198958078663	13.445031842573059
11000	1615.1439999999998	78.6839499658107	329.3355711751257	18.774254509639754
12000	1656.9579999999999	79.33820402415076	337.69207050343164	18.997044159079667
13000	1657.9599999999998	78.69861159300501	337.83233018330264	19.005215131519442
14000	1657.9599999999998	78.69861159300501	337.83233018330264	19.005215131519442
15000	1657.9599999999998	78.69861159300501	337.83233018330264	19.005215131519442
16000	2264.228	103.82406922824337	460.91686266445805	25.248259180761032
17000	2308.32	100.65453657602002	470.34147555660047	25.380133379402327
18000	2308.952	99.4995022656449	470.41974766283454	25.24513674397192
19000	2308.952	99.4995022656449	470.41974766283454	25.24513674397192
20000	2308.952	99.4995022656449	470.41974766283454	25.24513674397192
21000	2895.424	111.44741970992419	586.358030385697	30.80647305536235
22000	2939.9660000000003	109.27084029043507	595.5308797064465	30.24759306549426
23000	2940.0060000000003	109.28234788839409	595.5348797064465	30.250532750553415
24000	2940.0060000000003	109.28234788839409	595.5348797064465	30.250532750553415
25000	2940.0060000000003	109.28234788839409	595.5348797064465	30.250532750553415
26000	3546.3520000000003	133.00703647217742	722.3657231099302	38.18429032462373
27000	3590.718	147.3507529521161	731.6679376223362	42.031945058999625
28000	3590.718	147.3507529521161	731.6679376223362	42.031945058999625
29000	3590.718	147.3507529521161	731.6679376223362	42.031945058999625
30000	3590.718	147.3507529521161	731.6679376223362	42.031945058999625
31000	4217.103999999999	147.9469525952538	858.9874136938191	40.73906412285118
32000	4266.977999999999	148.5187851792197	868.7445470278275	40.68340755660767
33000	4267.194	148.3487174194643	868.788460342704	40.63459143175536
34000	4268.858	145.27428630773687	869.1947434350498	39.889871873450836
35000	4270.414	146.60258571313753	869.3929224309352	39.92753122714592
36000	4873.446	163.40109888111374	993.4048449258687	44.99177992162855
37000	4924.153999999999	161.11893413803904	1003.5802878147633	44.32474800241823
38000	4925.561999999999	161.3634193572589	1003.8981571299421	44.42546712341444
39000	4925.561999999999	161.3634193572589	1003.8981571299421	44.42546712341444
40000	4925.561999999999	161.3634193572589	1003.8981571299421	44.42546712341444
41000	5523.12	158.14741814733063	1123.3660287969096	44.55117814000181
42000	5569.030000000001	157.3768389708103	1132.82281159152	45.162570894415865
43000	5569.361999999999	157.56143590499696	1132.874495882154	45.20015751394891
44000	5569.361999999999	157.56143590499696	1132.874495882154	45.20015751394891
45000	5569.361999999999	157.56143590499696	1132.874495882154	45.20015751394891
46000	6165.73	176.6967997572238	1252.811563733172	48.32045197207109
47000	6207.968	177.81013849359408	1261.4254310888	48.858976325519066
48000	6209.129999999999	179.32879826979493	1261.6529214772243	49.101712432709284
49000	6209.129999999999	179.32879826979493	1261.6529214772243	49.101712432709284
50000	6209.129999999999	179.32879826979493	1261.6529214772243	49.101712432709284
51000	6811.314	187.2916895706328	1386.9923867687266	48.30118745654283
52000	6864.292000000001	192.1099178884606	1398.5641994345265	49.673468977969854
53000	6864.292000000001	192.1099178884606	1398.5641994345265	49.673468977969854
54000	6864.292000000001	192.1099178884606	1398.5641994345265	49.673468977969854
55000	6864.292000000001	192.1099178884606	1398.5641994345265	49.673468977969854
56000	7425.034	199.5047521684077	1512.3388720999703	46.40800563755694
57000	7456.622000000001	195.1664744547873	1518.2749421821727	45.37939627065723
58000	7456.622000000001	195.1664744547873	1518.2749421821727	45.37939627065723
59000	7456.622000000001	195.1664744547873	1518.2749421821727	45.37939627065723
60000	7456.622000000001	195.1664744547873	1518.2749421821727	45.37939627065723
61000	8064.683999999999	211.29490960897854	1640.2964400748901	46.43449438312743
62000	8104.786	210.53836030519503	1648.2945559597206	45.74627506295437
63000	8105.364	210.71177930476017	1648.4391572899847	45.794452784653664
64000	8105.364	210.71177930476017	1648.4391572899847	45.794452784653664
65000	8105.364	210.71177930476017	1648.4391572899847	45.794452784653664
66000	8742.44	229.85893490477102	1773.6439424785603	47.5601289611893
67000	8794.112000000001	227.06983442691546	1783.4548440557119	47.052415478044416
68000	8795.734000000002	225.9129201066448	1783.845171321751	46.855436049106785
69000	8795.734000000002	225.9129201066448	1783.845171321751	46.855436049106785
70000	8795.734000000002	225.9129201066448	1783.845171321751	46.855436049106785
71000	9389.112000000001	231.66549663013825	1902.7718173197904	47.189111946702596
72000	9434.658	228.29446957821736	1912.1262705256136	48.61755457519647
73000	9434.658	228.29446957821736	1912.1262705256136	48.61755457519647
74000	9434.658	228.29446957821736	1912.1262705256136	48.61755457519647
75000	9434.658	228.29446957821736	1912.1262705256136	48.61755457519647
76000	10051.210000000001	201.94023675885447	2039.9741597533168	44.62146183754885
77000	10089.048	197.66005209843374	2047.6706715649511	43.77273368473826
78000	10089.289999999999	197.65123812749903	2047.7519515021588	43.743685325258724
79000	10089.289999999999	197.65123812749903	2047.7519515021588	43.743685325258724
80000	10090.65	195.26223376099364	2047.97996021168	43.47081514954042
81000	10689.5	193.15993833550996	2164.343293143816	41.5131972774158
82000	10735.82	195.06426701645455	2173.6075865461194	42.278475401312456
83000	10736.384000000002	196.25341617408884	2173.7364291399076	42.47981692236306
84000	10736.384000000002	196.25341617408884	2173.7364291399076	42.47981692236306
85000	10736.384000000002	196.25341617408884	2173.7364291399076	42.47981692236306
86000	11329.359999999997	203.74084715638256	2294.948367322824	42.03835656627254
87000	11388.625999999998	211.2302015548174	2306.9561689169886	43.36069944637625
88000	11389.658	210.81156292343672	2307.1290499625334	43.35367976568085
89000	11390.970000000001	210.5021351699573	2307.335298310229	43.442182706917336
90000	11391.428	210.4132757112902	2307.499389429122	43.51944946685662
91000	11976.965999999999	222.73287958648825	2426.929504464183	42.64694433431266
92000	12018.882000000001	232.02035245019118	2435.3416161073656	44.34641439871475
93000	12019.444	232.46213699821664	2435.4433442438276	44.37740737875876
94000	12019.444	232.46213699821664	2435.4433442438276	44.37740737875876
95000	12019.444	232.46213699821664	2435.4433442438276	44.37740737875876
96000	12626.327999999998	231.1248565314145	2561.499151267767	47.75144827184125
97000	12675.89	232.3047428128263	2571.8547549737623	48.22827424181318
98000	12675.89	232.3047428128263	2571.8547549737623	48.22827424181318
99000	12675.89	232.3047428128263	2571.8547549737623	48.22827424181318
100000	12675.89	232.3047428128263	2571.8547549737623	48.22827424181318


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
8000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
12000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
16000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
20000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
24000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
28000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
32000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
36000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
40000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
44000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
48000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
52000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
56000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
60000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
64000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
68000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
72000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
76000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
80000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
84000	3453.4	99.1080398129009	703.670611370863	27.99624870458307
88000	3453.4	99.1080398129009	703.670611370863	27.99624870458307
92000	3453.4	99.1080398129009	703.670611370863	27.99624870458307
96000	3453.4	99.1080398129009	703.670611370863	27.99624870458307
100000	3453.4	99.1080398129009	703.670611370863	27.99624870458307


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T2000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
80000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
120000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
160000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
200000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
240000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
280000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
320000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
360000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
400000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
440000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
480000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
520000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
560000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
600000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
640000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
680000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
720000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
760000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
800000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
840000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
880000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
920000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
960000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
1000000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
1040000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1080000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1120000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1160000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1200000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1240000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1280000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1320000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1360000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1400000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1440000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1480000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1520000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1560000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1600000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1640000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1680000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1720000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1760000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1800000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1840000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
1880000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
1920000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
1960000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
2000000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T3000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
60000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
120000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
180000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
240000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
300000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
360000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
420000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
480000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
540000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
600000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
660000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
720000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
780000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
840000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
900000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
960000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1020000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1080000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1140000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1200000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1260000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1320000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1380000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1440000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1500000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1560000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1620000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1680000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1740000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1800000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1860000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
1920000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
1980000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
2040000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
2100000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
2160000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2220000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2280000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2340000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2400000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2460000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2520000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2580000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2640000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2700000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2760000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
2820000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
2880000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
2940000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
3000000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T4000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
80000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
160000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
240000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
320000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
400000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
480000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
560000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
640000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
720000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
800000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
880000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
960000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
1040000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
1120000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
1200000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
1280000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1360000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1440000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1520000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1600000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1680000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
1760000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
1840000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
1920000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
2000000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
2080000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2160000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2240000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2320000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2400000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2480000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2560000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2640000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2720000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2800000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2880000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
2960000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
3040000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
3120000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
3200000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
3280000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3360000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3440000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3520000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3600000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3680000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
3760000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
3840000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
3920000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
4000000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T5000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
200000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
300000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
400000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
500000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
600000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
700000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
800000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
900000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
1000000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
1100000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1200000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1300000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1400000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1500000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1600000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
1700000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
1800000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
1900000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
2000000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
2100000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2200000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2300000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2400000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2500000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2600000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
2700000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
2800000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
2900000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
3000000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
3100000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3200000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3300000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3400000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3500000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3600000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
3700000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
3800000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
3900000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
4000000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
4100000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4200000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4300000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4400000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4500000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4600000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
4700000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
4800000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
4900000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
5000000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T6000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
120000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
240000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
360000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
480000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
600000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
720000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
840000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
960000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
1080000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
1200000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
1320000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1440000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1560000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1680000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1800000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1920000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2040000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2160000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2280000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2400000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2520000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
2640000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
2760000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
2880000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
3000000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
3120000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3240000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3360000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3480000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3600000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3720000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
3840000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
3960000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
4080000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
4200000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
4320000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4440000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4560000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4680000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4800000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4920000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5040000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5160000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5280000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5400000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5520000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
5640000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
5760000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
5880000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
6000000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T7000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
140000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
280000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
420000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
560000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
700000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
840000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
980000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
1120000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
1260000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
1400000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
1540000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
1680000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
1820000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
1960000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
2100000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
2240000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2380000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2520000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2660000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2800000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2940000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3080000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3220000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3360000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3500000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3640000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
3780000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
3920000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
4060000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
4200000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
4340000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
4480000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
4620000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
4760000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
4900000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
5040000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5180000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5320000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5460000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5600000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5740000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
5880000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
6020000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
6160000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
6300000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
6440000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
6580000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
6720000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
6860000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
7000000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T8000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
160000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
320000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
480000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
640000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
800000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
960000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1120000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1280000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1440000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1600000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1760000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
1920000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
2080000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
2240000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
2400000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
2560000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
2720000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
2880000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
3040000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
3200000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
3360000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
3520000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
3680000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
3840000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
4000000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
4160000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4320000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4480000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4640000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4800000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4960000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5120000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5280000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5440000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5600000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5760000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
5920000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
6080000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
6240000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
6400000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
6560000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
6720000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
6880000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
7040000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
7200000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
7360000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
7520000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
7680000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
7840000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
8000000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T9000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
180000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
360000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
540000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
720000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
900000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
1080000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1260000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1440000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1620000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1800000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1980000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2160000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2340000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2520000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2700000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2880000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3060000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3240000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3420000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3600000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3780000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
3960000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
4140000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
4320000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
4500000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
4680000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
4860000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
5040000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
5220000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
5400000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
5580000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
5760000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
5940000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
6120000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
6300000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
6480000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
6660000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
6840000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
7020000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
7200000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
7380000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
7560000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
7740000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
7920000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
8100000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
8280000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
8460000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
8640000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
8820000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
9000000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K10_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
100000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143
1000000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
2000000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
3000000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
4000000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
5000000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
6000000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
7000000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
8000000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
9000000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
10000000	9972.698	256.5241378202928	2008.420388453913	55.3058952085538


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K15_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
40000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
60000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
80000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
100000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
120000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
140000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
160000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
180000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
200000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
220000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
240000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
260000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
280000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
300000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
320000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
340000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
360000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
380000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
400000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
420000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
440000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
460000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
480000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
500000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
520000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
540000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
560000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
580000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
600000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
620000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
640000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
660000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
680000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
700000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
720000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
740000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
760000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
780000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
800000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
820000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
840000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
860000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
880000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
900000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
920000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
940000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
960000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
980000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
1000000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
400000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
600000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
800000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
1000000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
1200000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
1400000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
1600000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
1800000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
2000000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
2200000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
2400000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
2600000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
2800000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
3000000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
3200000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
3400000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
3600000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
3800000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
4000000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
4200000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
4400000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
4600000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
4800000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
5000000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
5200000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
5400000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
5600000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
5800000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
6000000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
6200000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
6400000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
6600000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
6800000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
7000000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
7200000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
7400000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
7600000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
7800000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
8000000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
8200000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
8400000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
8600000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
8800000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
9000000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
9200000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264
9400000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264
9600000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264
9800000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264
10000000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
200000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
300000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
400000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
500000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
600000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
700000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
800000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
900000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
1000000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
1100000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1200000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1300000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1400000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1500000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1600000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
1700000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
1800000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
1900000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
2000000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
2100000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2200000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2300000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2400000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2500000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2600000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
2700000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
2800000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
2900000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
3000000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
3100000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3200000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3300000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3400000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3500000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3600000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
3700000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
3800000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
3900000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
4000000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
4100000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4200000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4300000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4400000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4500000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4600000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
4700000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
4800000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
4900000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
5000000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
5100000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5200000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5300000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5400000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5500000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5600000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
5700000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
5800000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
5900000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
6000000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
6100000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6200000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6300000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6400000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6500000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6600000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
6700000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
6800000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
6900000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
7000000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
7100000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7200000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7300000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7400000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7500000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7600000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
7700000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
7800000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
7900000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
8000000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
8100000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8200000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8300000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8400000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8500000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8600000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
8700000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
8800000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
8900000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
9000000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
9100000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9200000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9300000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9400000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9500000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9600000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586
9700000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586
9800000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586
9900000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586
10000000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
800000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
1200000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
1600000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
2000000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
2400000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
2800000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
3200000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
3600000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
4000000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
4400000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
4800000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
5200000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
5600000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
6000000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
6400000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
6800000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
7200000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
7600000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
8000000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
8400000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419
8800000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419
9200000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419
9600000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419
10000000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
40000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
60000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
80000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
100000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
120000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
140000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
160000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
180000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
200000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
220000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
240000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
260000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
280000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
300000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
320000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
340000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
360000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
380000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
400000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
420000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
440000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
460000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
480000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
500000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
520000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
540000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
560000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
580000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
600000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
620000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
640000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
660000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
680000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
700000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
720000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
740000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
760000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
780000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
800000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
820000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
840000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
860000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
880000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
900000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
920000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
940000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
960000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
980000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
1000000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	988.622	65.547273830928	217.44913882194933	16.059065259001834
20000	988.622	65.547273830928	217.44913882194933	16.059065259001834
30000	988.622	65.547273830928	217.44913882194933	16.059065259001834
40000	988.622	65.547273830928	217.44913882194933	16.059065259001834
50000	988.622	65.547273830928	217.44913882194933	16.059065259001834
60000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
70000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
80000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
90000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
100000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
110000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
120000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
130000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
140000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
150000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
160000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
170000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
180000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
190000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
200000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
210000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
220000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
230000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
240000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
250000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
260000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
270000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
280000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
290000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
300000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
310000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
320000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
330000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
340000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
350000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
360000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
370000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
380000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
390000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
400000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
410000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
420000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
430000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
440000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
450000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
460000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
470000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
480000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
490000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
500000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
510000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
520000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
530000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
540000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
550000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
560000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
570000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
580000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
590000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
600000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
610000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
620000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
630000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
640000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
650000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
660000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
670000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
680000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
690000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
700000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
710000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
720000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
730000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
740000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
750000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
760000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
770000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
780000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
790000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
800000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
810000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
820000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
830000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
840000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
850000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
860000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
870000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
880000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
890000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
900000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
910000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
920000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
930000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
940000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
950000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
960000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397
970000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397
980000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397
990000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397
1000000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
80000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
120000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
160000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
200000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
240000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
280000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
320000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
360000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
400000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
440000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
480000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
520000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
560000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
600000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
640000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
680000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
720000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
760000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
800000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
840000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712
880000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712
920000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712
960000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712
1000000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K20_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1005.6719999999999	72.15076757888461	222.03993181287768	18.274185432647943
4000	1022.8299999999999	85.7360783645562	225.69292530768138	21.604925523765978
6000	1022.8299999999999	85.7360783645562	225.69292530768138	21.604925523765978
8000	1022.8299999999999	85.7360783645562	225.69292530768138	21.604925523765978
10000	1022.8299999999999	85.7360783645562	225.69292530768138	21.604925523765978
12000	2301.6800000000003	125.74802883367761	503.12474021899624	25.804869204023262
14000	2400.8	143.25943552404013	524.2250276479342	30.06221909249731
16000	2400.8	143.25943552404013	524.2250276479342	30.06221909249731
18000	2400.8	143.25943552404013	524.2250276479342	30.06221909249731
20000	2400.8	143.25943552404013	524.2250276479342	30.06221909249731
22000	3717.9919999999997	231.99793259615197	816.3292679282913	51.94247699827631
24000	3814.1	255.6663023030868	837.9664518136121	56.58593903980097
26000	3814.8700000000003	255.35639064735477	838.0505232805383	56.56154198129481
28000	3814.8700000000003	255.35639064735477	838.0505232805383	56.56154198129481
30000	3814.8700000000003	255.35639064735477	838.0505232805383	56.56154198129481
32000	5094.164	251.89783904502988	1125.2005698667558	55.736115090310754
34000	5194.838	262.7981336734003	1147.2410700053795	57.07318867338839
36000	5195.872	262.1013797411648	1147.573367674028	56.95774172794848
38000	5195.872	262.1013797411648	1147.573367674028	56.95774172794848
40000	5195.872	262.1013797411648	1147.573367674028	56.95774172794848
42000	6472.084	324.4355456344311	1426.5840954244684	71.5108542482849
44000	6556.724	343.7950457661269	1443.978288682432	75.59918815502583
46000	6556.724	343.7950457661269	1443.978288682432	75.59918815502583
48000	6556.724	343.7950457661269	1443.978288682432	75.59918815502583
50000	6556.724	343.7950457661269	1443.978288682432	75.59918815502583
52000	7773.178	346.5995608704015	1710.0440289401784	82.53421845195048
54000	7846.134	349.0421982829905	1725.7008076171383	83.58974717886248
56000	7846.134	349.0421982829905	1725.7008076171383	83.58974717886248
58000	7846.134	349.0421982829905	1725.7008076171383	83.58974717886248
60000	7846.134	349.0421982829905	1725.7008076171383	83.58974717886248
62000	9175.644	362.6786317634076	2023.1074367228096	89.62845919287025
64000	9280.846	366.7322185100906	2047.067982971884	91.44163231051256
66000	9283.022	364.77505098043287	2047.6154548469392	91.0656150832793
68000	9283.022	364.77505098043287	2047.6154548469392	91.0656150832793
70000	9283.022	364.77505098043287	2047.6154548469392	91.0656150832793
72000	10563.234	409.55214966269375	2328.2855364952015	96.35429042727036
74000	10654.394	408.4152993162173	2349.4474783846636	96.23269833096889
76000	10654.394	408.4152993162173	2349.4474783846636	96.23269833096889
78000	10654.394	408.4152993162173	2349.4474783846636	96.23269833096889
80000	10654.394	408.4152993162173	2349.4474783846636	96.23269833096889
82000	11949.556	437.12412341474817	2626.490344901359	103.96129191081268
84000	12044.376	453.7181326477192	2647.1880666373413	108.15812887073389
86000	12044.376	453.7181326477192	2647.1880666373413	108.15812887073389
88000	12044.376	453.7181326477192	2647.1880666373413	108.15812887073389
90000	12044.376	453.7181326477192	2647.1880666373413	108.15812887073389
92000	13289.962	481.0536145171347	2920.3597984341022	116.43627922403061
94000	13374.473999999998	493.894612694742	2938.8714850141387	120.0070974679595
96000	13374.473999999998	493.894612694742	2938.8714850141387	120.0070974679595
98000	13374.473999999998	493.894612694742	2938.8714850141387	120.0070974679595
100000	13374.473999999998	493.894612694742	2938.8714850141387	120.0070974679595


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K20_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	670.614	34.858102262362706	147.26365525104768	9.638187015431576
2000	934.6139999999999	75.88247055662966	204.2234481150986	18.066778164700068
3000	953.6479999999999	74.3821210297804	208.61189599092432	17.729083456211413
4000	954.1939999999998	74.46110337320798	208.70773713860325	17.721073266017687
5000	954.1939999999998	74.46110337320798	208.70773713860325	17.721073266017687
6000	1757.15	82.68424665221569	387.1437752656413	23.017186559422758
7000	2152.314	113.15596357829898	473.0110114918549	30.420800613967547
8000	2217.764	120.6868608516362	487.5243822634343	29.172272239431578
9000	2220.6220000000003	122.95946629321011	488.15147944277896	29.436702814840416
10000	2220.6220000000003	122.95946629321011	488.15147944277896	29.436702814840416
11000	3033.2320000000004	141.88254397368414	663.520019427851	34.63385171991758
12000	3435.6800000000003	181.8262692181132	751.0169851902034	42.19336331694666
13000	3505.936	193.82655036569867	766.1425113511747	44.07667836211485
14000	3506.9299999999994	194.15888871402902	766.2952849783977	44.126088452316814
15000	3506.9299999999994	194.15888871402902	766.2952849783977	44.126088452316814
16000	4306.915999999999	195.60538729231806	939.2859312838284	44.34056651529834
17000	4714.544	217.75213693045032	1029.237520698254	47.2584829146253
18000	4775.129999999999	224.9888594278988	1042.5552572355475	47.30761006176178
19000	4778.08	224.2683349125425	1043.0564320934513	46.95559608256382
20000	4778.08	224.2683349125425	1043.0564320934513	46.95559608256382
21000	5597.254	199.7243153393642	1223.1588002520198	45.8636268878463
22000	6018.933999999999	208.69407403608258	1317.288702397443	50.208822841786265
23000	6086.544	221.79676258533047	1332.719976981024	52.062522483482326
24000	6089.482	223.72127171500208	1333.3019443546941	52.47483321460977
25000	6089.482	223.72127171500208	1333.3019443546941	52.47483321460977
26000	6913.716	230.86279480822944	1514.6552541068836	53.9875422539731
27000	7321.945999999999	242.34945696933872	1603.7636330853093	59.887609874638464
28000	7382.8139999999985	245.09683239260536	1616.9361399844074	61.17149268050458
29000	7385.391999999998	244.48455551311304	1617.431854966369	61.11790061154489
30000	7385.391999999998	244.48455551311304	1617.431854966369	61.11790061154489
31000	8212.645999999999	243.41685398600634	1798.734439627125	60.59867396442165
32000	8617.37	268.3693342723382	1888.174136551105	66.44516305289912
33000	8680.650000000003	268.47208756219027	1901.8244149785721	66.72484432769743
34000	8681.63	268.56616916920603	1901.9806153884317	66.76684665111563
35000	8681.63	268.56616916920603	1901.9806153884317	66.76684665111563
36000	9498.506000000001	278.64156857471613	2081.417519090448	71.02420694494086
37000	9921.982	281.1532806851092	2174.1382344073754	69.74265550570664
38000	9988.706000000002	286.43017703369816	2189.477533155461	69.64090602549103
39000	9989.042000000001	286.62495672529553	2189.5798877127263	69.63418626303115
40000	9989.042000000001	286.62495672529553	2189.5798877127263	69.63418626303115
41000	10792.291999999998	280.1706185245772	2364.2924946175253	68.79424664823156
42000	11186.592	280.3764574361487	2449.6184613783125	66.02839030500546
43000	11243.438000000004	272.57085870976306	2461.888469471768	64.93124449985991
44000	11245.596000000001	272.43625665057505	2462.344240697105	65.02821123871237
45000	11245.596000000001	272.43625665057505	2462.344240697105	65.02821123871237
46000	12066.109999999997	284.2606122322724	2647.433664553042	70.69677114241946
47000	12481.423999999999	303.34377883846594	2737.00376682085	73.7648074308257
48000	12550.630000000001	324.27661857672643	2752.9078040484164	77.8871141017678
49000	12553.216	328.92071936359844	2753.70876348765	78.85988620797582
50000	12553.216	328.92071936359844	2753.70876348765	78.85988620797582
51000	13383.688	316.66098257354724	2931.7766615749956	72.9517690186609
52000	13805.98	309.0089265880697	3023.747591063595	69.38313859832755
53000	13865.663999999999	313.74936491126505	3036.487672729311	70.21466825515041
54000	13867.673999999999	315.0180344819782	3036.924876638349	70.50615418921082
55000	13867.673999999999	315.0180344819782	3036.924876638349	70.50615418921082
56000	14686.164	314.9795018092448	3216.165621121068	67.42953133578035
57000	15119.306	292.7388518496005	3310.4690445998554	61.31193048318471
58000	15186.612000000003	290.5233905595594	3325.356867879042	62.08604312073078
59000	15187.832	290.54006481417036	3325.6108809021653	61.978466374573564
60000	15187.832	290.54006481417036	3325.6108809021653	61.978466374573564
61000	15999.022000000003	268.47185301670316	3506.3590465591756	54.79012041736719
62000	16404.682000000004	262.88904384423176	3596.296630870882	54.34085462724107
63000	16471.417999999998	261.58034133576325	3611.8351093347424	54.4677470977948
64000	16472.236	260.6827779846201	3612.03892191284	54.32247957634479
65000	16472.236	260.6827779846201	3612.03892191284	54.32247957634479
66000	17292.434	261.8909856409721	3788.4555936242496	59.958938746974624
67000	17720.845999999994	287.49393764429846	3883.9731025259657	67.24852694441961
68000	17786.458000000002	292.11585090698395	3897.221344947791	69.2877827607906
69000	17789.544	292.17454490994544	3897.6886757629427	69.65042778744662
70000	17789.544	292.17454490994544	3897.6886757629427	69.65042778744662
71000	18600.497999999996	294.8746577333043	4075.5243546604165	75.89662408635712
72000	19013.388	308.435763195155	4167.582267956395	79.50937710561828
73000	19068.988	305.47360943659373	4179.597130285403	76.99971410325777
74000	19070.252	304.9734310030567	4179.816566782134	76.77722944177863
75000	19070.252	304.9734310030567	4179.816566782134	76.77722944177863
76000	19873.618000000002	316.7801954317491	4352.243040366995	78.08754803166788
77000	20289.515999999996	320.45919855385034	4444.549607226972	76.57968424845963
78000	20348.384	314.51550278695896	4457.1056748734	75.42875884531857
79000	20348.384	314.51550278695896	4457.1056748734	75.42875884531857
80000	20348.384	314.51550278695896	4457.1056748734	75.42875884531857
81000	21171.649999999998	308.7929844122464	4633.381742094614	78.42684719829779
82000	21589.926	303.86721296572216	4722.079499565678	77.65731869616711
83000	21661.09	297.8439875356074	4737.126223913845	74.99955342157969
84000	21668.118000000002	301.89776760427554	4738.477417075619	75.30483662839636
85000	21670.050000000003	301.48558207649165	4738.76644964251	75.30691065595929
86000	22482.014000000003	328.42013364320655	4913.742961799204	85.64372910790108
87000	22885.458000000002	364.2472328210308	5004.230140145752	94.5405040213146
88000	22955.028	374.22740480443787	5019.201139558157	97.87102845806095
89000	22957.635999999995	373.97098803694837	5019.828294932513	97.77164511947215
90000	22957.635999999995	373.97098803694837	5019.828294932513	97.77164511947215
91000	23794.077999999998	380.2051118307354	5204.090177477885	104.63850087454857
92000	24227.062000000005	412.373208360258	5298.398722521533	112.00118985962966
93000	24308.696	421.15120840118436	5315.352416019561	114.05004342982483
94000	24314.647999999997	422.53959006622495	5316.967375001697	114.6461610646144
95000	24316.613999999998	423.09851976421135	5317.411880934899	114.74850158161733
96000	25113.282	404.5025417252922	5490.064247565244	113.64790409355196
97000	25495.558	394.8334502828028	5572.798337767617	110.96204795190421
98000	25552.325999999997	382.6511586927301	5586.030288001894	108.9506597112029
99000	25553.73	380.95018539903043	5586.374802318531	108.451587032035
100000	25553.73	380.95018539903043	5586.374802318531	108.451587032035


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K20_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	1064.2439999999997	91.0213864002423	232.7416323789884	22.193438184262494
8000	1064.822	91.46086398017464	232.86260044238594	22.285991456182913
12000	1064.822	91.46086398017464	232.86260044238594	22.285991456182913
16000	1064.822	91.46086398017464	232.86260044238594	22.285991456182913
20000	1064.822	91.46086398017464	232.86260044238594	22.285991456182913
24000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
28000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
32000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
36000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
40000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
44000	3907.5260000000003	194.7101894383318	852.8474643334403	47.860788189817605
48000	3911.7839999999997	194.369441539673	853.7893328076607	47.63950544835016
52000	3911.7839999999997	194.369441539673	853.7893328076607	47.63950544835016
56000	3911.7839999999997	194.369441539673	853.7893328076607	47.63950544835016
60000	3911.7839999999997	194.369441539673	853.7893328076607	47.63950544835016
64000	5353.02	220.38882750468275	1163.9204238750972	48.3951541824546
68000	5353.22	220.57371597218375	1163.9860729713753	48.4830642995421
72000	5353.22	220.57371597218375	1163.9860729713753	48.4830642995421
76000	5353.22	220.57371597218375	1163.9860729713753	48.4830642995421
80000	5353.22	220.57371597218375	1163.9860729713753	48.4830642995421
84000	6800.716	261.11643138220495	1481.3166415350865	57.76416968590958
88000	6803.798	266.3818040916291	1482.266260979694	59.39291199108146
92000	6803.798	266.3818040916291	1482.266260979694	59.39291199108146
96000	6803.798	266.3818040916291	1482.266260979694	59.39291199108146
100000	6803.798	266.3818040916291	1482.266260979694	59.39291199108146


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K25_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
40000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
60000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
80000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
100000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
120000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
140000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
160000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
180000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
200000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
220000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
240000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
260000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
280000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
300000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
320000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
340000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
360000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
380000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
400000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
420000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
440000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
460000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
480000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
500000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
520000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
540000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
560000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
580000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
600000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
620000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
640000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
660000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
680000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
700000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
720000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
740000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
760000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
780000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
800000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
820000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
840000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
860000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
880000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
900000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
920000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
940000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
960000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
980000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
1000000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K30_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
40000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
60000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
80000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
100000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
120000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
140000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
160000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
180000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
200000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
220000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
240000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
260000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
280000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
300000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
320000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
340000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
360000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
380000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
400000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
420000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
440000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
460000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
480000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
500000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
520000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
540000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
560000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
580000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
600000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
620000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
640000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
660000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
680000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
700000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
720000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
740000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
760000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
780000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
800000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
820000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
840000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
860000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
880000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
900000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
920000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
940000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
960000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
980000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
1000000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K35_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
40000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
60000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
80000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
100000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
120000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
140000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
160000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
180000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
200000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
220000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
240000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
260000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
280000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
300000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
320000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
340000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
360000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
380000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
400000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
420000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
440000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
460000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
480000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
500000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
520000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
540000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
560000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
580000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
600000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
620000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
640000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
660000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
680000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
700000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
720000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
740000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
760000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
780000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
800000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
820000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
840000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
860000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
880000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
900000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
920000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
940000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
960000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
980000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
1000000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K40_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
40000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
60000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
80000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
100000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
120000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
140000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
160000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
180000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
200000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
220000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
240000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
260000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
280000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
300000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
320000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
340000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
360000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
380000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
400000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
420000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
440000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
460000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
480000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
500000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
520000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
540000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
560000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
580000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
600000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
620000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
640000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
660000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
680000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
700000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
720000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
740000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
760000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
780000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
800000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
820000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
840000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
860000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
880000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
900000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
920000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
940000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
960000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
980000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
1000000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
400000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
600000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
800000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
1000000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
1200000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
1400000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
1600000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
1800000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
2000000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
2200000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
2400000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
2600000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
2800000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
3000000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
3200000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
3400000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
3600000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
3800000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
4000000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
4200000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
4400000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
4600000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
4800000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
5000000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
5200000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
5400000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
5600000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
5800000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
6000000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
6200000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
6400000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
6600000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
6800000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
7000000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
7200000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
7400000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
7600000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
7800000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
8000000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
8200000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
8400000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
8600000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
8800000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
9000000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
9200000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464
9400000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464
9600000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464
9800000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464
10000000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
200000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
300000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
400000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
500000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
600000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
700000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
800000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
900000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
1000000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
1100000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1200000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1300000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1400000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1500000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1600000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
1700000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
1800000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
1900000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
2000000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
2100000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2200000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2300000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2400000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2500000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2600000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
2700000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
2800000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
2900000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
3000000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
3100000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3200000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3300000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3400000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3500000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3600000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
3700000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
3800000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
3900000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
4000000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
4100000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4200000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4300000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4400000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4500000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4600000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
4700000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
4800000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
4900000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
5000000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
5100000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5200000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5300000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5400000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5500000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5600000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
5700000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
5800000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
5900000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
6000000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
6100000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6200000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6300000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6400000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6500000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6600000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
6700000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
6800000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
6900000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
7000000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
7100000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7200000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7300000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7400000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7500000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7600000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
7700000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
7800000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
7900000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
8000000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
8100000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8200000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8300000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8400000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8500000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8600000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
8700000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
8800000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
8900000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
9000000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
9100000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9200000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9300000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9400000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9500000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9600000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208
9700000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208
9800000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208
9900000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208
10000000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
800000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
1200000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
1600000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
2000000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
2400000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
2800000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
3200000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
3600000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
4000000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
4400000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
4800000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
5200000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
5600000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
6000000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
6400000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
6800000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
7200000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
7600000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
8000000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
8400000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256
8800000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256
9200000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256
9600000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256
10000000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,1_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
40000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
60000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
80000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
100000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
120000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
140000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
160000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
180000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
200000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
220000	1163.8940000000002	59.193537222309125	184.2325013822337	10.686033916243714
240000	1164.5080000000003	59.44344255022776	184.30331004430863	10.674953161362186
260000	1164.5080000000003	59.44344255022776	184.30331004430863	10.674953161362186
280000	1164.5080000000003	59.44344255022776	184.30331004430863	10.674953161362186
300000	1164.5080000000003	59.44344255022776	184.30331004430863	10.674953161362186
320000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
340000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
360000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
380000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
400000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
420000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
440000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
460000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
480000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
500000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
520000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
540000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
560000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
580000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
600000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
620000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
640000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
660000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
680000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
700000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
720000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
740000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
760000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
780000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
800000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
820000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
840000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
860000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
880000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
900000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
920000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
940000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
960000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
980000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
1000000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,2_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
40000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
60000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
80000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
100000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
120000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
140000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
160000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
180000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
200000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
220000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
240000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
260000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
280000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
300000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
320000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
340000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
360000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
380000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
400000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
420000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
440000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
460000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
480000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
500000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
520000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
540000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
560000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
580000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
600000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
620000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
640000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
660000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
680000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
700000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
720000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
740000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
760000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
780000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
800000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
820000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
840000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
860000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
880000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
900000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
920000	4793.654	168.89246626182	764.3899847421185	30.75620740753511
940000	4793.654	168.89246626182	764.3899847421185	30.75620740753511
960000	4793.654	168.89246626182	764.3899847421185	30.75620740753511
980000	4793.654	168.89246626182	764.3899847421185	30.75620740753511
1000000	4793.654	168.89246626182	764.3899847421185	30.75620740753511


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,3_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
40000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
60000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
80000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
100000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
120000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
140000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
160000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
180000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
200000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
220000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
240000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
260000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
280000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
300000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
320000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
340000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
360000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
380000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
400000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
420000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
440000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
460000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
480000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
500000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
520000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
540000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
560000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
580000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
600000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
620000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
640000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
660000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
680000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
700000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
720000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
740000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
760000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
780000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
800000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
820000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
840000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
860000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
880000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
900000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
920000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
940000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
960000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
980000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
1000000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,4_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
40000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
60000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
80000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
100000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
120000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
140000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
160000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
180000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
200000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
220000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
240000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
260000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
280000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
300000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
320000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
340000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
360000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
380000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
400000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
420000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
440000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
460000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
480000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
500000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
520000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
540000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
560000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
580000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
600000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
620000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
640000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
660000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
680000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
700000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
720000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
740000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
760000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
780000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
800000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
820000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
840000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
860000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
880000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
900000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
920000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
940000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
960000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
980000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
1000000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,5_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
40000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
60000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
80000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
100000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
120000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
140000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
160000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
180000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
200000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
220000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
240000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
260000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
280000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
300000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
320000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
340000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
360000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
380000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
400000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
420000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
440000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
460000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
480000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
500000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
520000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
540000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
560000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
580000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
600000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
620000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
640000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
660000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
680000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
700000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
720000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
740000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
760000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
780000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
800000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
820000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
840000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
860000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
880000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
900000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
920000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
940000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
960000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
980000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
1000000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
0.1	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
0.15	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
0.2	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
0.25	796.914	24.127153997104585	230.45721857260023	7.138777007646059
0.3	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
0.35	450.044	18.861890561541163	168.57586636069325	7.088038919003207
0.4	350.874	7.702640528488355	146.21329513100565	3.230255948582958
0.45	285.442	9.370485342582603	130.75144763198082	4.30188155660226


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,55.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
40000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
60000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
80000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
100000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
120000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
140000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
160000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
180000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
200000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
220000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
240000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
260000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
280000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
300000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
320000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
340000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
360000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
380000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
400000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
420000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
440000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
460000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
480000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
500000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
520000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
540000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
560000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
580000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
600000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
620000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
640000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
660000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
680000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
700000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
720000	10722.096000000001	436.86104170548384	1377.332180653752	66.6443374154062
740000	10724.266000000001	436.2315626718356	1377.4723574386567	66.54106326509098
760000	10724.266000000001	436.2315626718356	1377.4723574386567	66.54106326509098
780000	10724.266000000001	436.2315626718356	1377.4723574386567	66.54106326509098
800000	10724.266000000001	436.2315626718356	1377.4723574386567	66.54106326509098
820000	12206.092	495.2584135535258	1563.711786153341	69.2123194226685
840000	12208.348	494.3145882892342	1563.903543813981	68.98954279565103
860000	12208.348	494.3145882892342	1563.903543813981	68.98954279565103
880000	12208.348	494.3145882892342	1563.903543813981	68.98954279565103
900000	12208.348	494.3145882892342	1563.903543813981	68.98954279565103
920000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
940000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
960000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
980000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
1000000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
40000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
60000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
80000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
100000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
120000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
140000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
160000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
180000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
200000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
220000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
240000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
260000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
280000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
300000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
320000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
340000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
360000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
380000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
400000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
420000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
440000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
460000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
480000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
500000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
520000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
540000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
560000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
580000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
600000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
620000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
640000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
660000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
680000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
700000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
720000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
740000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
760000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
780000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
800000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
820000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
840000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
860000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
880000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
900000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
920000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
940000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
960000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
980000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
1000000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,65.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
40000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
60000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
80000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
100000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
120000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
140000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
160000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
180000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
200000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
220000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
240000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
260000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
280000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
300000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
320000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
340000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
360000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
380000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
400000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
420000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
440000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
460000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
480000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
500000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
520000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
540000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
560000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
580000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
600000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
620000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
640000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
660000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
680000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
700000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
720000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
740000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
760000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
780000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
800000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
820000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
840000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
860000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
880000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
900000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
920000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
940000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
960000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
980000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
1000000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,7.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
40000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
60000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
80000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
100000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
120000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
140000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
160000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
180000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
200000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
220000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
240000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
260000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
280000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
300000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
320000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
340000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
360000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
380000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
400000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
420000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
440000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
460000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
480000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
500000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
520000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
540000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
560000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
580000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
600000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
620000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
640000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
660000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
680000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
700000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
720000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
740000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
760000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
780000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
800000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
820000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
840000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
860000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
880000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
900000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
920000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
940000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
960000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
980000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
1000000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,75.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
40000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
60000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
80000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
100000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
120000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
140000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
160000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
180000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
200000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
220000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
240000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
260000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
280000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
300000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
320000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
340000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
360000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
380000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
400000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
420000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
440000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
460000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
480000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
500000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
520000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
540000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
560000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
580000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
600000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
620000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
640000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
660000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
680000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
700000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
720000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
740000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
760000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
780000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
800000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
820000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
840000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
860000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
880000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
900000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
920000	796.914	24.127153997104585	230.45721857260023	7.138777007646059
940000	796.914	24.127153997104585	230.45721857260023	7.138777007646059
960000	796.914	24.127153997104585	230.45721857260023	7.138777007646059
980000	796.914	24.127153997104585	230.45721857260023	7.138777007646059
1000000	796.914	24.127153997104585	230.45721857260023	7.138777007646059


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,8.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
40000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
60000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
80000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
100000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
120000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
140000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
160000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
180000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
200000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
220000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
240000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
260000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
280000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
300000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
320000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
340000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
360000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
380000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
400000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
420000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
440000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
460000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
480000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
500000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
520000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
540000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
560000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
580000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
600000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
620000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
640000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
660000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
680000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
700000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
720000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
740000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
760000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
780000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
800000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
820000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
840000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
860000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
880000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
900000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
920000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
940000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
960000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
980000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
1000000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,85.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
40000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
60000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
80000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
100000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
120000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
140000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
160000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
180000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
200000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
220000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
240000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
260000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
280000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
300000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
320000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
340000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
360000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
380000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
400000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
420000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
440000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
460000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
480000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
500000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
520000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
540000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
560000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
580000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
600000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
620000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
640000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
660000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
680000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
700000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
720000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
740000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
760000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
780000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
800000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
820000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
840000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
860000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
880000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
900000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
920000	450.044	18.861890561541163	168.57586636069325	7.088038919003207
940000	450.044	18.861890561541163	168.57586636069325	7.088038919003207
960000	450.044	18.861890561541163	168.57586636069325	7.088038919003207
980000	450.044	18.861890561541163	168.57586636069325	7.088038919003207
1000000	450.044	18.861890561541163	168.57586636069325	7.088038919003207


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,9.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
40000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
60000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
80000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
100000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
120000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
140000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
160000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
180000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
200000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
220000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
240000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
260000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
280000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
300000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
320000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
340000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
360000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
380000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
400000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
420000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
440000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
460000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
480000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
500000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
520000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
540000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
560000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
580000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
600000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
620000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
640000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
660000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
680000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
700000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
720000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
740000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
760000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
780000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
800000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
820000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
840000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
860000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
880000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
900000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
920000	350.874	7.702640528488355	146.21329513100565	3.230255948582958
940000	350.874	7.702640528488355	146.21329513100565	3.230255948582958
960000	350.874	7.702640528488355	146.21329513100565	3.230255948582958
980000	350.874	7.702640528488355	146.21329513100565	3.230255948582958
1000000	350.874	7.702640528488355	146.21329513100565	3.230255948582958


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,95.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
40000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
60000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
80000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
100000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
120000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
140000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
160000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
180000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
200000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
220000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
240000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
260000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
280000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
300000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
320000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
340000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
360000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
380000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
400000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
420000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
440000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
460000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
480000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
500000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
520000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
540000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
560000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
580000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
600000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
620000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
640000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
660000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
680000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
700000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
720000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
740000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
760000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
780000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
800000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
820000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
840000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
860000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
880000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
900000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
920000	285.442	9.370485342582603	130.75144763198082	4.30188155660226
940000	285.442	9.370485342582603	130.75144763198082	4.30188155660226
960000	285.442	9.370485342582603	130.75144763198082	4.30188155660226
980000	285.442	9.370485342582603	130.75144763198082	4.30188155660226
1000000	285.442	9.370485342582603	130.75144763198082	4.30188155660226


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,7_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
40000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
60000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
80000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
100000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
120000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
140000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
160000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
180000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
200000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
220000	950.506	57.445077189723875	159.108610283822	11.669882134614264
240000	950.506	57.445077189723875	159.108610283822	11.669882134614264
260000	950.506	57.445077189723875	159.108610283822	11.669882134614264
280000	950.506	57.445077189723875	159.108610283822	11.669882134614264
300000	950.506	57.445077189723875	159.108610283822	11.669882134614264
320000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
340000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
360000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
380000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
400000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
420000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
440000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
460000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
480000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
500000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
520000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
540000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
560000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
580000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
600000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
620000	2658.4120000000003	84.69796177529237	452.75779974047543	17.346923438865822
640000	2658.4120000000003	84.69796177529237	452.75779974047543	17.346923438865822
660000	2659.037999999999	84.02240201279653	452.8278734348639	17.30792602121065
680000	2659.037999999999	84.02240201279653	452.8278734348639	17.30792602121065
700000	2659.037999999999	84.02240201279653	452.8278734348639	17.30792602121065
720000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
740000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
760000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
780000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
800000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
820000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
840000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
860000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
880000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
900000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
920000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
940000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
960000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
980000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
1000000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,8_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
40000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
60000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
80000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
100000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
120000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
140000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
160000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
180000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
200000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
220000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
240000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
260000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
280000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
300000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
320000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
340000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
360000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
380000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
400000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
420000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
440000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
460000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
480000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
500000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
520000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
540000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
560000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
580000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
600000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
620000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
640000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
660000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
680000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
700000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
720000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
740000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
760000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
780000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
800000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
820000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
840000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
860000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
880000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
900000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
920000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766
940000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766
960000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766
980000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766
1000000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
0.2	4793.654	168.89246626182	764.3899847421185	30.75620740753511
0.3	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
0.4	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
0.5	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
0.6	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
0.7	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
0.8	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M15_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
13333	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
26666	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
39999	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
53332	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
66665	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
79998	512.88	46.03396620371141	83.28815066060038	8.908568485729456
93331	512.88	46.03396620371141	83.28815066060038	8.908568485729456
106664	512.88	46.03396620371141	83.28815066060038	8.908568485729456
119997	512.88	46.03396620371141	83.28815066060038	8.908568485729456
133330	512.88	46.03396620371141	83.28815066060038	8.908568485729456
146663	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
159996	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
173329	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
186662	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
199995	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
213328	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
226661	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
239994	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
253327	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
266660	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
279993	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
293326	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
306659	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
319992	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
333325	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
346658	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
359991	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
373324	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
386657	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
399990	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
413323	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
426656	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
439989	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
453322	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
466655	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
479988	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
493321	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
506654	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
519987	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
533320	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
546653	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
559986	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
573319	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
586652	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
599985	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
613318	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
626651	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
639984	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
653317	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
666650	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
679983	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
693316	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
706649	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
719982	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
733315	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
746648	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
759981	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
773314	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
786647	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
799980	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
813313	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
826646	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
839979	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
853312	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
866645	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
879978	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
893311	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
906644	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
919977	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
933310	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
946643	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
959976	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
973309	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
986642	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
999975	5796.284	160.2000146483559	952.1103279692306	33.953149020233155


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
20000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
30000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
40000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
50000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
60000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
70000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
80000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
90000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
100000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
110000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
120000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
130000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
140000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
150000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
160000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
170000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
180000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
190000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
200000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
210000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
220000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
230000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
240000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
250000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
260000	2101.732	77.74926491971219	349.1904823454248	14.066301151946552
270000	2103.164	78.12840985625331	349.51277438573436	14.012103042292322
280000	2103.164	78.12840985625331	349.51277438573436	14.012103042292322
290000	2103.164	78.12840985625331	349.51277438573436	14.012103042292322
300000	2103.164	78.12840985625331	349.51277438573436	14.012103042292322
310000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
320000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
330000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
340000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
350000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
360000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
370000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
380000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
390000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
400000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
410000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
420000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
430000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
440000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
450000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
460000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
470000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
480000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
490000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
500000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
510000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
520000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
530000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
540000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
550000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
560000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
570000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
580000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
590000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
600000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
610000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
620000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
630000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
640000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
650000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
660000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
670000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
680000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
690000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
700000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
710000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
720000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
730000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
740000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
750000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
760000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
770000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
780000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
790000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
800000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
810000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
820000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
830000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
840000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
850000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
860000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
870000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
880000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
890000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
900000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
910000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
920000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
930000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
940000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
950000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
960000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
970000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
980000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
990000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
1000000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M25_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
8000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
16000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
24000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
32000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
40000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
48000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
56000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
64000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
72000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
80000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
88000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
96000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
104000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
112000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
120000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
128000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
136000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
144000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
152000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
160000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
168000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
176000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
184000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
192000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
200000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
208000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
216000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
224000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
232000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
240000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
248000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
256000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
264000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
272000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
280000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
288000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
296000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
304000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
312000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
320000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
328000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
336000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
344000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
352000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
360000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
368000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
376000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
384000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
392000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
400000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
408000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
416000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
424000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
432000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
440000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
448000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
456000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
464000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
472000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
480000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
488000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
496000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
504000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
512000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
520000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
528000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
536000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
544000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
552000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
560000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
568000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
576000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
584000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
592000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
600000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
608000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
616000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
624000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
632000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
640000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
648000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
656000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
664000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
672000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
680000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
688000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
696000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
704000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
712000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
720000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
728000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
736000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
744000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
752000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
760000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
768000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
776000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
784000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
792000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
800000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
808000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
816000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
824000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
832000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
840000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
848000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
856000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
864000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
872000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
880000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
888000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
896000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
904000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
912000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
920000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
928000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
936000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
944000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
952000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
960000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
968000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
976000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
984000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
992000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
1000000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M30_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
6666	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
13332	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
19998	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
26664	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
33330	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
39996	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
46662	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
53328	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
59994	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
66660	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
73326	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
79992	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
86658	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
93324	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
99990	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
106656	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
113322	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
119988	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
126654	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
133320	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
139986	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
146652	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
153318	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
159984	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
166650	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
173316	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
179982	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
186648	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
193314	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
199980	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
206646	2407.588	63.11066273706143	402.860355701744	15.494863885674237
213312	2407.588	63.11066273706143	402.860355701744	15.494863885674237
219978	2407.588	63.11066273706143	402.860355701744	15.494863885674237
226644	2407.588	63.11066273706143	402.860355701744	15.494863885674237
233310	2407.588	63.11066273706143	402.860355701744	15.494863885674237
239976	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
246642	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
253308	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
259974	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
266640	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
273306	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
279972	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
286638	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
293304	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
299970	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
306636	3556.862	95.65482270469523	596.543362078037	16.86879325417958
313302	3556.862	95.65482270469523	596.543362078037	16.86879325417958
319968	3556.862	95.65482270469523	596.543362078037	16.86879325417958
326634	3556.862	95.65482270469523	596.543362078037	16.86879325417958
333300	3556.862	95.65482270469523	596.543362078037	16.86879325417958
339966	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
346632	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
353298	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
359964	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
366630	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
373296	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
379962	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
386628	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
393294	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
399960	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
406626	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
413292	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
419958	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
426624	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
433290	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
439956	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
446622	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
453288	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
459954	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
466620	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
473286	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
479952	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
486618	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
493284	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
499950	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
506616	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
513282	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
519948	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
526614	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
533280	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
539946	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
546612	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
553278	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
559944	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
566610	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
573276	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
579942	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
586608	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
593274	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
599940	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
606606	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
613272	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
619938	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
626604	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
633270	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
639936	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
646602	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
653268	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
659934	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
666600	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
673266	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
679932	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
686598	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
693264	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
699930	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
706596	8080.270000000001	139.29468148098394	1342.8755816394626	23.26865090360284
713262	8080.81	139.3548861320936	1342.9725103998844	23.269988280860574
719928	8080.81	139.3548861320936	1342.9725103998844	23.269988280860574
726594	8080.81	139.3548861320936	1342.9725103998844	23.269988280860574
733260	8080.81	139.3548861320936	1342.9725103998844	23.269988280860574
739926	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
746592	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
753258	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
759924	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
766590	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
773256	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
779922	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
786588	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
793254	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
799920	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
806586	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
813252	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
819918	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
826584	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
833250	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
839916	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
846582	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
853248	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
859914	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
866580	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
873246	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
879912	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
886578	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
893244	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
899910	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
906576	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
913242	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
919908	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
926574	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
933240	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
939906	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
946572	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
953238	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
959904	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
966570	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
973236	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
979902	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
986568	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
993234	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
999900	11177.442	204.02218364133324	1852.191868992612	40.6530823117447


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M35_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5714	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
11428	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
17142	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
22856	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
28570	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
34284	506.616	45.187908707234186	85.06959148723358	9.559018963268082
39998	506.616	45.187908707234186	85.06959148723358	9.559018963268082
45712	506.616	45.187908707234186	85.06959148723358	9.559018963268082
51426	506.616	45.187908707234186	85.06959148723358	9.559018963268082
57140	506.616	45.187908707234186	85.06959148723358	9.559018963268082
62854	875.598	48.108885250024244	150.08791922805835	8.804210084698425
68568	875.598	48.108885250024244	150.08791922805835	8.804210084698425
74282	875.598	48.108885250024244	150.08791922805835	8.804210084698425
79996	875.598	48.108885250024244	150.08791922805835	8.804210084698425
85710	875.598	48.108885250024244	150.08791922805835	8.804210084698425
91424	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
97138	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
102852	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
108566	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
114280	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
119994	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
125708	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
131422	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
137136	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
142850	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
148564	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
154278	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
159992	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
165706	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
171420	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
177134	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
182848	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
188562	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
194276	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
199990	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
205704	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
211418	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
217132	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
222846	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
228560	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
234274	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
239988	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
245702	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
251416	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
257130	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
262844	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
268558	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
274272	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
279986	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
285700	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
291414	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
297128	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
302842	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
308556	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
314270	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
319984	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
325698	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
331412	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
337126	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
342840	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
348554	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
354268	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
359982	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
365696	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
371410	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
377124	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
382838	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
388552	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
394266	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
399980	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
405694	5355.278	146.31777091127552	895.920923660249	33.98297857164227
411408	5355.278	146.31777091127552	895.920923660249	33.98297857164227
417122	5355.278	146.31777091127552	895.920923660249	33.98297857164227
422836	5355.278	146.31777091127552	895.920923660249	33.98297857164227
428550	5355.278	146.31777091127552	895.920923660249	33.98297857164227
434264	5736.8420000000015	158.4254913410922	955.4921181867132	34.571281629253725
439978	5736.8420000000015	158.4254913410922	955.4921181867132	34.571281629253725
445692	5737.470000000001	158.2162473044754	955.6841144061676	34.46860513068667
451406	5737.470000000001	158.2162473044754	955.6841144061676	34.46860513068667
457120	5737.470000000001	158.2162473044754	955.6841144061676	34.46860513068667
462834	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
468548	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
474262	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
479976	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
485690	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
491404	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
497118	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
502832	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
508546	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
514260	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
519974	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
525688	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
531402	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
537116	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
542830	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
548544	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
554258	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
559972	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
565686	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
571400	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
577114	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
582828	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
588542	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
594256	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
599970	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
605684	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
611398	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
617112	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
622826	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
628540	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
634254	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
639968	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
645682	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
651396	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
657110	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
662824	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
668538	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
674252	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
679966	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
685680	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
691394	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
697108	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
702822	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
708536	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
714250	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
719964	9476.804	267.5897577843944	1576.4577548801662	58.35747465292201
725678	9476.804	267.5897577843944	1576.4577548801662	58.35747465292201
731392	9476.804	267.5897577843944	1576.4577548801662	58.35747465292201
737106	9477.560000000001	268.36005349364285	1576.568084906734	58.35315342710254
742820	9477.560000000001	268.36005349364285	1576.568084906734	58.35315342710254
748534	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
754248	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
759962	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
765676	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
771390	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
777104	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
782818	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
788532	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
794246	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
799960	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
805674	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
811388	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
817102	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
822816	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
828530	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
834244	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
839958	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
845672	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
851386	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
857100	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
862814	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
868528	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
874242	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
879956	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
885670	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
891384	11695.888	279.673566891435	1940.76933919685	60.827966784675645
897098	11695.888	279.673566891435	1940.76933919685	60.827966784675645
902812	11695.888	279.673566891435	1940.76933919685	60.827966784675645
908526	11695.888	279.673566891435	1940.76933919685	60.827966784675645
914240	11695.888	279.673566891435	1940.76933919685	60.827966784675645
919954	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
925668	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
931382	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
937096	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
942810	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
948524	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
954238	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
959952	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
965666	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
971380	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
977094	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
982808	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
988522	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
994236	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
999950	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M40_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
10000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
15000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
20000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
25000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
30000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
35000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
40000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
45000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
50000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
55000	882.122	31.8688373737662	150.576731986524	6.605680476000171
60000	882.122	31.8688373737662	150.576731986524	6.605680476000171
65000	882.122	31.8688373737662	150.576731986524	6.605680476000171
70000	882.122	31.8688373737662	150.576731986524	6.605680476000171
75000	882.122	31.8688373737662	150.576731986524	6.605680476000171
80000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
85000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
90000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
95000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
100000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
105000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
110000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
115000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
120000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
125000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
130000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
135000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
140000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
145000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
150000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
155000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
160000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
165000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
170000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
175000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
180000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
185000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
190000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
195000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
200000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
205000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
210000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
215000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
220000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
225000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
230000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
235000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
240000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
245000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
250000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
255000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
260000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
265000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
270000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
275000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
280000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
285000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
290000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
295000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
300000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
305000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
310000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
315000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
320000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
325000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
330000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
335000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
340000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
345000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
350000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
355000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
360000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
365000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
370000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
375000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
380000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
385000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
390000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
395000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
400000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
405000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
410000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
415000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
420000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
425000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
430000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
435000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
440000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
445000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
450000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
455000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
460000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
465000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
470000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
475000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
480000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
485000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
490000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
495000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
500000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
505000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
510000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
515000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
520000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
525000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
530000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
535000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
540000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
545000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
550000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
555000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
560000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
565000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
570000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
575000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
580000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
585000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
590000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
595000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
600000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
605000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
610000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
615000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
620000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
625000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
630000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
635000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
640000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
645000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
650000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
655000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
660000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
665000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
670000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
675000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
680000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
685000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
690000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
695000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
700000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
705000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
710000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
715000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
720000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
725000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
730000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
735000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
740000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
745000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
750000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
755000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
760000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
765000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
770000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
775000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
780000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
785000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
790000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
795000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
800000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
805000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
810000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
815000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
820000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
825000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
830000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
835000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
840000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
845000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
850000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
855000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
860000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
865000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
870000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
875000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
880000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
885000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
890000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
895000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
900000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
905000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
910000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
915000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
920000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
925000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
930000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
935000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
940000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
945000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
950000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
955000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
960000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
965000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
970000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
975000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
980000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
985000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
990000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
995000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
1000000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M45_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4444	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
8888	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
13332	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
17776	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
22220	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
26664	486.724	47.43527313906577	80.84689860476063	9.340209776871374
31108	486.724	47.43527313906577	80.84689860476063	9.340209776871374
35552	486.724	47.43527313906577	80.84689860476063	9.340209776871374
39996	486.724	47.43527313906577	80.84689860476063	9.340209776871374
44440	486.724	47.43527313906577	80.84689860476063	9.340209776871374
48884	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
53328	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
57772	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
62216	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
66660	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
71104	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
75548	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
79992	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
84436	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
88880	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
93324	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
97768	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
102212	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
106656	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
111100	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
115544	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
119988	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
124432	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
128876	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
133320	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
137764	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
142208	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
146652	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
151096	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
155540	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
159984	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
164428	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
168872	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
173316	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
177760	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
182204	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
186648	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
191092	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
195536	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
199980	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
204424	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
208868	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
213312	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
217756	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
222200	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
226644	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
231088	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
235532	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
239976	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
244420	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
248864	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
253308	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
257752	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
262196	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
266640	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
271084	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
275528	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
279972	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
284416	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
288860	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
293304	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
297748	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
302192	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
306636	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
311080	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
315524	5170.372	145.06122544942505	862.558510742779	38.819110311571244
319968	5170.372	145.06122544942505	862.558510742779	38.819110311571244
324412	5170.372	145.06122544942505	862.558510742779	38.819110311571244
328856	5170.372	145.06122544942505	862.558510742779	38.819110311571244
333300	5170.372	145.06122544942505	862.558510742779	38.819110311571244
337744	5554.573999999999	170.82961493189	926.7632521308254	45.59071929611098
342188	5555.0740000000005	171.23316658223007	926.8481526944785	45.64768423809589
346632	5555.0740000000005	171.23316658223007	926.8481526944785	45.64768423809589
351076	5555.0740000000005	171.23316658223007	926.8481526944785	45.64768423809589
355520	5555.0740000000005	171.23316658223007	926.8481526944785	45.64768423809589
359964	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
364408	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
368852	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
373296	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
377740	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
382184	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
386628	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
391072	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
395516	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
399960	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
404404	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
408848	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
413292	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
417736	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
422180	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
426624	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
431068	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
435512	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
439956	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
444400	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
448844	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
453288	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
457732	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
462176	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
466620	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
471064	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
475508	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
479952	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
484396	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
488840	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
493284	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
497728	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
502172	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
506616	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
511060	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
515504	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
519948	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
524392	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
528836	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
533280	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
537724	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
542168	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
546612	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
551056	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
555500	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
559944	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
564388	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
568832	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
573276	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
577720	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
582164	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
586608	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
591052	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
595496	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
599940	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
604384	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
608828	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
613272	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
617716	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
622160	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
626604	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
631048	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
635492	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
639936	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
644380	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
648824	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
653268	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
657712	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
662156	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
666600	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
671044	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
675488	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
679932	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
684376	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
688820	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
693264	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
697708	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
702152	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
706596	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
711040	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
715484	11686.638	156.25366625387687	1951.1832645867537	42.09246670373375
719928	11686.638	156.25366625387687	1951.1832645867537	42.09246670373375
724372	11686.638	156.25366625387687	1951.1832645867537	42.09246670373375
728816	11687.16	156.1095441597916	1951.262304357142	42.13712497789994
733260	11687.16	156.1095441597916	1951.262304357142	42.13712497789994
737704	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
742148	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
746592	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
751036	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
755480	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
759924	12362.228	172.48864959759	2063.670654561406	47.33859671203632
764368	12362.228	172.48864959759	2063.670654561406	47.33859671203632
768812	12362.228	172.48864959759	2063.670654561406	47.33859671203632
773256	12362.228	172.48864959759	2063.670654561406	47.33859671203632
777700	12362.228	172.48864959759	2063.670654561406	47.33859671203632
782144	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
786588	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
791032	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
795476	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
799920	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
804364	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
808808	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
813252	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
817696	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
822140	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
826584	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
831028	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
835472	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
839916	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
844360	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
848804	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
853248	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
857692	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
862136	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
866580	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
871024	14168.086000000001	195.74013999291125	2360.3262937183886	56.09622067720184
875468	14168.086000000001	195.74013999291125	2360.3262937183886	56.09622067720184
879912	14168.720000000001	195.01429372114137	2360.389693718388	56.04676758907733
884356	14168.720000000001	195.01429372114137	2360.389693718388	56.04676758907733
888800	14168.720000000001	195.01429372114137	2360.389693718388	56.04676758907733
893244	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
897688	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
902132	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
906576	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
911020	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
915464	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
919908	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
924352	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
928796	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
933240	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
937684	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
942128	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
946572	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
951016	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
955460	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
959904	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
964348	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
968792	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
973236	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
977680	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
982124	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
986568	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
991012	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
995456	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
999900	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M50_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
8000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
12000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
16000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
20000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
24000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
28000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
32000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
36000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
40000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
44000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
48000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
52000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
56000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
60000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
64000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
68000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
72000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
76000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
80000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
84000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
88000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
92000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
96000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
100000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
104000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
108000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
112000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
116000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
120000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
124000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
128000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
132000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
136000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
140000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
144000	2623.244	80.35014418849008	438.56075310501285	18.701962414105047
148000	2624.332000000001	78.20296169441269	438.69635937685814	18.44100983848641
152000	2624.332000000001	78.20296169441269	438.69635937685814	18.44100983848641
156000	2624.332000000001	78.20296169441269	438.69635937685814	18.44100983848641
160000	2624.332000000001	78.20296169441269	438.69635937685814	18.44100983848641
164000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
168000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
172000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
176000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
180000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
184000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
188000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
192000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
196000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
200000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
204000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
208000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
212000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
216000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
220000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
224000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
228000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
232000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
236000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
240000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
244000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
248000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
252000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
256000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
260000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
264000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
268000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
272000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
276000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
280000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
284000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
288000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
292000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
296000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
300000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
304000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
308000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
312000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
316000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
320000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
324000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
328000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
332000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
336000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
340000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
344000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
348000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
352000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
356000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
360000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
364000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
368000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
372000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
376000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
380000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
384000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
388000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
392000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
396000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
400000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
404000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
408000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
412000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
416000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
420000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
424000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
428000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
432000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
436000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
440000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
444000	7951.118	74.72538908117745	1322.5602409373357	21.623960138881056
448000	7951.118	74.72538908117745	1322.5602409373357	21.623960138881056
452000	7951.750000000002	75.1377917931821	1322.7076691031896	21.77308683818813
456000	7951.750000000002	75.1377917931821	1322.7076691031896	21.77308683818813
460000	7951.750000000002	75.1377917931821	1322.7076691031896	21.77308683818813
464000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
468000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
472000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
476000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
480000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
484000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
488000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
492000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
496000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
500000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
504000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
508000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
512000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
516000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
520000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
524000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
528000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
532000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
536000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
540000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
544000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
548000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
552000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
556000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
560000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
564000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
568000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
572000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
576000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
580000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
584000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
588000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
592000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
596000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
600000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
604000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
608000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
612000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
616000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
620000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
624000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
628000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
632000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
636000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
640000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
644000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
648000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
652000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
656000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
660000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
664000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
668000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
672000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
676000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
680000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
684000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
688000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
692000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
696000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
700000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
704000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
708000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
712000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
716000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
720000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
724000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
728000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
732000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
736000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
740000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
744000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
748000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
752000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
756000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
760000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
764000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
768000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
772000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
776000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
780000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
784000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
788000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
792000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
796000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
800000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
804000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
808000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
812000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
816000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
820000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
824000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
828000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
832000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
836000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
840000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
844000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
848000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
852000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
856000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
860000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
864000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
868000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
872000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
876000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
880000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
884000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
888000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
892000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
896000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
900000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
904000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
908000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
912000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
916000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
920000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
924000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
928000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
932000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
936000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
940000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
944000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
948000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
952000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
956000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
960000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
964000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
968000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
972000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
976000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
980000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
984000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879
988000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879
992000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879
996000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879
1000000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
80000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
120000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
160000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
200000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
240000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
280000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
320000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
360000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
400000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
440000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
480000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
520000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
560000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
600000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
640000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
680000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
720000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
760000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
800000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
840000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
880000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
920000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
960000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
1000000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
10	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
15	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
20	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
25	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
30	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
35	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
40	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
45	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
50	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879



==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
4000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
6000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
8000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
10000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
12000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
14000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
16000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
18000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
20000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
22000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
24000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
26000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
28000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
30000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
32000	1114.0700000000002	72.42521368817476	186.409188587693	15.345534649858646
34000	1114.7160000000001	71.84926802379793	186.47378858769298	15.287022425613946
36000	1114.7160000000001	71.84926802379793	186.47378858769298	15.287022425613946
38000	1114.7160000000001	71.84926802379793	186.47378858769298	15.287022425613946
40000	1114.7160000000001	71.84926802379793	186.47378858769298	15.287022425613946
42000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
44000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
46000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
48000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
50000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
52000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
54000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
56000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
58000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
60000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
62000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
64000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
66000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
68000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
70000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
72000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
74000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
76000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
78000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
80000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
82000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
84000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
86000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
88000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
90000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
92000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718
94000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718
96000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718
98000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718
100000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
2000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
3000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
4000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
5000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
6000	426.0580000000001	40.645475845002316	71.58783867739683	7.262823152046155
7000	426.8500000000001	41.376619538628866	71.75434796168784	7.431417104541192
8000	427.6700000000001	40.7764063045177	71.83634796168784	7.29778112636231
9000	427.6700000000001	40.7764063045177	71.83634796168784	7.29778112636231
10000	427.6700000000001	40.7764063045177	71.83634796168784	7.29778112636231
11000	713.0779999999999	43.71673104582888	118.54566490144938	9.58892340724486
12000	713.2819999999999	43.77757360922504	118.57415980827508	9.596435860936605
13000	713.2819999999999	43.77757360922504	118.57415980827508	9.596435860936605
14000	713.2819999999999	43.77757360922504	118.57415980827508	9.596435860936605
15000	713.2819999999999	43.77757360922504	118.57415980827508	9.596435860936605
16000	1000.3860000000001	56.06126335437767	167.76362195387304	13.167873214061572
17000	1000.6640000000001	56.27916748969668	167.79142195387305	13.205685200229409
18000	1000.6640000000001	56.27916748969668	167.79142195387305	13.205685200229409
19000	1000.6640000000001	56.27916748969668	167.79142195387305	13.205685200229409
20000	1000.6640000000001	56.27916748969668	167.79142195387305	13.205685200229409
21000	1307.0840000000003	59.82438061154956	217.63870821431556	13.897516329297632
22000	1308.6740000000002	60.97327942996359	217.8743693907601	13.995058770288209
23000	1308.6740000000002	60.97327942996359	217.8743693907601	13.995058770288209
24000	1308.6740000000002	60.97327942996359	217.8743693907601	13.995058770288209
25000	1308.6740000000002	60.97327942996359	217.8743693907601	13.995058770288209
26000	1611.9	55.134503010566974	267.8138086781847	12.650212584074259
27000	1613.034	53.79478376199683	268.06355278544714	12.298588454967538
28000	1613.034	53.79478376199683	268.06355278544714	12.298588454967538
29000	1613.034	53.79478376199683	268.06355278544714	12.298588454967538
30000	1613.034	53.79478376199683	268.06355278544714	12.298588454967538
31000	1901.3400000000001	63.748543512773686	314.7617246737624	13.739327745522896
32000	1901.404	63.6312283919356	314.7681246737624	13.725927537454176
33000	1901.9300000000003	63.90181791884592	314.89162328000873	13.67740524934145
34000	1901.9300000000003	63.90181791884592	314.89162328000873	13.67740524934145
35000	1901.9300000000003	63.90181791884592	314.89162328000873	13.67740524934145
36000	2216.3119999999994	82.69924153891083	366.2640981002007	15.921856752891074
37000	2217.082	82.2815375268219	366.447186222918	15.871543985188811
38000	2217.082	82.2815375268219	366.447186222918	15.871543985188811
39000	2217.082	82.2815375268219	366.447186222918	15.871543985188811
40000	2217.082	82.2815375268219	366.447186222918	15.871543985188811
41000	2504.7160000000003	105.99039696542755	414.7244062785825	19.18829783959378
42000	2505.5980000000004	106.96893274840751	414.81359874639986	19.26985754432697
43000	2505.5980000000004	106.96893274840751	414.81359874639986	19.26985754432697
44000	2505.5980000000004	106.96893274840751	414.81359874639986	19.26985754432697
45000	2505.5980000000004	106.96893274840751	414.81359874639986	19.26985754432697
46000	2793.5920000000006	107.09171404818296	464.5095999144486	18.332008948784605
47000	2795.4379999999996	107.78847617234197	464.88544359177524	18.505137997330035
48000	2795.4379999999996	107.78847617234197	464.88544359177524	18.505137997330035
49000	2795.4379999999996	107.78847617234197	464.88544359177524	18.505137997330035
50000	2795.4379999999996	107.78847617234197	464.88544359177524	18.505137997330035
51000	3095.678000000001	118.82608447269111	513.3405206324202	21.64877638500265
52000	3096.1820000000002	118.32486108638	513.3909206324203	21.57618878347394
53000	3096.1820000000002	118.32486108638	513.3909206324203	21.57618878347394
54000	3096.1820000000002	118.32486108638	513.3909206324203	21.57618878347394
55000	3096.1820000000002	118.32486108638	513.3909206324203	21.57618878347394
56000	3388.06	130.3337374247786	561.2954186057183	23.326197651483916
57000	3388.2840000000006	130.54627372017262	561.3338807346422	23.346234556454544
58000	3388.2840000000006	130.54627372017262	561.3338807346422	23.346234556454544
59000	3388.2840000000006	130.54627372017262	561.3338807346422	23.346234556454544
60000	3388.2840000000006	130.54627372017262	561.3338807346422	23.346234556454544
61000	3690.3419999999996	137.44230028148775	611.4195599044323	26.737699454918033
62000	3690.47	137.41749856226858	611.457009803793	26.78027481744258
63000	3690.47	137.41749856226858	611.457009803793	26.78027481744258
64000	3690.47	137.41749856226858	611.457009803793	26.78027481744258
65000	3690.47	137.41749856226858	611.457009803793	26.78027481744258
66000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
67000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
68000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
69000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
70000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
71000	4260.035999999999	151.68166777095306	704.4240092507229	27.0677579325413
72000	4260.269999999999	151.8347587931624	704.5080619826692	27.15537935103053
73000	4260.269999999999	151.8347587931624	704.5080619826692	27.15537935103053
74000	4260.269999999999	151.8347587931624	704.5080619826692	27.15537935103053
75000	4260.269999999999	151.8347587931624	704.5080619826692	27.15537935103053
76000	4529.299999999999	137.66843356412565	748.2108719416773	25.7544880841483
77000	4530.168	137.25683992671097	748.3550109410198	25.825985875856745
78000	4530.168	137.25683992671097	748.3550109410198	25.825985875856745
79000	4530.168	137.25683992671097	748.3550109410198	25.825985875856745
80000	4530.168	137.25683992671097	748.3550109410198	25.825985875856745
81000	4809.523999999999	130.8941705857574	793.6178526862461	29.17060250276385
82000	4809.945999999999	130.33312431355807	793.660052686246	29.119615439536084
83000	4809.945999999999	130.33312431355807	793.660052686246	29.119615439536084
84000	4809.945999999999	130.33312431355807	793.660052686246	29.119615439536084
85000	4809.945999999999	130.33312431355807	793.660052686246	29.119615439536084
86000	5093.946000000001	133.32039138856416	841.0937206190823	27.725943575583287
87000	5095.0560000000005	134.00450002394143	841.2382960844268	27.896015792225754
88000	5095.0560000000005	134.00450002394143	841.2382960844268	27.896015792225754
89000	5095.0560000000005	134.00450002394143	841.2382960844268	27.896015792225754
90000	5095.0560000000005	134.00450002394143	841.2382960844268	27.896015792225754
91000	5389.394	134.74214223224055	889.1330351040576	27.840834697831525
92000	5390.030000000001	135.1806768735826	889.2719488114674	27.915189188555793
93000	5390.030000000001	135.1806768735826	889.2719488114674	27.915189188555793
94000	5390.030000000001	135.1806768735826	889.2719488114674	27.915189188555793
95000	5390.030000000001	135.1806768735826	889.2719488114674	27.915189188555793
96000	5690.926	141.31653643898605	938.2444561201648	32.14336552712299
97000	5690.992	141.37938438431877	938.2579373986907	32.13277583058649
98000	5690.992	141.37938438431877	938.2579373986907	32.13277583058649
99000	5690.992	141.37938438431877	938.2579373986907	32.13277583058649
100000	5690.992	141.37938438431877	938.2579373986907	32.13277583058649


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
8000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
12000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
16000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
20000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
24000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
28000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
32000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
36000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
40000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
44000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
48000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
52000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
56000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
60000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
64000	1190.1199999999997	42.85577985134148	198.47172151044023	10.108803159029902
68000	1190.602	43.44764762843238	198.59439082401315	10.052828423140886
72000	1190.602	43.44764762843238	198.59439082401315	10.052828423140886
76000	1190.602	43.44764762843238	198.59439082401315	10.052828423140886
80000	1190.602	43.44764762843238	198.59439082401315	10.052828423140886
84000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026
88000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026
92000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026
96000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026
100000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWR_weak_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
5	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
10	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
15	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
20	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
25	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
30	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
35	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
40	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
45	30828.869999999995	792.0581410337111	7004.845275470188	180.58334585492946
50	33677.520000000004	749.2712162865677	7698.591985864186	171.90756091246544


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtWRs_weak_K5_T1000000_M10_S50_R1_B10_D0,3_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	102.256	26.700428294525747	13.613365334267073	2.7895970961508203
40000	102.37	26.63971679862815	13.630293976875233	2.7821147105173014
60000	102.37	26.63971679862815	13.630293976875233	2.7821147105173014
80000	102.37	26.63971679862815	13.630293976875233	2.7821147105173014
100000	102.37	26.63971679862815	13.630293976875233	2.7821147105173014
120000	726.7760000000001	75.29299144010685	113.3984178322819	14.962597916531227
140000	728.382	76.14008052413806	113.57964300517217	15.00310371284169
160000	728.382	76.14008052413806	113.57964300517217	15.00310371284169
180000	728.382	76.14008052413806	113.57964300517217	15.00310371284169
200000	728.382	76.14008052413806	113.57964300517217	15.00310371284169
220000	1363.762	119.91908844438962	209.4712642107254	16.610921002066704
240000	1367.1119999999999	126.52072582080072	209.84493803494107	17.020213096313384
260000	1367.1119999999999	126.52072582080072	209.84493803494107	17.020213096313384
280000	1367.1119999999999	126.52072582080072	209.84493803494107	17.020213096313384
300000	1367.1119999999999	126.52072582080072	209.84493803494107	17.020213096313384
320000	2022.2019999999998	144.55720542401178	311.47092970419453	22.736183046497086
340000	2022.672	145.29656574667464	311.52900967603347	22.80658846925293
360000	2022.672	145.29656574667464	311.52900967603347	22.80658846925293
380000	2022.672	145.29656574667464	311.52900967603347	22.80658846925293
400000	2022.672	145.29656574667464	311.52900967603347	22.80658846925293
420000	2662.3099999999995	176.59963111827585	412.01058074460514	25.27678451567229
440000	2662.364	176.55583612871905	412.0178702332229	25.27038583703316
460000	2662.364	176.55583612871905	412.0178702332229	25.27038583703316
480000	2662.364	176.55583612871905	412.0178702332229	25.27038583703316
500000	2662.364	176.55583612871905	412.0178702332229	25.27038583703316
520000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
540000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
560000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
580000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
600000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
620000	3916.7899999999995	188.36453953851168	608.0833490371656	33.96931823134155
640000	3921.5119999999997	185.2305134930227	608.5742210389628	33.53359399112297
660000	3921.5119999999997	185.2305134930227	608.5742210389628	33.53359399112297
680000	3921.5119999999997	185.2305134930227	608.5742210389628	33.53359399112297
700000	3921.5119999999997	185.2305134930227	608.5742210389628	33.53359399112297
720000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
740000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
760000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
780000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
800000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
820000	5243.1799999999985	182.43904236149064	809.6638016154391	36.49227510983304
840000	5243.209999999999	182.4489822754114	809.6697735208264	36.497000289399786
860000	5243.209999999999	182.4489822754114	809.6697735208264	36.497000289399786
880000	5243.209999999999	182.4489822754114	809.6697735208264	36.497000289399786
900000	5243.209999999999	182.4489822754114	809.6697735208264	36.497000289399786
920000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028
940000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028
960000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028
980000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028
1000000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
400000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
600000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
800000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
1000000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
1200000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
1400000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
1600000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
1800000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
2000000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
2200000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
2400000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
2600000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
2800000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
3000000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
3200000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
3400000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
3600000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
3800000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
4000000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
4200000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
4400000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
4600000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
4800000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
5000000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
5200000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
5400000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
5600000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
5800000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
6000000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
6200000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
6400000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
6600000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
6800000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
7000000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
7200000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
7400000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
7600000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
7800000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
8000000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
8200000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
8400000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
8600000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
8800000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
9000000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
9200000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802
9400000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802
9600000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802
9800000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802
10000000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
200000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
300000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
400000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
500000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
600000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
700000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
800000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
900000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
1000000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
1100000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1200000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1300000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1400000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1500000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1600000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
1700000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
1800000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
1900000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
2000000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
2100000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2200000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2300000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2400000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2500000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2600000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
2700000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
2800000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
2900000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
3000000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
3100000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3200000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3300000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3400000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3500000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3600000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
3700000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
3800000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
3900000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
4000000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
4100000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4200000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4300000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4400000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4500000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4600000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
4700000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
4800000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
4900000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
5000000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
5100000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5200000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5300000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5400000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5500000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5600000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
5700000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
5800000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
5900000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
6000000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
6100000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6200000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6300000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6400000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6500000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6600000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
6700000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
6800000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
6900000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
7000000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
7100000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7200000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7300000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7400000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7500000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7600000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
7700000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
7800000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
7900000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
8000000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
8100000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8200000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8300000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8400000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8500000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8600000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
8700000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
8800000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
8900000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
9000000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
9100000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9200000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9300000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9400000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9500000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9600000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582
9700000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582
9800000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582
9900000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582
10000000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
800000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
1200000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
1600000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
2000000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
2400000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
2800000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
3200000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
3600000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
4000000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
4400000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
4800000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
5200000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
5600000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
6000000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
6400000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
6800000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
7200000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
7600000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
8000000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
8400000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305
8800000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305
9200000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305
9600000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305
10000000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
40000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
60000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
80000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
100000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
120000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
140000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
160000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
180000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
200000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
220000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
240000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
260000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
280000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
300000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
320000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
340000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
360000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
380000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
400000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
420000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
440000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
460000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
480000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
500000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
520000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
540000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
560000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
580000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
600000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
620000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
640000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
660000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
680000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
700000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
720000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
740000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
760000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
780000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
800000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
820000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
840000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
860000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
880000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
900000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
920000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
940000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
960000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
980000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
1000000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	247.38400000000001	49.59023631500233	49.4341827959401	9.05658202348703
20000	247.908	50.33966247183006	49.49448790677867	9.171088752026705
30000	247.908	50.33966247183006	49.49448790677867	9.171088752026705
40000	247.908	50.33966247183006	49.49448790677867	9.171088752026705
50000	247.908	50.33966247183006	49.49448790677867	9.171088752026705
60000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
70000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
80000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
90000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
100000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
110000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
120000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
130000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
140000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
150000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
160000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
170000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
180000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
190000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
200000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
210000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
220000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
230000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
240000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
250000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
260000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
270000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
280000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
290000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
300000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
310000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
320000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
330000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
340000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
350000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
360000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
370000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
380000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
390000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
400000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
410000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
420000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
430000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
440000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
450000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
460000	28704.52	624.3472818516592	5872.080321171532	188.12969967388446
470000	28708.053999999996	625.3495845116463	5872.899529785545	188.57499997757273
480000	28708.053999999996	625.3495845116463	5872.899529785545	188.57499997757273
490000	28708.053999999996	625.3495845116463	5872.899529785545	188.57499997757273
500000	28708.053999999996	625.3495845116463	5872.899529785545	188.57499997757273
510000	33548.64800000001	814.7030511896827	6851.9700737219055	209.49346360270735
520000	33565.228	811.1447993052768	6855.624882000086	208.53239474250447
530000	33565.228	811.1447993052768	6855.624882000086	208.53239474250447
540000	33565.228	811.1447993052768	6855.624882000086	208.53239474250447
550000	33565.228	811.1447993052768	6855.624882000086	208.53239474250447
560000	38214.183999999994	957.7896054655102	7795.5115698644995	222.87228074409845
570000	38249.866	970.1504149609522	7803.069765816411	222.98533226958338
580000	38249.866	970.1504149609522	7803.069765816411	222.98533226958338
590000	38249.866	970.1504149609522	7803.069765816411	222.98533226958338
600000	38249.866	970.1504149609522	7803.069765816411	222.98533226958338
610000	43435.724	841.2567070123894	8839.484626851638	168.76058903726502
620000	43500.396	842.5399102871421	8854.026387434304	168.53486869324578
630000	43500.396	842.5399102871421	8854.026387434304	168.53486869324578
640000	43500.396	842.5399102871421	8854.026387434304	168.53486869324578
650000	43500.396	842.5399102871421	8854.026387434304	168.53486869324578
660000	48778.304	855.6026789631344	9918.378307658455	164.61921468710753
670000	48913.52999999999	855.5038642292134	9945.701407844314	160.65266385720398
680000	48913.52999999999	855.5038642292134	9945.701407844314	160.65266385720398
690000	48913.52999999999	855.5038642292134	9945.701407844314	160.65266385720398
700000	48913.52999999999	855.5038642292134	9945.701407844314	160.65266385720398
710000	54006.552	769.0609891838524	10996.367651831384	165.3270645250418
720000	54174.37000000001	768.3796907056359	11032.427518221528	169.27460060384337
730000	54174.37000000001	768.3796907056359	11032.427518221528	169.27460060384337
740000	54174.37000000001	768.3796907056359	11032.427518221528	169.27460060384337
750000	54174.37000000001	768.3796907056359	11032.427518221528	169.27460060384337
760000	59755.948	651.4013205867975	12194.555435410566	168.95823265334266
770000	59982.186	614.1568569854315	12243.108312945848	164.27233254316081
780000	59982.186	614.1568569854315	12243.108312945848	164.27233254316081
790000	59982.186	614.1568569854315	12243.108312945848	164.27233254316081
800000	59982.186	614.1568569854315	12243.108312945848	164.27233254316081
810000	65578.74399999998	742.4502292514632	13383.091563690037	181.65706164072532
820000	65920.33600000001	813.6208242063575	13456.049057123271	193.0363746309543
830000	65920.33600000001	813.6208242063575	13456.049057123271	193.0363746309543
840000	65920.33600000001	813.6208242063575	13456.049057123271	193.0363746309543
850000	65920.33600000001	813.6208242063575	13456.049057123271	193.0363746309543
860000	71828.56999999999	909.491891760336	14674.988342651897	204.67524768875694
870000	72225.77799999999	1023.6996270586325	14754.093934020024	219.939853143026
880000	72225.77799999999	1023.6996270586325	14754.093934020024	219.939853143026
890000	72225.77799999999	1023.6996270586325	14754.093934020024	219.939853143026
900000	72225.77799999999	1023.6996270586325	14754.093934020024	219.939853143026
910000	77935.37800000001	968.430397037732	15919.91226445785	159.78183925599322
920000	78375.882	943.5799904830425	16009.535933546664	158.97191993826803
930000	78375.882	943.5799904830425	16009.535933546664	158.97191993826803
940000	78375.882	943.5799904830425	16009.535933546664	158.97191993826803
950000	78375.882	943.5799904830425	16009.535933546664	158.97191993826803
960000	84053.158	868.9755196372815	17183.38692221244	141.93715938008438
970000	84494.954	896.5210225731198	17271.50201830906	151.0955150320978
980000	84494.954	896.5210225731198	17271.50201830906	151.0955150320978
990000	84494.954	896.5210225731198	17271.50201830906	151.0955150320978
1000000	84494.954	896.5210225731198	17271.50201830906	151.0955150320978


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
80000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
120000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
160000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
200000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
240000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
280000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
320000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
360000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
400000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
440000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
480000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
520000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
560000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
600000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
640000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
680000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
720000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
760000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
800000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
840000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182
880000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182
920000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182
960000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182
1000000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	183.954	31.387904322808463	36.74448102147917	6.272889205060204
4000	205.97799999999998	21.256263808842586	41.19937010613346	4.03742819122886
6000	214.29999999999995	28.541106417859044	43.05196142418394	5.794842568871111
8000	218.41199999999998	31.65789099454069	43.73812497902422	6.536980102986428
10000	223.76799999999997	34.946313364613694	44.98422446569204	7.890004350994989
12000	902.0780000000001	50.68045115119723	182.8417238166601	11.552704318477714
14000	903.484	50.872711567423075	183.26334014489427	11.680517488109656
16000	904.402	51.970574965284165	183.40553489790665	11.79887741383893
18000	906.8860000000001	55.596418789542746	183.877092091847	12.301369762108038
20000	906.8860000000001	55.596418789542746	183.877092091847	12.301369762108038
22000	1925.002	87.10747713792058	395.02025349056396	15.75501945787302
24000	1931.202	89.53349935452468	396.5059656220359	16.13862072510499
26000	1931.202	89.53349935452468	396.5059656220359	16.13862072510499
28000	1931.202	89.53349935452468	396.5059656220359	16.13862072510499
30000	1931.202	89.53349935452468	396.5059656220359	16.13862072510499
32000	3023.358	165.00362728672877	621.0912604997803	37.42105878401229
34000	3066.702	175.78297539864317	630.5678250905657	39.19705878749511
36000	3066.702	175.78297539864317	630.5678250905657	39.19705878749511
38000	3066.702	175.78297539864317	630.5678250905657	39.19705878749511
40000	3066.702	175.78297539864317	630.5678250905657	39.19705878749511
42000	4232.342	213.24788318866058	864.5186824670998	49.07990924880555
44000	4366.483999999999	245.44074185024775	893.2699639076643	55.82074656817937
46000	4366.483999999999	245.44074185024775	893.2699639076643	55.82074656817937
48000	4366.483999999999	245.44074185024775	893.2699639076643	55.82074656817937
50000	4366.483999999999	245.44074185024775	893.2699639076643	55.82074656817937
52000	5596.434000000001	273.68064991478224	1142.1158512156023	64.44564520748753
54000	5792.945999999999	282.56044011070514	1184.2289491166182	67.02215823020336
56000	5792.945999999999	282.56044011070514	1184.2289491166182	67.02215823020336
58000	5792.945999999999	282.56044011070514	1184.2289491166182	67.02215823020336
60000	5792.945999999999	282.56044011070514	1184.2289491166182	67.02215823020336
62000	7037.222	266.83284429686614	1436.3913137016066	71.03959120657952
64000	7315.75	260.81868052559236	1491.1857506675117	70.55690381938331
66000	7315.75	260.81868052559236	1491.1857506675117	70.55690381938331
68000	7315.75	260.81868052559236	1491.1857506675117	70.55690381938331
70000	7315.75	260.81868052559236	1491.1857506675117	70.55690381938331
72000	8707.135999999999	265.6313112065918	1773.3217519714249	73.15345341700122
74000	9088.352	295.80826961620517	1850.9472964594793	78.99062509512108
76000	9090.372	293.98846117945897	1851.4677900554539	78.44634144448288
78000	9090.372	293.98846117945897	1851.4677900554539	78.44634144448288
80000	9090.372	293.98846117945897	1851.4677900554539	78.44634144448288
82000	10507.794	354.22772286890495	2135.3798376760305	91.63190611904389
84000	10968.140000000001	418.0664870036294	2228.1937924107337	95.90177832844014
86000	10973.284	418.9597326500755	2229.11436632594	96.03675191479384
88000	10973.284	418.9597326500755	2229.11436632594	96.03675191479384
90000	10973.284	418.9597326500755	2229.11436632594	96.03675191479384
92000	12387.885999999999	467.7172730091459	2515.4188777792265	108.88866942608551
94000	12953.376	502.25590465419083	2634.7291780618457	122.36492455587899
96000	12969.784	509.40809624068146	2638.302337854194	124.66912782444595
98000	12969.784	509.40809624068146	2638.302337854194	124.66912782444595
100000	12969.784	509.40809624068146	2638.302337854194	124.66912782444595


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	148.96599999999998	28.36772978814719	29.699448733228838	6.022125197575447
2000	188.78199999999998	25.28454152244015	37.463550644959625	5.002228133402998
3000	201.89199999999997	26.024616039434665	40.637273874755444	5.287422352940549
4000	210.63199999999998	23.803945891385318	42.68539577686156	4.917839365588248
5000	218.82599999999996	26.282191773983477	44.398337475003494	5.183648826627122
6000	706.858	40.01613058088791	143.06946500103857	11.37834524771524
7000	712.8520000000001	40.94164649568669	144.31623660898953	11.64464379772367
8000	716.1960000000001	41.766280711172264	145.10630306157415	11.486197583418996
9000	717.1500000000001	41.57644338377732	145.34696708322815	11.323267001015918
10000	717.1500000000001	41.57644338377732	145.34696708322815	11.323267001015918
11000	1304.752	55.48552339724902	265.26720646973024	12.723159843053905
12000	1370.886	50.21360068082483	278.1365583242217	11.764291536967638
13000	1372.8179999999998	49.901229065246696	278.48088034758405	11.794431064679424
14000	1375.9279999999999	48.89704485503755	279.0622100229067	11.758588445898946
15000	1377.3259999999998	48.572032236211356	279.4011870288265	11.780449637267967
16000	2028.2399999999998	74.90812802656615	411.4491636840597	19.049537326880962
17000	2187.312	96.74449519797571	443.728363091648	23.16632480059788
18000	2187.312	96.74449519797571	443.728363091648	23.16632480059788
19000	2187.312	96.74449519797571	443.728363091648	23.16632480059788
20000	2187.312	96.74449519797571	443.728363091648	23.16632480059788
21000	2883.1320000000005	108.10049406814863	584.8953839930139	25.48669632540307
22000	3116.0260000000003	119.00727636017339	631.7303026247484	28.207069919038844
23000	3118.8759999999997	119.04328169012965	632.4295161528892	28.135248550306965
24000	3118.8759999999997	119.04328169012965	632.4295161528892	28.135248550306965
25000	3118.8759999999997	119.04328169012965	632.4295161528892	28.135248550306965
26000	3846.6800000000003	107.94131368479786	778.3386996312732	25.064036196478384
27000	4131.391999999999	109.44984247488865	837.8718384897375	25.57209508284882
28000	4153.28	114.56637396917321	842.0781596202826	25.94792651901142
29000	4153.28	114.56637396917321	842.0781596202826	25.94792651901142
30000	4153.28	114.56637396917321	842.0781596202826	25.94792651901142
31000	4877.755999999999	105.16869191922038	989.5071571951488	26.706310766504043
32000	5250.8	115.04829208254705	1065.4428150805888	30.169719579661486
33000	5292.33	119.13464138435133	1073.9184926791258	31.25105499631396
34000	5292.33	119.13464138435133	1073.9184926791258	31.25105499631396
35000	5292.33	119.13464138435133	1073.9184926791258	31.25105499631396
36000	6069.5	120.83735441585168	1230.852630667683	35.34550456104564
37000	6492.446	129.0975920422651	1316.039382818362	34.69833292188439
38000	6578.412000000001	140.86086853503494	1334.1218184062943	33.67551214292656
39000	6578.424000000001	140.8465522159171	1334.1249239523736	33.67052448441089
40000	6578.424000000001	140.8465522159171	1334.1249239523736	33.67052448441089
41000	7356.0340000000015	164.05393504711915	1489.1236865533635	40.351200555951415
42000	7807.0199999999995	177.04290729148732	1583.841496220676	44.53740070632986
43000	7934.332	187.54717289850686	1611.418291713912	45.78912185561075
44000	7936.024	187.5648246577405	1611.7473289199338	45.763998355457055
45000	7936.024	187.5648246577405	1611.7473289199338	45.763998355457055
46000	8727.599999999999	180.301246436809	1772.2673743022292	38.19929827551004
47000	9205.256	195.10423921586008	1870.3270814966502	39.5047093647921
48000	9364.158	195.50131194785723	1901.6280485786774	43.33711232004837
49000	9369.435999999998	197.85710192515663	1902.739967924264	43.81573848657721
50000	9369.435999999998	197.85710192515663	1902.739967924264	43.81573848657721
51000	10150.289999999999	222.10240706084673	2061.0070095016918	45.38934940499821
52000	10632.596000000001	228.08043314195606	2157.0929202145826	50.11070616668477
53000	10816.44	229.7808265862632	2193.3791770616103	52.82104621040627
54000	10828.233999999999	231.65508883299424	2195.9716317581997	53.55614848506951
55000	10828.233999999999	231.65508883299424	2195.9716317581997	53.55614848506951
56000	11619.870000000003	250.53333142629012	2358.79427971821	60.88516074241131
57000	12135.698	288.72700361721905	2464.3112432597395	72.18198999260319
58000	12362.034000000001	309.0286525442805	2508.614535713509	77.67275049677035
59000	12388.94	325.35030816371227	2514.804718479985	81.24670747882143
60000	12388.962000000001	325.3452215655792	2514.807000541986	81.24477438081422
61000	13153.446	295.3536143600675	2667.9086176903184	68.32394242663126
62000	13640.294	285.90012196180976	2767.275991619671	61.28424809790386
63000	13878.172	295.0166630623506	2815.796125732577	62.90676443565355
64000	13916.556	292.04805811525085	2823.340942835742	62.768657087138926
65000	13916.556	292.04805811525085	2823.340942835742	62.768657087138926
66000	14732.073999999999	282.53047159947596	2983.727105760589	61.8704340283543
67000	15300.810000000001	293.4181847352568	3098.7083880263117	58.38476672688315
68000	15595.782000000001	333.7013314594023	3162.8992894416633	66.8455625165964
69000	15660.0	344.9684493141688	3176.9265225090885	69.2588718260844
70000	15661.646000000002	344.7207155622909	3177.361411560972	69.14215189452409
71000	16457.384000000002	358.3942948206625	3338.413089432031	68.98189914643433
72000	17000.954	366.3545977510495	3447.392790332892	67.52302931809137
73000	17307.104000000003	379.52712516733095	3506.799116814424	70.75615224953478
74000	17389.224	388.2834406633038	3522.8553466583835	73.25703782456792
75000	17390.283999999996	388.4242958186595	3523.0756752277193	73.37047450906486
76000	18175.834	385.4305533700074	3679.6307196589833	67.05336045190043
77000	18733.317999999996	407.38337286203404	3793.028930818598	71.1065546123307
78000	19068.329999999998	434.52383044226957	3862.887761894487	73.58311209664522
79000	19181.288	457.574499406016	3884.3492846418776	77.58774368576485
80000	19187.314000000002	462.7802980584951	3885.7656987325126	79.17179198978336
81000	19970.159999999996	468.81794495423674	4044.167104957682	78.59836465459595
82000	20535.059999999998	470.4463265169935	4163.131349419849	77.82711623963607
83000	20872.488	477.9297561776205	4234.103639161389	78.75476000151512
84000	20987.208	475.37104349713707	4257.198023378971	78.53343056461225
85000	20993.644	475.2390752546456	4258.805271742129	77.99250870048391
86000	21801.068	492.7400969363975	4422.328907528991	86.34524835621919
87000	22402.100000000002	507.88524285621264	4545.846813289745	89.99000094193269
88000	22764.862	519.9154575249094	4622.618225144814	97.43191125338345
89000	22899.85	514.0613918589883	4649.178626285606	95.16336861193636
90000	22908.012	511.7040794313318	4650.965472749112	94.25438409446846
91000	23719.311999999998	495.8319098870305	4818.2361175934375	92.64925332777226
92000	24286.872000000003	475.2248503790358	4931.993030462969	85.9690057661894
93000	24620.052	464.9270819960199	4998.152104713841	83.85648831951119
94000	24771.77	454.17758555681905	5026.920824016403	82.15785456628926
95000	24789.778	459.8447062940569	5030.492965646853	82.73060632325488
96000	25594.82	465.08284251303	5199.525262856406	81.57637659560429
97000	26188.098	459.1413631213034	5321.762748758179	78.83005389765776
98000	26571.332000000002	449.5837438935412	5401.957121673252	74.87351407913059
99000	26754.586	445.11178581465487	5438.028197534912	71.9948396012362
100000	26776.839999999997	443.0898753074823	5442.504861155207	72.26175878534423


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	225.07	34.877809882821225	45.56694511680756	6.803589504023343
8000	229.13000000000002	36.05911227107204	46.73157980438769	7.348442123325192
12000	234.704	36.686870554888046	48.042459841001026	7.495720400295061
16000	238.08800000000002	38.15624393347845	48.84461405666133	7.991777905531903
20000	238.08800000000002	38.15624393347845	48.84461405666133	7.991777905531903
24000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
28000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
32000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
36000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
40000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
44000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
48000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
52000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
56000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
60000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
64000	4070.972	249.41671211938532	832.7659354076429	46.89048857675983
68000	4071.1879999999996	249.43766893643857	832.7925492842845	46.89002014334001
72000	4071.1879999999996	249.43766893643857	832.7925492842845	46.89002014334001
76000	4071.1879999999996	249.43766893643857	832.7925492842845	46.89002014334001
80000	4071.1879999999996	249.43766893643857	832.7925492842845	46.89002014334001
84000	5915.6720000000005	348.4567701164668	1201.7254804471754	66.92497848642041
88000	5926.046	347.5328578614306	1203.6201145652503	66.75388503381376
92000	5926.046	347.5328578614306	1203.6201145652503	66.75388503381376
96000	5926.046	347.5328578614306	1203.6201145652503	66.75388503381376
100000	5926.046	347.5328578614306	1203.6201145652503	66.75388503381376


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T2000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
80000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
120000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
160000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
200000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
240000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
280000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
320000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
360000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
400000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
440000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
480000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
520000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
560000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
600000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
640000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
680000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
720000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
760000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
800000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
840000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
880000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
920000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
960000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
1000000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
1040000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1080000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1120000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1160000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1200000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1240000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1280000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1320000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1360000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1400000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1440000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1480000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1520000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1560000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1600000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1640000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1680000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1720000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1760000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1800000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1840000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
1880000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
1920000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
1960000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
2000000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T3000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
60000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
120000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
180000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
240000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
300000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
360000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
420000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
480000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
540000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
600000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
660000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
720000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
780000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
840000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
900000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
960000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1020000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1080000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1140000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1200000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1260000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1320000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1380000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1440000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1500000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1560000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1620000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1680000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1740000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1800000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1860000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
1920000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
1980000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
2040000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
2100000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
2160000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2220000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2280000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2340000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2400000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2460000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2520000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2580000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2640000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2700000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2760000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
2820000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
2880000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
2940000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
3000000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T4000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
80000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
160000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
240000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
320000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
400000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
480000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
560000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
640000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
720000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
800000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
880000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
960000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
1040000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
1120000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
1200000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
1280000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1360000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1440000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1520000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1600000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1680000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
1760000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
1840000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
1920000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
2000000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
2080000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2160000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2240000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2320000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2400000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2480000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2560000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2640000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2720000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2800000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2880000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
2960000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
3040000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
3120000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
3200000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
3280000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3360000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3440000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3520000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3600000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3680000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
3760000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
3840000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
3920000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
4000000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T5000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
200000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
300000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
400000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
500000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
600000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
700000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
800000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
900000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
1000000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
1100000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1200000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1300000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1400000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1500000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1600000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
1700000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
1800000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
1900000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
2000000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
2100000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2200000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2300000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2400000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2500000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2600000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
2700000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
2800000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
2900000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
3000000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
3100000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3200000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3300000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3400000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3500000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3600000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
3700000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
3800000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
3900000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
4000000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
4100000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4200000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4300000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4400000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4500000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4600000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
4700000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
4800000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
4900000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
5000000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T6000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
120000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
240000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
360000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
480000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
600000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
720000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
840000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
960000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
1080000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
1200000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
1320000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1440000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1560000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1680000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1800000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1920000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2040000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2160000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2280000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2400000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2520000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
2640000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
2760000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
2880000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
3000000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
3120000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3240000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3360000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3480000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3600000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3720000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
3840000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
3960000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
4080000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
4200000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
4320000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4440000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4560000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4680000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4800000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4920000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5040000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5160000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5280000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5400000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5520000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
5640000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
5760000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
5880000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
6000000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T7000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
140000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
280000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
420000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
560000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
700000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
840000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
980000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
1120000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
1260000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
1400000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
1540000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
1680000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
1820000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
1960000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
2100000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
2240000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2380000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2520000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2660000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2800000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2940000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3080000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3220000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3360000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3500000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3640000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
3780000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
3920000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
4060000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
4200000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
4340000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
4480000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
4620000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
4760000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
4900000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
5040000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5180000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5320000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5460000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5600000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5740000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
5880000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
6020000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
6160000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
6300000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
6440000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
6580000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
6720000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
6860000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
7000000	107430.102	3722.986494647662	21925.16514391346	779.351887287749


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T8000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
160000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
320000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
480000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
640000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
800000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
960000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1120000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1280000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1440000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1600000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1760000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
1920000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
2080000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
2240000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
2400000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
2560000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
2720000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
2880000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
3040000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
3200000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
3360000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
3520000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
3680000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
3840000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
4000000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
4160000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4320000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4480000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4640000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4800000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4960000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5120000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5280000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5440000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5600000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5760000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
5920000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
6080000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
6240000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
6400000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
6560000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
6720000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
6880000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
7040000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
7200000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
7360000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
7520000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
7680000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
7840000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
8000000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T9000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
180000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
360000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
540000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
720000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
900000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
1080000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1260000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1440000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1620000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1800000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1980000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2160000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2340000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2520000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2700000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2880000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3060000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3240000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3420000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3600000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3780000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
3960000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
4140000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
4320000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
4500000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
4680000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
4860000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
5040000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
5220000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
5400000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
5580000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
5760000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
5940000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
6120000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
6300000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
6480000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
6660000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
6840000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
7020000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
7200000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
7380000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
7560000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
7740000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
7920000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
8100000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
8280000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
8460000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
8640000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
8820000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
9000000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K10_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
100000	12969.784	509.40809624068146	2638.302337854194	124.66912782444595
1000000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
2000000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
3000000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
4000000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
5000000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
6000000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
7000000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
8000000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
9000000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
10000000	127698.98000000001	5047.301466539654	25807.307813565978	1163.3039558181417



==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K15_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
40000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
60000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
80000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
100000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
120000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
140000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
160000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
180000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
200000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
220000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
240000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
260000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
280000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
300000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
320000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
340000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
360000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
380000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
400000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
420000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
440000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
460000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
480000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
500000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
520000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
540000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
560000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
580000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
600000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
620000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
640000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
660000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
680000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
700000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
720000	46725.628	1796.1499128277453	9965.000017667766	373.91998249051176
740000	46729.87	1791.587608978262	9966.031749884782	372.93396427348904
760000	46729.87	1791.587608978262	9966.031749884782	372.93396427348904
780000	46729.87	1791.587608978262	9966.031749884782	372.93396427348904
800000	46729.87	1791.587608978262	9966.031749884782	372.93396427348904
820000	56360.988	2472.9518105059065	12046.900505184813	523.2653162929781
840000	56409.802	2464.973636919202	12059.679560516584	519.927803555232
860000	56409.802	2464.973636919202	12059.679560516584	519.927803555232
880000	56409.802	2464.973636919202	12059.679560516584	519.927803555232
900000	56409.802	2464.973636919202	12059.679560516584	519.927803555232
920000	66775.398	2848.13880487981	14315.260069749751	553.623805155773
940000	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775
960000	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775
980000	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775
1000000	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
400000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
600000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
800000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
1000000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
1200000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
1400000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
1600000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
1800000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
2000000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
2200000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
2400000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
2600000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
2800000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
3000000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
3200000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
3400000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
3600000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
3800000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
4000000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
4200000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
4400000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
4600000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
4800000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
5000000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
5200000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
5400000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
5600000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
5800000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
6000000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
6200000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
6400000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
6600000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
6800000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
7000000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
7200000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
7400000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
7600000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
7800000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
8000000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
8200000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
8400000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
8600000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
8800000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
9000000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
9200000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355
9400000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355
9600000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355
9800000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355
10000000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
200000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
300000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
400000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
500000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
600000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
700000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
800000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
900000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
1000000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
1100000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1200000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1300000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1400000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1500000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1600000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
1700000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
1800000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
1900000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
2000000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
2100000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2200000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2300000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2400000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2500000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2600000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
2700000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
2800000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
2900000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
3000000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
3100000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3200000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3300000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3400000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3500000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3600000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
3700000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
3800000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
3900000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
4000000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
4100000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4200000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4300000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4400000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4500000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4600000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
4700000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
4800000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
4900000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
5000000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
5100000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5200000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5300000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5400000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5500000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5600000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
5700000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
5800000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
5900000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
6000000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
6100000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6200000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6300000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6400000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6500000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6600000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
6700000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
6800000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
6900000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
7000000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
7100000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7200000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7300000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7400000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7500000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7600000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
7700000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
7800000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
7900000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
8000000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
8100000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8200000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8300000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8400000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8500000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8600000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
8700000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
8800000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
8900000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
9000000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
9100000	567046.9820000001	10698.244691738353	124134.28840768148	2365.943095484162
9200000	567066.1699999999	10691.72006564277	124138.37052280467	2363.6205867449185
9300000	567066.1699999999	10691.72006564277	124138.37052280467	2363.6205867449185
9400000	567066.1699999999	10691.72006564277	124138.37052280467	2363.6205867449185
9500000	567066.1699999999	10691.72006564277	124138.37052280467	2363.6205867449185
9600000	613097.586	11632.565053129634	134254.00292571652	2683.570989274254
9700000	613098.6520000001	11632.762380476943	134254.38990425807	2683.6021322602423
9800000	613098.6520000001	11632.762380476943	134254.38990425807	2683.6021322602423
9900000	613098.6520000001	11632.762380476943	134254.38990425807	2683.6021322602423
10000000	613098.6520000001	11632.762380476943	134254.38990425807	2683.6021322602423


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
800000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
1200000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
1600000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
2000000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
2400000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
2800000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
3200000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
3600000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
4000000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
4400000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
4800000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
5200000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
5600000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
6000000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
6400000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
6800000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
7200000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
7600000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
8000000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
8400000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354
8800000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354
9200000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354
9600000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354
10000000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
40000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
60000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
80000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
100000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
120000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
140000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
160000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
180000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
200000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
220000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
240000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
260000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
280000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
300000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
320000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
340000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
360000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
380000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
400000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
420000	30137.81599999999	1316.4036714152523	6628.450423908524	299.2322431370535
440000	30155.283999999996	1308.863032874971	6632.016122787832	298.1301737787206
460000	30155.283999999996	1308.863032874971	6632.016122787832	298.1301737787206
480000	30155.283999999996	1308.863032874971	6632.016122787832	298.1301737787206
500000	30155.283999999996	1308.863032874971	6632.016122787832	298.1301737787206
520000	40761.225999999995	1932.9030590636999	8953.008241204941	437.063949930425
540000	40896.259999999995	1952.7287909999159	8981.278110626292	438.8636288010436
560000	40896.259999999995	1952.7287909999159	8981.278110626292	438.8636288010436
580000	40896.259999999995	1952.7287909999159	8981.278110626292	438.8636288010436
600000	40896.259999999995	1952.7287909999159	8981.278110626292	438.8636288010436
620000	52530.195999999996	2278.91352352729	11548.4381390994	513.6266645327446
640000	52965.907999999996	2275.952060092655	11643.536287807288	519.3836736131154
660000	52965.907999999996	2275.952060092655	11643.536287807288	519.3836736131154
680000	52965.907999999996	2275.952060092655	11643.536287807288	519.3836736131154
700000	52965.907999999996	2275.952060092655	11643.536287807288	519.3836736131154
720000	65586.17199999999	2584.6251386604495	14395.396727235293	610.257212345121
740000	66476.202	2659.9520592580493	14595.100635466826	627.3835483262695
760000	66476.202	2659.9520592580493	14595.100635466826	627.3835483262695
780000	66476.202	2659.9520592580493	14595.100635466826	627.3835483262695
800000	66476.202	2659.9520592580493	14595.100635466826	627.3835483262695
820000	78586.88200000001	2607.0903653340747	17199.73773051777	571.8585049157094
840000	79754.84400000001	2748.6009906423233	17448.415548525623	589.2042396050874
860000	79754.84400000001	2748.6009906423233	17448.415548525623	589.2042396050874
880000	79754.84400000001	2748.6009906423233	17448.415548525623	589.2042396050874
900000	79754.84400000001	2748.6009906423233	17448.415548525623	589.2042396050874
920000	92349.01	2819.3473791444853	20196.664382537347	579.4032629373858
940000	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383
960000	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383
980000	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383
1000000	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	484.26399999999995	117.52483228851862	106.27290589375889	25.617904382494547
20000	490.552	113.50219271499164	107.41429256592475	24.820218080633776
30000	490.552	113.50219271499164	107.41429256592475	24.820218080633776
40000	490.552	113.50219271499164	107.41429256592475	24.820218080633776
50000	490.552	113.50219271499164	107.41429256592475	24.820218080633776
60000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
70000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
80000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
90000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
100000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
110000	9076.866	625.4527797825965	1995.907455662885	137.3825909043023
120000	9087.28	633.3161699428739	1998.0176288422517	138.34639500058887
130000	9087.28	633.3161699428739	1998.0176288422517	138.34639500058887
140000	9087.28	633.3161699428739	1998.0176288422517	138.34639500058887
150000	9087.28	633.3161699428739	1998.0176288422517	138.34639500058887
160000	14901.106	970.347029746459	3262.1980193482386	220.01647973632782
170000	15173.284	1025.7963750634597	3319.8152537720316	235.14526892899266
180000	15173.284	1025.7963750634597	3319.8152537720316	235.14526892899266
190000	15173.284	1025.7963750634597	3319.8152537720316	235.14526892899266
200000	15173.284	1025.7963750634597	3319.8152537720316	235.14526892899266
210000	21590.498	1016.3718343401681	4741.613959902199	265.0175559551166
220000	22349.292	1115.2328022116694	4902.009149252097	294.35335351385015
230000	22349.292	1115.2328022116694	4902.009149252097	294.35335351385015
240000	22349.292	1115.2328022116694	4902.009149252097	294.35335351385015
250000	22349.292	1115.2328022116694	4902.009149252097	294.35335351385015
260000	28787.218	1656.7759284546205	6313.847046847577	427.60895242072155
270000	29842.205999999995	1943.1708336873878	6545.484192641916	492.77011648229234
280000	29842.205999999995	1943.1708336873878	6545.484192641916	492.77011648229234
290000	29842.205999999995	1943.1708336873878	6545.484192641916	492.77011648229234
300000	29842.205999999995	1943.1708336873878	6545.484192641916	492.77011648229234
310000	36545.484	2092.3977297041624	8017.354507371684	493.1356354084637
320000	38180.18200000001	2210.768455988899	8377.890613254383	503.36336483058506
330000	38180.18200000001	2210.768455988899	8377.890613254383	503.36336483058506
340000	38180.18200000001	2210.768455988899	8377.890613254383	503.36336483058506
350000	38180.18200000001	2210.768455988899	8377.890613254383	503.36336483058506
360000	45274.47200000001	2373.513636244799	9927.180065376053	541.2300118876192
370000	47296.55799999999	2523.8382310450206	10373.087190332231	559.8161321438407
380000	47298.332	2522.440971831321	10373.595711352911	559.6104296816678
390000	47298.332	2522.440971831321	10373.595711352911	559.6104296816678
400000	47298.332	2522.440971831321	10373.595711352911	559.6104296816678
410000	54693.064	2556.271660207932	12021.260856109713	584.8698741404822
420000	57223.672	2692.5339283317817	12573.372340657388	619.4462569604442
430000	57233.572	2695.258118584481	12575.712658524171	619.1571842501253
440000	57233.572	2695.258118584481	12575.712658524171	619.1571842501253
450000	57233.572	2695.258118584481	12575.712658524171	619.1571842501253
460000	64663.17799999999	2723.89746172567	14229.731624016835	597.2831795041009
470000	67570.07199999999	2895.9293797896457	14867.28179482639	633.6587174325737
480000	67629.922	2909.3263672151566	14879.360274798702	638.6993889671471
490000	67629.922	2909.3263672151566	14879.360274798702	638.6993889671471
500000	67629.922	2909.3263672151566	14879.360274798702	638.6993889671471
510000	75247.878	3028.37209682695	16529.095484797577	673.8252289137122
520000	78670.778	3170.837369591122	17285.506204290898	743.2793923836168
530000	78820.886	3206.273331483482	17315.70434587863	752.604307786543
540000	78820.886	3206.273331483482	17315.70434587863	752.604307786543
550000	78820.886	3206.273331483482	17315.70434587863	752.604307786543
560000	86278.27800000002	3411.6265868279206	18946.090320731128	819.089146350305
570000	89703.518	3730.14425599452	19702.820453823217	881.0045229377633
580000	89999.99000000002	3765.3740500896974	19769.955129760296	886.7170376756571
590000	89999.99000000002	3765.3740500896974	19769.955129760296	886.7170376756571
600000	89999.99000000002	3765.3740500896974	19769.955129760296	886.7170376756571
610000	97827.09	3983.2168746071998	21510.252426751642	936.2810880508019
620000	101920.256	4194.109487192727	22403.48065239861	999.6289317821904
630000	102345.95000000001	4237.351127068262	22501.533527908625	1008.6452801869485
640000	102345.95000000001	4237.351127068262	22501.533527908625	1008.6452801869485
650000	102345.95000000001	4237.351127068262	22501.533527908625	1008.6452801869485
660000	110077.16199999998	4083.3452027522753	24216.31421290484	943.8881181363148
670000	113909.726	4086.575381699883	25062.109004626058	915.570527146014
680000	114425.112	4193.226662333753	25178.46913062588	929.1526459732497
690000	114425.112	4193.226662333753	25178.46913062588	929.1526459732497
700000	114425.112	4193.226662333753	25178.46913062588	929.1526459732497
710000	122489.594	4472.9797206589965	26942.19011484237	980.1265299152237
720000	127016.996	4932.38982310738	27933.4888822749	1088.78260500085
730000	127871.40799999998	5014.928056408287	28125.02735639371	1107.2885337420078
740000	127871.40799999998	5014.928056408287	28125.02735639371	1107.2885337420078
750000	127871.40799999998	5014.928056408287	28125.02735639371	1107.2885337420078
760000	135680.95800000004	4999.501014420913	29868.741758387907	1138.381898367282
770000	140148.43800000002	5274.980000024863	30848.159676596075	1192.824560640248
780000	141058.91	5276.984417985949	31057.539872467507	1187.8447546042466
790000	141058.91	5276.984417985949	31057.539872467507	1187.8447546042466
800000	141058.91	5276.984417985949	31057.539872467507	1187.8447546042466
810000	148832.212	4984.272268559258	32782.087199326015	1142.7570045137375
820000	153447.73	4869.017270796148	33801.12762156986	1144.417878878506
830000	154729.99800000002	4899.942429715763	34083.577910023996	1144.9233585889106
840000	154731.32	4898.3304120757875	34083.73334863914	1144.8246202514142
850000	154731.32	4898.3304120757875	34083.73334863914	1144.8246202514142
860000	162563.73599999998	4715.014730193082	35786.35346902347	1144.5217892032001
870000	167157.494	4615.858429612714	36793.67540506735	1154.933735582344
880000	168602.42199999996	4697.724218360776	37094.271176921975	1175.1677018926555
890000	168606.67399999997	4702.396172440412	37094.85186460051	1175.8440032594729
900000	168606.67399999997	4702.396172440412	37094.85186460051	1175.8440032594729
910000	176528.28000000003	4812.366573928753	38787.97004517836	1234.5753483533747
920000	181277.124	5050.609999829954	39803.89205948837	1320.4997327978529
930000	182756.92200000002	5198.67344834515	40128.51115815464	1378.4835814843948
940000	182781.11	5204.38895707801	40134.5354106799	1378.3998629061878
950000	182781.11	5204.38895707801	40134.5354106799	1378.3998629061878
960000	190672.3	5404.71070883746	41869.094797211976	1399.3661255781813
970000	195523.984	5662.156938700204	42943.6369715256	1454.657135345276
980000	197370.854	5772.663464787582	43350.36987687805	1458.0791234024534
990000	197409.65400000004	5784.456338960288	43359.081005668755	1458.3410658633275
1000000	197409.65400000004	5784.456338960288	43359.081005668755	1458.3410658633275


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
80000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
120000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
160000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
200000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
240000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
280000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
320000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
360000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
400000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
440000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
480000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
520000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
560000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
600000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
640000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
680000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
720000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
760000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
800000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
840000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525
880000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525
920000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525
960000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525
1000000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K20_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	334.88800000000003	51.00765798714283	74.09152811060076	12.209947440400242
4000	393.68399999999997	63.17493863163707	87.46886682611553	14.468275313644163
6000	409.91400000000004	65.42065732201443	91.43143115697404	15.072294394390934
8000	416.466	65.77545509788077	92.75008135462456	15.242507090626791
10000	422.12399999999997	67.16576098644967	93.95185474043346	15.46976732234694
12000	1721.9	125.37088515458618	381.0325518192436	27.36637310956011
14000	1997.2259999999994	155.92020980830742	443.37534023679075	36.221052360855886
16000	2001.2259999999994	159.18218997251034	444.3357121789433	36.70172462027377
18000	2002.8080000000002	160.72894759673974	444.7934806090883	37.016431008109784
20000	2002.8080000000002	160.72894759673974	444.7934806090883	37.016431008109784
22000	3517.0660000000003	188.56054165999623	785.9723875968896	40.406917545537866
24000	4271.124000000002	281.57548343403613	953.204990179042	63.73535131363944
26000	4331.64	296.27259955055644	965.8932262254777	67.94891600896085
28000	4331.64	296.27259955055644	965.8932262254777	67.94891600896085
30000	4331.64	296.27259955055644	965.8932262254777	67.94891600896085
32000	5904.772	345.83983039037673	1314.8455939516282	79.89155296111676
34000	6830.094	361.8977532766219	1516.7378959932405	85.05631401370108
36000	7088.308	373.11612600428344	1572.5772282954038	87.64467077553078
38000	7088.81	372.888186428288	1572.6500310131878	87.63239026955925
40000	7088.81	372.888186428288	1572.6500310131878	87.63239026955925
42000	8733.478	399.7411326179316	1934.3660955625255	99.67260122153164
44000	9774.504	489.63650007372223	2168.1382232841397	115.38714780193351
46000	10213.456000000002	544.945285636806	2265.096863279402	124.61183918923744
48000	10243.606000000002	547.435369786547	2271.5440839803987	124.96805765203703
50000	10243.606000000002	547.435369786547	2271.5440839803987	124.96805765203703
52000	11872.970000000001	500.1903152689862	2624.466269496007	112.82013130215354
54000	12921.309999999998	488.4177891245707	2847.413841265262	113.20200640634424
56000	13443.329999999998	534.6627294327187	2964.6317457388172	120.73962111678071
58000	13546.684	568.7964210545318	2988.0559467430876	128.40768974614468
60000	13546.684	568.7964210545318	2988.0559467430876	128.40768974614468
62000	15231.342	570.4765073710066	3353.041443038819	127.73230577469185
64000	16472.876	640.8384126231311	3630.7516965694485	143.85350679002724
66000	17202.917999999998	688.5897109277439	3786.610899852572	152.56660557428572
68000	17438.912000000004	739.0164905211718	3838.379877948856	161.62488597950846
70000	17442.446	741.3217197561567	3839.0244942031836	162.06410808281578
72000	19088.533999999996	807.382184541842	4195.476100260936	169.33227418843938
74000	20279.638	870.7906144775695	4453.957307138548	182.26430036114834
76000	21004.014000000003	953.2769875679714	4610.276484333963	200.34819744129072
78000	21347.352000000006	976.3561580671037	4682.676809007685	207.23665030704757
80000	21374.946	973.9673898739005	4689.332164426335	205.87669309517113
82000	23136.44	942.5221805819156	5068.4511617810585	209.4718832945331
84000	24511.431999999997	901.4951146327229	5371.431977802416	206.0576529294597
86000	25416.309999999998	894.9339615735772	5566.203372808016	208.71351558599642
88000	25886.368	917.6699657138887	5671.215727086075	219.94203827992257
90000	25966.553999999996	907.4226116277531	5688.60877029443	218.86831048948517
92000	27702.112	910.302353101552	6055.809872810516	232.55088510803145
94000	29049.2	884.8829665742999	6353.223109166132	225.60096771454243
96000	29956.316	858.4077877248475	6558.218484222683	216.7984554914935
98000	30422.291999999998	854.4613125212607	6660.574671808058	223.166847000176
100000	30543.852000000003	870.9472175970249	6688.894572326621	225.9334911004418


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K20_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	244.87800000000001	37.8065537528438	53.50548326508449	8.550430626392552
2000	315.06399999999996	53.01090604771812	68.88032765327125	12.35229640855093
3000	341.9320000000001	62.79065974419371	74.17796565301717	14.341974402155651
4000	358.504	69.74208409083666	77.40792427644787	15.844380251646406
5000	368.166	74.96557375815172	79.5156349549666	17.09036364702609
6000	1126.346	110.94849297459312	246.663475587077	23.56581529372851
7000	1484.57	153.56089758355387	325.9143367108312	34.15873792423946
8000	1521.418	160.8235451114738	334.3098202719857	35.755555007561384
9000	1521.418	160.8235451114738	334.3098202719857	35.755555007561384
10000	1521.418	160.8235451114738	334.3098202719857	35.755555007561384
11000	2324.9359999999992	161.21787074914783	507.8030114393724	35.46028940128347
12000	2817.772	183.96502281079884	614.8280222456567	44.86577237502734
13000	3018.2059999999997	205.817597142065	658.8589333761553	51.04334167738929
14000	3034.4280000000003	206.0030073566887	662.288880804829	51.39695033420251
15000	3034.4280000000003	206.0030073566887	662.288880804829	51.39695033420251
16000	3869.1279999999997	229.66325748800105	846.629491952836	56.05523680465775
17000	4466.092	259.7092571318939	977.6180247070258	61.60445190755518
18000	4828.06	278.1720661748772	1059.6954746214963	64.54783588180577
19000	4957.276	288.4431718033894	1088.5665960925362	67.120470499812
20000	4960.816000000001	288.60184103516883	1089.25261771021	67.02758740726847
21000	5809.37	288.4627799214308	1273.4636026254868	66.79216713559258
22000	6445.692000000001	305.28713467087914	1412.5167727070798	73.57074285731179
23000	6881.683999999999	336.6941746913824	1508.421205954961	79.75040545817832
24000	7115.008	358.4459487162758	1559.8906638551853	82.07930770500035
25000	7168.528	366.5814352091497	1571.4922677267245	83.69177409481087
26000	8036.819999999998	360.2629862876397	1763.1704811899194	82.65689805348039
27000	8728.744000000002	358.1631115443235	1917.6075183575435	81.81729021830152
28000	9230.929999999998	363.7108663943572	2027.008712465496	82.90517698473977
29000	9526.367999999999	351.1276062060625	2089.387365879632	81.3400844752026
30000	9639.454	349.68456148045374	2112.9547468921737	80.55293597227954
31000	10492.775999999998	360.96975075482413	2303.941146228269	81.01464903932514
32000	11165.634	370.1330706110986	2448.9140997394184	89.39763212801209
33000	11681.586000000001	381.4653193556543	2555.6790701701543	91.71169899764492
34000	12022.942	406.66903796576435	2631.4981672966273	92.79177418147619
35000	12206.284000000001	423.76932926613165	2673.2601129114664	93.34466837889752
36000	13090.748000000001	415.3659393514751	2865.6276197535726	92.35226810241531
37000	13817.507999999998	391.40667844185907	3023.195056025477	89.89630856599835
38000	14380.552	364.0632298195831	3143.7234915679596	83.91830173937387
39000	14780.244	346.6693275282495	3231.450356782386	77.55870519652481
40000	15015.759999999998	345.16862622975054	3285.7014117068707	78.98295571611396
41000	15896.897999999997	356.254689226059	3478.701056588495	82.71739568484841
42000	16617.510000000002	388.22259001763445	3635.857805321027	89.50880269827182
43000	17181.598	427.91716388935686	3757.753532763173	94.9759394269269
44000	17584.446	454.43516491965534	3842.6082145968367	96.83610943699388
45000	17853.562000000005	464.6011453039894	3900.440257587168	101.05826686318508
46000	18730.21	480.07009268323475	4095.5678454480576	102.27186939593052
47000	19457.165999999997	491.87410331868256	4253.160497229355	105.74418344559469
48000	20060.61	504.5664308426945	4383.627949387986	106.75398994883474
49000	20523.664	528.3881107923108	4486.936243250881	110.87915722650992
50000	20841.566	555.6792829641524	4554.88195020638	116.01799601402189
51000	21745.378	555.0885484877368	4753.402346351524	113.6705271883323
52000	22531.649999999994	550.0356887208942	4921.479536138492	117.97717178406263
53000	23173.874	556.4749277011513	5063.524197168707	123.79909708775725
54000	23653.030000000006	559.3242829025446	5166.907710918094	128.0986544852137
55000	23990.998000000003	576.642919931101	5241.724110432582	135.75022451421643
56000	24868.05	581.5157983714257	5436.817890298541	132.66466813765723
57000	25602.532	590.4239312524141	5600.688620259966	137.50883579462499
58000	26227.85	610.4864392160293	5739.507031319905	137.07968640547674
59000	26739.982	628.4671117321014	5849.906204511995	137.57608109367771
60000	27131.597999999998	653.4359750290932	5935.302200148563	141.51695199197147
61000	28023.152000000002	661.4742083289754	6131.4710359837945	140.59465076147478
62000	28787.289999999997	675.6301713051137	6298.851104753148	147.32410514101923
63000	29426.696000000004	686.597211425868	6439.835317986873	153.9037268412338
64000	29938.026	723.3069640692751	6553.898653107873	157.50505108558818
65000	30326.295999999995	742.0715661084633	6640.626756500012	164.8468536688335
66000	31211.869999999995	763.4600164019362	6836.041373213053	166.99417205367922
67000	31985.838	779.697480619534	7010.103000608855	174.62671354395732
68000	32653.632	791.71814177634	7153.804586768447	178.9893631368543
69000	33193.03400000001	798.3718733661818	7269.558412668421	178.39188565979893
70000	33606.794	812.3393747853579	7362.399239354081	176.7872422834701
71000	34492.718	812.7729526038933	7555.768639150201	175.53113074333766
72000	35273.352	813.9420126875	7733.2392754115335	178.5987499161754
73000	35951.012	822.9955293627752	7881.591999664764	181.8446997210212
74000	36510.28400000001	852.7604779147142	8010.467618886751	192.45340007127854
75000	36950.227999999996	899.6353106651372	8110.615636042758	209.28156718576457
76000	37813.16799999999	915.6291624985363	8293.102554770237	211.5699081142435
77000	38579.338	952.8607494603935	8463.406627422568	217.8725466898172
78000	39247.02599999999	997.6215650814477	8614.911893431483	230.5135105783296
79000	39813.566000000006	1033.1573701383084	8740.788920034034	236.04234178468496
80000	40269.736	1090.8256518924834	8842.69851857173	248.81648275183366
81000	41149.99199999999	1107.5960540919248	9032.706944180316	247.4652882116677
82000	41924.846000000005	1129.3665289906764	9199.900726645932	247.78089732410427
83000	42596.700000000004	1155.1603089518649	9342.425315852559	252.45243636670014
84000	43165.936	1185.5728955066409	9465.330263623213	257.7858753813475
85000	43633.46200000001	1197.3189304794473	9567.021314451036	261.0971360151083
86000	44513.60599999999	1205.653512454278	9760.721960915125	255.7830989767434
87000	45289.268	1213.4694865073616	9931.17447458777	255.6386724632286
88000	45971.12199999999	1204.6879187370964	10082.38542592577	252.21885602814567
89000	46564.65	1198.9397519567972	10213.518086866407	248.54505685966282
90000	47040.948	1199.9469732802506	10318.843390595506	251.60581807809473
91000	47955.87000000001	1188.2323075242668	10520.139885582304	246.66993928094294
92000	48804.184	1193.5164702229015	10710.491808932502	245.7105499795929
93000	49567.39200000001	1201.9814929320269	10880.90551836097	242.71555518352795
94000	50225.954	1213.8485160128798	11023.92316727077	246.14483563198445
95000	50772.938	1244.754340509716	11145.234194067216	253.55762636820387
96000	51657.384	1248.8231405002416	11339.348703570997	253.95409855129455
97000	52435.78199999999	1270.4074686825652	11510.115559277972	257.2346177882695
98000	53128.272	1273.493156434084	11664.53896615014	252.52258766152457
99000	53730.998	1285.5039586766482	11798.423415912486	253.7430774593236
100000	54229.91799999999	1308.9040360528952	11909.843196182934	261.66313253592864


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K20_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	380.55400000000003	62.67324933512076	84.35532170175087	14.707415255740893
8000	417.1299999999998	60.10181675937739	92.70937491929533	14.284440761582907
12000	422.0479999999999	53.67295549074143	93.45390399077914	13.160267270110984
16000	423.7339999999999	52.08437261896423	93.65737503987171	12.865815221033335
20000	423.7339999999999	52.08437261896423	93.65737503987171	12.865815221033335
24000	2618.9599999999996	149.06129030256866	570.2550922355694	38.537527475070746
28000	2668.52	155.58419571266097	582.0960570652917	40.25327636637984
32000	2668.52	155.58419571266097	582.0960570652917	40.25327636637984
36000	2668.52	155.58419571266097	582.0960570652917	40.25327636637984
40000	2668.52	155.58419571266097	582.0960570652917	40.25327636637984
44000	5424.959999999999	108.05504893340228	1188.0713122814107	41.743993164257915
48000	5937.495999999999	160.46496157520917	1302.5197989068079	57.61986346646435
52000	5937.495999999999	160.46496157520917	1302.5197989068079	57.61986346646435
56000	5937.495999999999	160.46496157520917	1302.5197989068079	57.61986346646435
60000	5937.495999999999	160.46496157520917	1302.5197989068079	57.61986346646435
64000	8764.476000000004	232.77608101635613	1925.953638463492	75.47906487592061
68000	9653.432	304.91110518021924	2114.711258107117	81.96317674756185
72000	9655.234	304.48167163230096	2115.0778964445576	82.0189570213566
76000	9655.234	304.48167163230096	2115.0778964445576	82.0189570213566
80000	9655.234	304.48167163230096	2115.0778964445576	82.0189570213566
84000	12649.179999999998	352.6919495663163	2758.4931538025726	86.32847733922904
88000	13836.364000000001	486.8789354244028	3020.4130495888044	117.0535841448877
92000	13901.532000000001	508.00258408791575	3035.403895251593	121.63278206282413
96000	13901.532000000001	508.00258408791575	3035.403895251593	121.63278206282413
100000	13901.532000000001	508.00258408791575	3035.403895251593	121.63278206282413


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K25_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	514.298	122.75872612568118	113.6466842519736	25.90556087495862
40000	526.638	143.68930724927924	115.96262274715188	29.82861637549424
60000	526.638	143.68930724927924	115.96262274715188	29.82861637549424
80000	526.638	143.68930724927924	115.96262274715188	29.82861637549424
100000	526.638	143.68930724927924	115.96262274715188	29.82861637549424
120000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
140000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
160000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
180000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
200000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
220000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
240000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
260000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
280000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
300000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
320000	26597.492	1102.994545819092	5918.634713616154	322.85276485437674
340000	26753.280000000006	1112.791140111706	5953.372921872748	322.75061000830345
360000	26753.280000000006	1112.791140111706	5953.372921872748	322.75061000830345
380000	26753.280000000006	1112.791140111706	5953.372921872748	322.75061000830345
400000	26753.280000000006	1112.791140111706	5953.372921872748	322.75061000830345
420000	37976.668000000005	1038.2482970507983	8422.423133636641	299.8850882483286
440000	38565.479999999996	1171.337996461972	8551.771324455545	304.01894233288755
460000	38565.479999999996	1171.337996461972	8551.771324455545	304.01894233288755
480000	38565.479999999996	1171.337996461972	8551.771324455545	304.01894233288755
500000	38565.479999999996	1171.337996461972	8551.771324455545	304.01894233288755
520000	50873.683999999994	1425.2444876207505	11242.109189304641	311.13004592864314
540000	52043.94800000001	1497.435740938488	11512.13020749699	338.0523723494836
560000	52043.94800000001	1497.435740938488	11512.13020749699	338.0523723494836
580000	52043.94800000001	1497.435740938488	11512.13020749699	338.0523723494836
600000	52043.94800000001	1497.435740938488	11512.13020749699	338.0523723494836
620000	64964.444	1851.6806181724698	14355.403668115734	436.76820348462735
640000	66884.95800000001	2109.968190059322	14766.383376189926	451.1956591892468
660000	66884.95800000001	2109.968190059322	14766.383376189926	451.1956591892468
680000	66884.95800000001	2109.968190059322	14766.383376189926	451.1956591892468
700000	66884.95800000001	2109.968190059322	14766.383376189926	451.1956591892468
720000	80988.59200000002	2117.087622481007	17923.140186629105	463.63510105005093
740000	83849.43800000001	2246.661102672636	18587.507186315946	493.61496259970426
760000	83849.43800000001	2246.661102672636	18587.507186315946	493.61496259970426
780000	83849.43800000001	2246.661102672636	18587.507186315946	493.61496259970426
800000	83849.43800000001	2246.661102672636	18587.507186315946	493.61496259970426
820000	97903.602	2480.58665155285	21695.854675696217	502.8066767013929
840000	101870.48199999999	2635.52773910569	22537.41668871348	477.97822420014586
860000	101870.48199999999	2635.52773910569	22537.41668871348	477.97822420014586
880000	101870.48199999999	2635.52773910569	22537.41668871348	477.97822420014586
900000	101870.48199999999	2635.52773910569	22537.41668871348	477.97822420014586
920000	116433.602	3062.575677583967	25718.61440068107	573.4203608734379
940000	120846.09	3132.444217174685	26727.239719138743	615.210801130067
960000	120852.66199999998	3129.657013986606	26728.25827168747	615.1821583767635
980000	120852.66199999998	3129.657013986606	26728.25827168747	615.1821583767635
1000000	120852.66199999998	3129.657013986606	26728.25827168747	615.1821583767635


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K30_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
40000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
60000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
80000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
100000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
120000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
140000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
160000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
180000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
200000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
220000	18756.927999999996	1088.5294911821782	4223.863082381527	280.1430454180668
240000	18880.852000000006	1163.585898971127	4251.890296300516	295.94180857035826
260000	18880.852000000006	1163.585898971127	4251.890296300516	295.94180857035826
280000	18880.852000000006	1163.585898971127	4251.890296300516	295.94180857035826
300000	18880.852000000006	1163.585898971127	4251.890296300516	295.94180857035826
320000	30906.663999999997	1844.4481489847672	6929.031292519253	455.63601558458953
340000	31724.139999999996	1807.6629317805146	7121.103308390862	449.64969933025435
360000	31724.139999999996	1807.6629317805146	7121.103308390862	449.64969933025435
380000	31724.139999999996	1807.6629317805146	7121.103308390862	449.64969933025435
400000	31724.139999999996	1807.6629317805146	7121.103308390862	449.64969933025435
420000	45454.96399999999	2091.114087090099	10168.478294725197	512.735097257244
440000	47471.42	2380.6581514642844	10626.046295537371	578.3696572100985
460000	47471.42	2380.6581514642844	10626.046295537371	578.3696572100985
480000	47471.42	2380.6581514642844	10626.046295537371	578.3696572100985
500000	47471.42	2380.6581514642844	10626.046295537371	578.3696572100985
520000	61065.942	3003.7846342158273	13623.123207261897	653.6598982278674
540000	64275.40999999999	3614.001824204789	14344.065389608595	772.4328053538245
560000	64275.40999999999	3614.001824204789	14344.065389608595	772.4328053538245
580000	64275.40999999999	3614.001824204789	14344.065389608595	772.4328053538245
600000	64275.40999999999	3614.001824204789	14344.065389608595	772.4328053538245
620000	78715.13600000003	4010.012436498315	17599.467223287036	835.6420621648142
640000	83594.764	4033.646414557315	18708.13435604784	857.4575635305283
660000	83595.898	4031.7845043542575	18708.346007050317	857.179880511118
680000	83595.898	4031.7845043542575	18708.346007050317	857.179880511118
700000	83595.898	4031.7845043542575	18708.346007050317	857.179880511118
720000	98215.40599999999	3899.054447815095	21961.221214908328	861.9974298057659
740000	103158.05799999999	4028.10207509911	23059.662034334568	881.84822646768
760000	103181.26199999999	4011.458506201119	23064.70188017759	876.2306453881785
780000	103181.26199999999	4011.458506201119	23064.70188017759	876.2306453881785
800000	103181.26199999999	4011.458506201119	23064.70188017759	876.2306453881785
820000	118230.60399999998	4057.7510692588216	26440.612519706374	910.5100130559978
840000	124468.37200000002	4082.318380203961	27836.15198263102	890.014983058843
860000	124663.50400000003	4063.533717933474	27880.247592400894	884.6186617932051
880000	124663.50400000003	4063.533717933474	27880.247592400894	884.6186617932051
900000	124663.50400000003	4063.533717933474	27880.247592400894	884.6186617932051
920000	140115.02	4162.969258839725	31353.16791804171	871.9814563067679
940000	147401.97999999998	4483.790854028167	32971.09069463085	994.3627095383769
960000	147907.73	4500.59008883897	33079.88693474725	1003.7973617640642
980000	147907.73	4500.59008883897	33079.88693474725	1003.7973617640642
1000000	147907.73	4500.59008883897	33079.88693474725	1003.7973617640642


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K35_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
40000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
60000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
80000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
100000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
120000	9822.086	614.3958243528535	2219.860198967778	153.8534030165969
140000	9822.702000000001	614.7210428912734	2219.9275900778543	153.8968388734656
160000	9822.702000000001	614.7210428912734	2219.9275900778543	153.8968388734656
180000	9822.702000000001	614.7210428912734	2219.9275900778543	153.8968388734656
200000	9822.702000000001	614.7210428912734	2219.9275900778543	153.8968388734656
220000	21433.834000000006	611.1545170722189	4854.34694245772	87.85577458476637
240000	22140.545999999995	762.175516330282	5006.632325323239	115.53796613011895
260000	22140.545999999995	762.175516330282	5006.632325323239	115.53796613011895
280000	22140.545999999995	762.175516330282	5006.632325323239	115.53796613011895
300000	22140.545999999995	762.175516330282	5006.632325323239	115.53796613011895
320000	36214.212	1363.34489146527	8184.577841750966	233.7859515082403
340000	38698.102	1669.9812011836123	8748.586398018084	321.1351478048758
360000	38698.102	1669.9812011836123	8748.586398018084	321.1351478048758
380000	38698.102	1669.9812011836123	8748.586398018084	321.1351478048758
400000	38698.102	1669.9812011836123	8748.586398018084	321.1351478048758
420000	52731.232	1897.3606029241998	11901.679654727744	467.9928352175125
440000	56283.254	2499.8855146772885	12717.871857155338	658.9146197991596
460000	56283.254	2499.8855146772885	12717.871857155338	658.9146197991596
480000	56283.254	2499.8855146772885	12717.871857155338	658.9146197991596
500000	56283.254	2499.8855146772885	12717.871857155338	658.9146197991596
520000	70999.22399999999	2683.4121800059847	16061.440856827652	675.5978671469893
540000	76560.95800000001	3114.3171326625557	17314.95071067877	792.6490321863712
560000	76595.93400000001	3098.1267538526927	17322.707901035676	789.6301369197171
580000	76595.93400000001	3098.1267538526927	17322.707901035676	789.6301369197171
600000	76595.93400000001	3098.1267538526927	17322.707901035676	789.6301369197171
620000	91827.93600000002	2855.2586252783985	20759.03058880909	752.2251016136287
640000	98312.384	3107.700081751062	22208.771518387166	820.5187365694557
660000	98604.05799999999	3160.192252118706	22275.860240821527	833.5956727575843
680000	98604.05799999999	3160.192252118706	22275.860240821527	833.5956727575843
700000	98604.05799999999	3160.192252118706	22275.860240821527	833.5956727575843
720000	114502.86000000002	2967.832930697637	25868.60229623806	753.1260984770655
740000	121681.50200000001	3015.5012372215065	27453.022412886017	711.8083539252958
760000	122501.62199999997	3130.730780383392	27634.489612035813	709.1532069522711
780000	122501.62199999997	3130.730780383392	27634.489612035813	709.1532069522711
800000	122501.62199999997	3130.730780383392	27634.489612035813	709.1532069522711
820000	138396.58800000002	3877.199258161006	31178.46727375993	822.6595283926767
840000	146815.318	4768.1642556946845	33069.89710979579	975.634280029466
860000	148074.452	4934.49850848493	33355.04556193329	1001.5474327722869
880000	148074.452	4934.49850848493	33355.04556193329	1001.5474327722869
900000	148074.452	4934.49850848493	33355.04556193329	1001.5474327722869
920000	164113.114	5041.8318128504725	36975.50058243291	995.2426900456805
940000	173100.298	5495.9309903596395	38982.636579064914	1153.7287800034244
960000	175266.09	5967.31824083481	39460.097599359004	1247.5249524616513
980000	175266.09	5967.31824083481	39460.097599359004	1247.5249524616513
1000000	175266.09	5967.31824083481	39460.097599359004	1247.5249524616513


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K40_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
40000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
60000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
80000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
100000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
120000	11621.94	752.6962654351356	2633.7164794252044	161.8339219865169
140000	11730.915999999997	773.9109148158528	2657.8361815487165	165.17649333656738
160000	11730.915999999997	773.9109148158528	2657.8361815487165	165.17649333656738
180000	11730.915999999997	773.9109148158528	2657.8361815487165	165.17649333656738
200000	11730.915999999997	773.9109148158528	2657.8361815487165	165.17649333656738
220000	24939.476000000002	1171.852773756157	5645.526508958323	253.55569176159406
240000	26639.46	1286.7670414043262	6024.530754393642	294.49983750872684
260000	26639.46	1286.7670414043262	6024.530754393642	294.49983750872684
280000	26639.46	1286.7670414043262	6024.530754393642	294.49983750872684
300000	26639.46	1286.7670414043262	6024.530754393642	294.49983750872684
320000	40735.98799999999	2081.0717395760826	9237.350683970748	500.01471591287793
340000	44557.31799999999	2418.4362565454016	10119.072234893547	585.0082605662138
360000	44557.31799999999	2418.4362565454016	10119.072234893547	585.0082605662138
380000	44557.31799999999	2418.4362565454016	10119.072234893547	585.0082605662138
400000	44557.31799999999	2418.4362565454016	10119.072234893547	585.0082605662138
420000	59735.8	2763.863131552565	13604.54885176011	635.1050940123247
440000	65719.60200000001	3042.5387221485544	14955.63146525831	734.6395502297812
460000	65843.04400000001	3071.063950385928	14984.404872233452	742.5009683481626
480000	65843.04400000001	3071.063950385928	14984.404872233452	742.5009683481626
500000	65843.04400000001	3071.063950385928	14984.404872233452	742.5009683481626
520000	81721.92	2878.1430727158577	18528.224565691336	744.3480083099857
540000	89500.69600000001	3133.4832344965707	20306.662440454664	819.2208801800983
560000	90225.156	3116.871240997936	20469.09705488515	827.4100093272508
580000	90225.156	3116.871240997936	20469.09705488515	827.4100093272508
600000	90225.156	3116.871240997936	20469.09705488515	827.4100093272508
620000	106347.834	3175.640641075262	24139.646816198354	899.8627975475673
640000	114864.65799999998	3396.4660543106343	26099.58656481783	938.2439280366829
660000	116331.296	3513.9847479312343	26436.163772751977	967.375116388864
680000	116331.296	3513.9847479312343	26436.163772751977	967.375116388864
700000	116331.296	3513.9847479312343	26436.163772751977	967.375116388864
720000	132377.32600000003	3522.4526025553387	30069.557019128733	1007.3157887833763
740000	140846.77999999997	3693.133716603164	31999.369026361914	1006.806755773315
760000	142650.57799999998	3880.2142027636773	32390.334204549734	1027.5913920647304
780000	142650.57799999998	3880.2142027636773	32390.334204549734	1027.5913920647304
800000	142650.57799999998	3880.2142027636773	32390.334204549734	1027.5913920647304
820000	159007.322	4191.949624733884	36050.59852774377	993.5843734954175
840000	169071.08800000002	5104.8351201250625	38358.63058311264	1210.2122251031624
860000	172392.74	5388.770181157601	39131.598970645064	1291.6569445328848
880000	172393.214	5389.021673794481	39131.67388657956	1291.6931048785511
900000	172393.214	5389.021673794481	39131.67388657956	1291.6931048785511
920000	188683.442	5426.344583344804	42829.34190717017	1337.4526457417955
940000	198492.16199999998	5867.711380862789	45054.99939538139	1449.8032915910574
960000	202339.46399999998	6068.050837777235	45945.19365908491	1494.835287106001
980000	202441.10599999997	6058.607507516712	45967.26868967112	1492.798812741234
1000000	202441.10599999997	6058.607507516712	45967.26868967112	1492.798812741234


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K45_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
40000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
60000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
80000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
100000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
120000	12902.518	1326.3931935373548	2926.5596908732323	286.61664325655977
140000	13398.959999999997	1402.3198052116675	3038.018661337167	304.4710224272585
160000	13398.959999999997	1402.3198052116675	3038.018661337167	304.4710224272585
180000	13398.959999999997	1402.3198052116675	3038.018661337167	304.4710224272585
200000	13398.959999999997	1402.3198052116675	3038.018661337167	304.4710224272585
220000	27338.048000000003	1642.579716860038	6214.978106741844	332.4700141845586
240000	30190.311999999998	1893.946908799482	6872.124062444062	386.0279001502245
260000	30190.311999999998	1893.946908799482	6872.124062444062	386.0279001502245
280000	30190.311999999998	1893.946908799482	6872.124062444062	386.0279001502245
300000	30190.311999999998	1893.946908799482	6872.124062444062	386.0279001502245
320000	44663.116	1975.538576417975	10160.592123958206	404.6127135227209
340000	49611.098	1803.3857175743346	11283.670782247233	400.36717417573493
360000	49678.475999999995	1793.4317854710207	11300.944038031426	397.6068155377333
380000	49678.475999999995	1793.4317854710207	11300.944038031426	397.6068155377333
400000	49678.475999999995	1793.4317854710207	11300.944038031426	397.6068155377333
420000	65270.545999999995	2393.7742873091047	14866.276168261404	523.203946514353
440000	72514.758	3359.290463660449	16529.088253478047	758.6157477267476
460000	73324.304	3395.383219344236	16708.721696047505	766.65316666778
480000	73324.304	3395.383219344236	16708.721696047505	766.65316666778
500000	73324.304	3395.383219344236	16708.721696047505	766.65316666778
520000	89867.08600000002	3878.26943380163	20500.39265286593	873.9438608299359
540000	99506.99000000002	4729.049468177159	22684.294496944018	1113.9231163090383
560000	101491.946	4911.85173853383	23137.8099176779	1160.4346854146625
580000	101491.946	4911.85173853383	23137.8099176779	1160.4346854146625
600000	101491.946	4911.85173853383	23137.8099176779	1160.4346854146625
620000	117430.33800000002	4770.926621317452	26778.3359550906	1170.2355830831686
640000	126443.41799999998	4752.306373984907	28827.55584450138	1179.2134861151953
660000	129133.924	4945.325375906248	29416.33872375429	1214.3421921582583
680000	129140.372	4948.87371321508	29418.218157024414	1214.963154665563
700000	129140.372	4948.87371321508	29418.218157024414	1214.963154665563
720000	145205.324	5105.482470989633	33101.67579584394	1221.245357639574
740000	154994.614	5576.124930212524	35338.28841045357	1299.4436288154036
760000	159028.39000000004	5752.4608027695285	36237.957488281085	1330.8582700047475
780000	159170.444	5705.357804043488	36274.20963653519	1318.8875222206805
800000	159170.444	5705.357804043488	36274.20963653519	1318.8875222206805
820000	176000.27600000004	5274.525421101786	40025.992459242756	1228.8203929196773
840000	187179.47800000003	4619.541856951712	42545.12810526378	1171.105667696505
860000	192002.49000000005	4471.619125643667	43629.12203635968	1158.9295635057463
880000	192371.02400000003	4414.838665468489	43713.304002932266	1149.0575190119487
900000	192371.02400000003	4414.838665468489	43713.304002932266	1149.0575190119487
920000	209094.30800000002	4934.940150623914	47524.38706325366	1337.702279634605
940000	220198.06799999997	5332.6061773558085	50039.317513780225	1463.8388569908495
960000	226305.99400000004	5792.09580624454	51448.26622053823	1581.9926563732824
980000	227459.82599999997	5902.105798155996	51707.842403811	1629.4824701883915
1000000	227459.82599999997	5902.105798155996	51707.842403811	1629.4824701883915


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K50_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
40000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
60000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
80000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
100000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
120000	13304.234	1012.0373569762901	3035.252227145641	224.82983058662793
140000	14292.177999999996	1153.6316150872813	3259.3583671112347	258.3960736721287
160000	14292.177999999996	1153.6316150872813	3259.3583671112347	258.3960736721287
180000	14292.177999999996	1153.6316150872813	3259.3583671112347	258.3960736721287
200000	14292.177999999996	1153.6316150872813	3259.3583671112347	258.3960736721287
220000	28576.8	1751.9232981180676	6508.917526844934	327.0743628173333
240000	32849.280000000006	2417.207439836309	7493.184873980444	468.65287890095567
260000	32851.368	2417.4555853293364	7493.984275930698	468.63984759910153
280000	32851.368	2417.4555853293364	7493.984275930698	468.63984759910153
300000	32851.368	2417.4555853293364	7493.984275930698	468.63984759910153
320000	48155.066000000006	2071.9801928493457	10980.392272941805	447.89097294844333
340000	55313.924	2595.1318058035763	12599.797449169444	577.6274994758954
360000	55889.444	2674.6767473356076	12732.309404240612	602.3773857667152
380000	55889.444	2674.6767473356076	12732.309404240612	602.3773857667152
400000	55889.444	2674.6767473356076	12732.309404240612	602.3773857667152
420000	71967.624	3064.2593398920317	16394.010168800647	695.857774442624
440000	80685.824	3617.03951617648	18381.82525037402	808.6269628559195
460000	82757.43000000002	4090.09542072064	18857.53655208999	903.1243885469166
480000	82757.43000000002	4090.09542072064	18857.53655208999	903.1243885469166
500000	82757.43000000002	4090.09542072064	18857.53655208999	903.1243885469166
520000	98608.4	4587.377580264254	22440.582050905236	1070.7416692369345
540000	108099.732	5573.5279442035435	24649.203029196477	1325.2621503053524
560000	111239.94000000002	5936.613092155788	25363.557726806284	1411.4321089761295
580000	111262.91199999998	5931.798141730717	25368.821285625898	1409.4578671640024
600000	111262.91199999998	5931.798141730717	25368.821285625898	1409.4578671640024
620000	128140.15	5409.0440923019505	29204.12773066441	1329.66703418732
640000	139438.17200000002	4786.372552303052	31794.561215733363	1188.304666263072
660000	144270.35599999997	4347.404212332266	32892.47541487704	1073.323452706318
680000	144555.86200000002	4288.140847111057	32958.96122167564	1062.321101442359
700000	144555.86200000002	4288.140847111057	32958.96122167564	1062.321101442359
720000	161237.88000000003	4232.928123231541	36731.487855988686	1117.3451671594623
740000	172696.61199999996	4356.271960107377	39297.786229788806	1160.25109505083
760000	178858.708	4555.016621257158	40668.836171423914	1208.2158675831092
780000	179727.372	4478.988012538352	40859.7710721273	1184.0905610765783
800000	179727.372	4478.988012538352	40859.7710721273	1184.0905610765783
820000	196471.68200000003	4031.1977271878313	44729.4829743436	1151.5352059943
840000	208414.76599999997	4657.654544243867	47412.619563694825	1298.4899728831926
860000	215446.60200000004	5847.8688932442155	48994.338563072684	1598.1037264651923
880000	217084.224	6327.076834036747	49370.957439412625	1707.6185663264873
900000	217084.224	6327.076834036747	49370.957439412625	1707.6185663264873
920000	234494.356	6486.008162161582	53364.664861521975	1746.1209428564289
940000	246973.91400000002	6860.308673159448	56200.75253492872	1841.3055811511003
960000	254419.954	7134.152228703512	57845.20753002908	1883.7605104701706
980000	256795.87200000003	7295.988862931312	58377.25202393117	1903.8222516195697
1000000	256812.52999999997	7317.1875092445425	58380.55196358203	1907.413184977537


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
400000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
600000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
800000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
1000000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
1200000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
1400000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
1600000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
1800000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
2000000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
2200000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
2400000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
2600000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
2800000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
3000000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
3200000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
3400000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
3600000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
3800000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
4000000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
4200000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
4400000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
4600000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
4800000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
5000000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
5200000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
5400000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
5600000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
5800000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
6000000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
6200000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
6400000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
6600000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
6800000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
7000000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
7200000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
7400000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
7600000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
7800000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
8000000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
8200000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
8400000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
8600000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
8800000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
9000000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
9200000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426
9400000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426
9600000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426
9800000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426
10000000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
200000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
300000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
400000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
500000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
600000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
700000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
800000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
900000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
1000000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
1100000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1200000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1300000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1400000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1500000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1600000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
1700000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
1800000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
1900000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
2000000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
2100000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2200000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2300000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2400000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2500000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2600000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
2700000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
2800000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
2900000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
3000000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
3100000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3200000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3300000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3400000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3500000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3600000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
3700000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
3800000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
3900000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
4000000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
4100000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4200000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4300000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4400000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4500000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4600000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
4700000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
4800000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
4900000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
5000000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
5100000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5200000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5300000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5400000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5500000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5600000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
5700000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
5800000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
5900000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
6000000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
6100000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6200000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6300000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6400000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6500000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6600000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
6700000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
6800000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
6900000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
7000000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
7100000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7200000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7300000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7400000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7500000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7600000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
7700000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
7800000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
7900000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
8000000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
8100000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8200000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8300000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8400000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8500000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8600000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
8700000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
8800000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
8900000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
9000000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
9100000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9200000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9300000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9400000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9500000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9600000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353
9700000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353
9800000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353
9900000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353
10000000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
800000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
1200000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
1600000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
2000000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
2400000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
2800000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
3200000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
3600000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
4000000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
4400000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
4800000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
5200000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
5600000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
6000000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
6400000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
6800000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
7200000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
7600000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
8000000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
8400000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232
8800000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232
9200000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232
9600000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232
10000000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,1_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
40000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
60000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
80000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
100000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
120000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
140000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
160000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
180000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
200000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
220000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
240000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
260000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
280000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
300000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
320000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
340000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
360000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
380000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
400000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
420000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
440000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
460000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
480000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
500000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
520000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
540000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
560000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
580000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
600000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
620000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
640000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
660000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
680000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
700000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
720000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
740000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
760000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
780000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
800000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
820000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
840000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
860000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
880000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
900000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
920000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
940000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
960000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
980000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
1000000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,2_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	157.362	23.39479799727567	25.724425999955308	3.9797148553515314
40000	158.85399999999998	23.365868840397674	26.183541448530598	4.25983350156197
60000	158.85399999999998	23.365868840397674	26.183541448530598	4.25983350156197
80000	158.85399999999998	23.365868840397674	26.183541448530598	4.25983350156197
100000	158.85399999999998	23.365868840397674	26.183541448530598	4.25983350156197
120000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
140000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
160000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
180000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
200000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
220000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
240000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
260000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
280000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
300000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
320000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
340000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
360000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
380000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
400000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
420000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
440000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
460000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
480000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
500000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
520000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
540000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
560000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
580000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
600000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
620000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
640000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
660000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
680000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
700000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
720000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
740000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
760000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
780000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
800000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
820000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
840000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
860000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
880000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
900000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
920000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
940000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
960000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
980000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
1000000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,3_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
40000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
60000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
80000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
100000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
120000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
140000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
160000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
180000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
200000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
220000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
240000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
260000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
280000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
300000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
320000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
340000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
360000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
380000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
400000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
420000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
440000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
460000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
480000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
500000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
520000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
540000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
560000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
580000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
600000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
620000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
640000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
660000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
680000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
700000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
720000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
740000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
760000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
780000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
800000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
820000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
840000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
860000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
880000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
900000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
920000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
940000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
960000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
980000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
1000000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,4_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	159.03799999999995	24.631220387503703	26.117753502210213	4.294639021224728
40000	160.474	25.803278086320745	26.454369437728843	4.577328141534924
60000	160.474	25.803278086320745	26.454369437728843	4.577328141534924
80000	160.474	25.803278086320745	26.454369437728843	4.577328141534924
100000	160.474	25.803278086320745	26.454369437728843	4.577328141534924
120000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
140000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
160000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
180000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
200000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
220000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
240000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
260000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
280000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
300000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
320000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
340000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
360000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
380000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
400000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
420000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
440000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
460000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
480000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
500000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
520000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
540000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
560000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
580000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
600000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
620000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
640000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
660000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
680000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
700000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
720000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
740000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
760000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
780000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
800000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
820000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
840000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
860000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
880000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
900000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
920000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
940000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
960000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
980000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
1000000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,5_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	143.012	17.87874765686283	22.80454196175365	2.7756477047972226
40000	144.28799999999998	18.313572865803973	23.02897383073339	2.9220165687171
60000	144.28799999999998	18.313572865803973	23.02897383073339	2.9220165687171
80000	144.28799999999998	18.313572865803973	23.02897383073339	2.9220165687171
100000	144.28799999999998	18.313572865803973	23.02897383073339	2.9220165687171
120000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
140000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
160000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
180000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
200000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
220000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
240000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
260000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
280000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
300000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
320000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
340000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
360000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
380000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
400000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
420000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
440000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
460000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
480000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
500000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
520000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
540000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
560000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
580000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
600000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
620000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
640000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
660000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
680000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
700000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
720000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
740000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
760000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
780000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
800000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
820000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
840000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
860000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
880000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
900000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
920000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
940000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
960000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
980000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
1000000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
0.1	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
0.15	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
0.2	14688.960000000001	454.4897083787726	3671.347595432408	123.7880461698585
0.25	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
0.3	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
0.35	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
0.4	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
0.45	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,55.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1265.15	87.06105405595163	159.70938297543108	16.276948734667215
40000	1641.056	135.00706312387263	212.96377008141022	21.10131950956084
60000	1812.1580000000001	184.70962303031206	233.96032415140945	23.812190517047135
80000	1886.054	175.50135625940007	242.66310484391715	23.48179386735957
100000	1934.218	183.11287046215213	249.01352332926223	23.86453897430201
120000	2688.4539999999997	165.0291645740232	344.43142483834583	22.6725573060591
140000	2727.1940000000004	156.72470642640997	351.8082804513658	21.318166319450057
160000	2743.598	163.5892108504306	352.6586621559788	21.55673090481764
180000	2764.4579999999996	159.6900705046428	355.50197714987974	20.39264602717504
200000	2775.3100000000004	158.3958628107299	356.48418636652593	20.79261412322757
220000	3809.2419999999997	195.69167459722613	491.7098245003489	26.5757073756072
240000	3813.568	194.38315660913963	492.18616252674985	26.327495060712955
260000	3813.568	194.38315660913963	492.18616252674985	26.327495060712955
280000	3817.7	191.33956133882322	492.9749582109629	25.967030844242974
300000	3828.4379999999996	202.56448705974532	494.1337683053139	26.464973613061094
320000	5086.936000000001	251.3618825164673	658.8133761494098	40.83637763660673
340000	5093.106	241.1717853499639	659.738353049005	39.14880693287291
360000	5093.106	241.1717853499639	659.738353049005	39.14880693287291
380000	5093.106	241.1717853499639	659.738353049005	39.14880693287291
400000	5093.106	241.1717853499639	659.738353049005	39.14880693287291
420000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
440000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
460000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
480000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
500000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
520000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
540000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
560000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
580000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
600000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
620000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
640000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
660000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
680000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
700000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
720000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
740000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
760000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
780000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
800000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
820000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
840000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
860000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
880000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
900000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
920000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
940000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
960000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
980000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
1000000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	139.448	16.276705099278814	21.55796505284139	2.183764168556203
40000	142.18400000000003	15.312742115999702	22.115272045941396	1.8406200657526186
60000	142.18400000000003	15.312742115999702	22.115272045941396	1.8406200657526186
80000	142.18400000000003	15.312742115999702	22.115272045941396	1.8406200657526186
100000	142.18400000000003	15.312742115999702	22.115272045941396	1.8406200657526186
120000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
140000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
160000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
180000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
200000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
220000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
240000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
260000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
280000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
300000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
320000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
340000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
360000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
380000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
400000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
420000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
440000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
460000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
480000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
500000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
520000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
540000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
560000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
580000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
600000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
620000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
640000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
660000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
680000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
700000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
720000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
740000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
760000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
780000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
800000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
820000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
840000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
860000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
880000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
900000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
920000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
940000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
960000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
980000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
1000000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,65.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
40000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
60000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
80000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
100000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
120000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
140000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
160000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
180000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
200000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
220000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
240000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
260000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
280000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
300000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
320000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
340000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
360000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
380000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
400000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
420000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
440000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
460000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
480000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
500000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
520000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
540000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
560000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
580000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
600000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
620000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
640000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
660000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
680000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
700000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
720000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
740000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
760000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
780000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
800000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
820000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
840000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
860000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
880000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
900000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
920000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
940000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
960000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
980000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
1000000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,75.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
40000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
60000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
80000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
100000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
120000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
140000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
160000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
180000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
200000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
220000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
240000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
260000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
280000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
300000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
320000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
340000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
360000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
380000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
400000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
420000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
440000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
460000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
480000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
500000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
520000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
540000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
560000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
580000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
600000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
620000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
640000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
660000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
680000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
700000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
720000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
740000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
760000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
780000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
800000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
820000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
840000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
860000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
880000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
900000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
920000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
940000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
960000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
980000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
1000000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,8.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
40000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
60000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
80000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
100000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
120000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
140000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
160000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
180000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
200000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
220000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
240000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
260000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
280000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
300000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
320000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
340000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
360000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
380000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
400000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
420000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
440000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
460000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
480000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
500000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
520000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
540000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
560000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
580000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
600000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
620000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
640000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
660000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
680000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
700000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
720000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
740000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
760000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
780000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
800000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
820000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
840000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
860000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
880000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
900000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
920000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
940000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
960000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
980000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
1000000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,85.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
40000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
60000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
80000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
100000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
120000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
140000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
160000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
180000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
200000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
220000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
240000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
260000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
280000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
300000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
320000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
340000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
360000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
380000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
400000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
420000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
440000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
460000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
480000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
500000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
520000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
540000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
560000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
580000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
600000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
620000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
640000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
660000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
680000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
700000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
720000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
740000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
760000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
780000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
800000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
820000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
840000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
860000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
880000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
900000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
920000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
940000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
960000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
980000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
1000000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,9.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
40000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
60000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
80000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
100000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
120000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
140000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
160000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
180000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
200000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
220000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
240000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
260000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
280000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
300000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
320000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
340000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
360000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
380000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
400000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
420000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
440000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
460000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
480000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
500000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
520000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
540000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
560000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
580000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
600000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
620000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
640000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
660000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
680000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
700000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
720000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
740000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
760000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
780000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
800000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
820000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
840000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
860000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
880000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
900000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
920000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
940000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
960000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
980000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
1000000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,95.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
40000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
60000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
80000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
100000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
120000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
140000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
160000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
180000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
200000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
220000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
240000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
260000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
280000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
300000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
320000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
340000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
360000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
380000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
400000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
420000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
440000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
460000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
480000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
500000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
520000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
540000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
560000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
580000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
600000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
620000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
640000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
660000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
680000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
700000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
720000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
740000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
760000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
780000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
800000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
820000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
840000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
860000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
880000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
900000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
920000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686
940000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686
960000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686
980000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686
1000000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,7_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
40000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
60000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
80000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
100000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
120000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
140000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
160000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
180000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
200000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
220000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
240000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
260000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
280000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
300000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
320000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
340000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
360000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
380000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
400000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
420000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
440000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
460000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
480000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
500000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
520000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
540000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
560000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
580000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
600000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
620000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
640000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
660000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
680000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
700000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
720000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
740000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
760000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
780000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
800000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
820000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
840000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
860000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
880000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
900000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
920000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
940000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
960000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
980000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
1000000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,8_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
40000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
60000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
80000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
100000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
120000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
140000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
160000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
180000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
200000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
220000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
240000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
260000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
280000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
300000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
320000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
340000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
360000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
380000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
400000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
420000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
440000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
460000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
480000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
500000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
520000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
540000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
560000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
580000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
600000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
620000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
640000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
660000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
680000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
700000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
720000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
740000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
760000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
780000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
800000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
820000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
840000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
860000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
880000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
900000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
920000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791
940000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791
960000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791
980000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791
1000000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
0.2	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
0.3	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
0.4	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
0.5	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
0.6	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
0.7	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
0.8	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791



==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M15_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
13333	136.23200000000003	20.04054157618167	21.69739865612657	4.242806685283744
26666	137.58800000000002	20.174666622607	21.832998656126566	4.229831633500575
39999	137.58800000000002	20.174666622607	21.832998656126566	4.229831633500575
53332	137.58800000000002	20.174666622607	21.832998656126566	4.229831633500575
66665	137.58800000000002	20.174666622607	21.832998656126566	4.229831633500575
79998	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
93331	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
106664	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
119997	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
133330	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
146663	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
159996	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
173329	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
186662	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
199995	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
213328	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
226661	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
239994	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
253327	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
266660	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
279993	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
293326	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
306659	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
319992	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
333325	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
346658	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
359991	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
373324	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
386657	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
399990	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
413323	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
426656	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
439989	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
453322	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
466655	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
479988	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
493321	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
506654	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
519987	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
533320	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
546653	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
559986	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
573319	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
586652	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
599985	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
613318	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
626651	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
639984	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
653317	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
666650	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
679983	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
693316	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
706649	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
719982	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
733315	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
746648	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
759981	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
773314	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
786647	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
799980	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
813313	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
826646	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
839979	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
853312	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
866645	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
879978	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
893311	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
906644	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
919977	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
933310	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
946643	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
959976	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
973309	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
986642	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
999975	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	147.014	27.460402279160686	23.900901179898135	4.454287175045183
20000	147.014	27.460402279160686	23.900901179898135	4.454287175045183
30000	148.572	29.658109927040947	24.191491786793357	5.000536094561849
40000	148.572	29.658109927040947	24.191491786793357	5.000536094561849
50000	148.572	29.658109927040947	24.191491786793357	5.000536094561849
60000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
70000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
80000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
90000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
100000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
110000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
120000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
130000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
140000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
150000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
160000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
170000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
180000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
190000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
200000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
210000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
220000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
230000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
240000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
250000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
260000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
270000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
280000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
290000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
300000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
310000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
320000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
330000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
340000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
350000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
360000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
370000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
380000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
390000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
400000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
410000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
420000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
430000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
440000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
450000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
460000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
470000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
480000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
490000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
500000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
510000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
520000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
530000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
540000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
550000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
560000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
570000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
580000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
590000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
600000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
610000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
620000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
630000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
640000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
650000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
660000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
670000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
680000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
690000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
700000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
710000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
720000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
730000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
740000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
750000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
760000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
770000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
780000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
790000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
800000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
810000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
820000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
830000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
840000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
850000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
860000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
870000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
880000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
890000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
900000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
910000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
920000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
930000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
940000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
950000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
960000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
970000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
980000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
990000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
1000000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M25_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
8000	143.134	19.06203451890693	22.627119784814404	2.9601772163431677
16000	145.772	19.609823388631852	23.174304844525263	3.27793633757218
24000	145.772	19.609823388631852	23.174304844525263	3.27793633757218
32000	145.772	19.609823388631852	23.174304844525263	3.27793633757218
40000	145.772	19.609823388631852	23.174304844525263	3.27793633757218
48000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
56000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
64000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
72000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
80000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
88000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
96000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
104000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
112000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
120000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
128000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
136000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
144000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
152000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
160000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
168000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
176000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
184000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
192000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
200000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
208000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
216000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
224000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
232000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
240000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
248000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
256000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
264000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
272000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
280000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
288000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
296000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
304000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
312000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
320000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
328000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
336000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
344000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
352000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
360000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
368000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
376000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
384000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
392000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
400000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
408000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
416000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
424000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
432000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
440000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
448000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
456000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
464000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
472000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
480000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
488000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
496000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
504000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
512000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
520000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
528000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
536000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
544000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
552000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
560000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
568000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
576000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
584000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
592000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
600000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
608000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
616000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
624000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
632000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
640000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
648000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
656000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
664000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
672000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
680000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
688000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
696000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
704000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
712000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
720000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
728000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
736000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
744000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
752000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
760000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
768000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
776000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
784000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
792000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
800000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
808000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
816000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
824000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
832000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
840000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
848000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
856000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
864000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
872000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
880000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
888000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
896000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
904000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
912000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
920000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
928000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
936000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
944000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
952000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
960000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
968000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
976000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
984000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
992000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
1000000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M30_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
6666	144.794	19.841064151568755	23.474492257014973	3.2562817022335016
13332	147.954	21.468745344492458	23.83442170590944	3.5371416521188017
19998	149.76200000000003	21.363683515099485	24.059224005743825	3.535337883147502
26664	150.73200000000003	22.128084116494737	24.26193234029239	3.5853201532591745
33330	151.032	22.18612419208607	24.29193234029239	3.5928786680123426
39996	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
46662	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
53328	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
59994	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
66660	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
73326	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
79992	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
86658	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
93324	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
99990	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
106656	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
113322	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
119988	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
126654	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
133320	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
139986	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
146652	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
153318	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
159984	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
166650	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
173316	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
179982	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
186648	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
193314	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
199980	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
206646	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
213312	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
219978	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
226644	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
233310	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
239976	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
246642	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
253308	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
259974	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
266640	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
273306	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
279972	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
286638	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
293304	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
299970	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
306636	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
313302	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
319968	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
326634	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
333300	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
339966	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
346632	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
353298	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
359964	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
366630	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
373296	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
379962	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
386628	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
393294	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
399960	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
406626	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
413292	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
419958	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
426624	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
433290	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
439956	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
446622	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
453288	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
459954	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
466620	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
473286	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
479952	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
486618	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
493284	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
499950	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
506616	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
513282	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
519948	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
526614	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
533280	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
539946	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
546612	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
553278	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
559944	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
566610	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
573276	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
579942	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
586608	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
593274	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
599940	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
606606	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
613272	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
619938	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
626604	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
633270	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
639936	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
646602	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
653268	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
659934	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
666600	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
673266	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
679932	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
686598	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
693264	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
699930	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
706596	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
713262	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
719928	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
726594	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
733260	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
739926	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
746592	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
753258	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
759924	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
766590	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
773256	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
779922	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
786588	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
793254	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
799920	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
806586	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
813252	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
819918	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
826584	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
833250	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
839916	36605.948	833.5540417700033	6181.162899827854	181.55771173050647
846582	36607.229999999996	833.5317208787604	6181.422633143535	181.51658485137202
853248	36607.229999999996	833.5317208787604	6181.422633143535	181.51658485137202
859914	36607.229999999996	833.5317208787604	6181.422633143535	181.51658485137202
866580	36607.229999999996	833.5317208787604	6181.422633143535	181.51658485137202
873246	38661.85400000001	991.4008889803877	6522.592911971327	213.49124941466084
879912	38662.564	990.6001401081136	6522.663911971327	213.44326041968176
886578	38662.564	990.6001401081136	6522.663911971327	213.44326041968176
893244	38662.564	990.6001401081136	6522.663911971327	213.44326041968176
899910	38662.564	990.6001401081136	6522.663911971327	213.44326041968176
906576	40812.422000000006	1064.7536749439591	6885.345124899725	227.54298180448782
913242	40812.60600000001	1064.771870905271	6885.382844431976	227.54927919999716
919908	40812.60600000001	1064.771870905271	6885.382844431976	227.54927919999716
926574	40812.60600000001	1064.771870905271	6885.382844431976	227.54927919999716
933240	40812.60600000001	1064.771870905271	6885.382844431976	227.54927919999716
939906	43094.156	1075.5783092230479	7264.913796097964	229.64211998956446
946572	43098.242	1075.2393788857742	7265.81507051666	229.51366845799296
953238	43098.242	1075.2393788857742	7265.81507051666	229.51366845799296
959904	43098.242	1075.2393788857742	7265.81507051666	229.51366845799296
966570	43098.242	1075.2393788857742	7265.81507051666	229.51366845799296
973236	45378.56199999999	1072.181706923889	7648.988104459953	229.58612308767732
979902	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907
986568	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907
993234	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907
999900	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M35_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5714	142.61399999999998	16.86480371793411	22.70312894981918	3.1031916202378405
11428	153.10399999999998	24.32006907884926	24.390184769757365	4.16100142117778
17142	156.494	26.716435307794264	25.091030669062366	4.818136361767061
22856	156.494	26.716435307794264	25.091030669062366	4.818136361767061
28570	156.494	26.716435307794264	25.091030669062366	4.818136361767061
34284	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
39998	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
45712	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
51426	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
57140	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
62854	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
68568	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
74282	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
79996	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
85710	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
91424	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
97138	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
102852	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
108566	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
114280	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
119994	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
125708	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
131422	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
137136	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
142850	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
148564	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
154278	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
159992	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
165706	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
171420	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
177134	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
182848	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
188562	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
194276	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
199990	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
205704	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
211418	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
217132	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
222846	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
228560	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
234274	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
239988	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
245702	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
251416	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
257130	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
262844	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
268558	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
274272	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
279986	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
285700	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
291414	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
297128	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
302842	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
308556	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
314270	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
319984	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
325698	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
331412	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
337126	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
342840	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
348554	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
354268	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
359982	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
365696	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
371410	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
377124	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
382838	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
388552	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
394266	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
399980	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
405694	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
411408	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
417122	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
422836	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
428550	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
434264	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
439978	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
445692	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
451406	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
457120	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
462834	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
468548	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
474262	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
479976	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
485690	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
491404	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
497118	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
502832	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
508546	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
514260	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
519974	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
525688	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
531402	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
537116	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
542830	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
548544	23023.404000000002	830.5766341149849	3848.4864841751514	156.76858548573384
554258	23023.456000000002	830.5121233338164	3848.491684175151	156.7613855398014
559972	23023.456000000002	830.5121233338164	3848.491684175151	156.7613855398014
565686	23023.456000000002	830.5121233338164	3848.491684175151	156.7613855398014
571400	23023.456000000002	830.5121233338164	3848.491684175151	156.7613855398014
577114	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
582828	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
588542	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
594256	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
599970	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
605684	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
611398	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
617112	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
622826	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
628540	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
634254	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
639968	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
645682	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
651396	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
657110	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
662824	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
668538	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
674252	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
679966	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
685680	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
691394	32231.624000000003	1030.1932908947017	5400.819769052914	175.52012994107864
697108	32233.244	1029.8932662195898	5401.059140425731	175.49218528911157
702822	32233.244	1029.8932662195898	5401.059140425731	175.49218528911157
708536	32233.244	1029.8932662195898	5401.059140425731	175.49218528911157
714250	32233.244	1029.8932662195898	5401.059140425731	175.49218528911157
719964	34228.928	1046.5707750213967	5733.392698755313	182.26465144031172
725678	34231.322	1045.7802596657993	5733.774601544935	181.98312815965278
731392	34231.322	1045.7802596657993	5733.774601544935	181.98312815965278
737106	34231.322	1045.7802596657993	5733.774601544935	181.98312815965278
742820	34231.322	1045.7802596657993	5733.774601544935	181.98312815965278
748534	36169.902	998.4769293478889	6051.423111285852	176.76809157463794
754248	36172.042	996.7762475522952	6051.662174554453	176.61433965732323
759962	36172.042	996.7762475522952	6051.662174554453	176.61433965732323
765676	36172.042	996.7762475522952	6051.662174554453	176.61433965732323
771390	36172.042	996.7762475522952	6051.662174554453	176.61433965732323
777104	38281.07800000001	986.7850966514156	6405.918733982652	183.77027243113002
782818	38289.82000000001	986.7058498075531	6408.353323504443	184.4923845678589
788532	38289.82000000001	986.7058498075531	6408.353323504443	184.4923845678589
794246	38289.82000000001	986.7058498075531	6408.353323504443	184.4923845678589
799960	38289.82000000001	986.7058498075531	6408.353323504443	184.4923845678589
805674	40319.514	1043.968043702063	6748.157066145276	194.02388420344013
811388	40323.53999999999	1042.0101052186474	6749.006293064539	193.13838312451688
817102	40323.53999999999	1042.0101052186474	6749.006293064539	193.13838312451688
822816	40323.53999999999	1042.0101052186474	6749.006293064539	193.13838312451688
828530	40323.53999999999	1042.0101052186474	6749.006293064539	193.13838312451688
834244	42474.99200000001	1120.0717537808766	7104.8488362501175	197.3060270800654
839958	42477.85400000001	1119.6479273632795	7105.579899252841	197.300527035192
845672	42477.85400000001	1119.6479273632795	7105.579899252841	197.300527035192
851386	42477.85400000001	1119.6479273632795	7105.579899252841	197.300527035192
857100	42477.85400000001	1119.6479273632795	7105.579899252841	197.300527035192
862814	44586.738	1114.159849830063	7462.139709791512	197.94844390293227
868528	44597.12799999999	1118.2426075548688	7464.377257603509	199.40357256222728
874242	44597.12799999999	1118.2426075548688	7464.377257603509	199.40357256222728
879956	44597.12799999999	1118.2426075548688	7464.377257603509	199.40357256222728
885670	44597.12799999999	1118.2426075548688	7464.377257603509	199.40357256222728
891384	46679.83	1166.2208202661361	7820.105429109152	220.63737216794493
897098	46687.976	1165.892603737106	7821.421021728706	220.45896265177794
902812	46687.976	1165.892603737106	7821.421021728706	220.45896265177794
908526	46687.976	1165.892603737106	7821.421021728706	220.45896265177794
914240	46687.976	1165.892603737106	7821.421021728706	220.45896265177794
919954	48850.524	1285.6959141362538	8169.273544206863	234.0169542145667
925668	48862.318	1282.7715076851725	8171.547243162818	232.70618893785792
931382	48862.318	1282.7715076851725	8171.547243162818	232.70618893785792
937096	48862.318	1282.7715076851725	8171.547243162818	232.70618893785792
942810	48862.318	1282.7715076851725	8171.547243162818	232.70618893785792
948524	51059.168000000005	1355.6672962935997	8557.992950394651	240.0584328957586
954238	51064.81	1357.492078577256	8558.876689236446	240.18456974802444
959952	51064.81	1357.492078577256	8558.876689236446	240.18456974802444
965666	51064.81	1357.492078577256	8558.876689236446	240.18456974802444
971380	51064.81	1357.492078577256	8558.876689236446	240.18456974802444
977094	53411.004	1343.6807316819466	8944.873694839145	243.39908382074563
982808	53426.042	1341.667398275577	8947.985118961204	242.99099480771355
988522	53426.042	1341.667398275577	8947.985118961204	242.99099480771355
994236	53426.042	1341.667398275577	8947.985118961204	242.99099480771355
999950	53426.042	1341.667398275577	8947.985118961204	242.99099480771355


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M40_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5000	126.3	11.368756406143206	20.53143193039345	1.416110480865742
10000	131.42800000000005	10.288419379736293	21.327339642979606	1.821251595679366
15000	132.23600000000005	10.629032777152295	21.421819534782315	1.7930462064725607
20000	135.16000000000003	9.371199377762581	22.120121737278783	2.1457815680030086
25000	135.16000000000003	9.371199377762581	22.120121737278783	2.1457815680030086
30000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
35000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
40000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
45000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
50000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
55000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
60000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
65000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
70000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
75000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
80000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
85000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
90000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
95000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
100000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
105000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
110000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
115000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
120000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
125000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
130000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
135000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
140000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
145000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
150000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
155000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
160000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
165000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
170000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
175000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
180000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
185000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
190000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
195000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
200000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
205000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
210000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
215000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
220000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
225000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
230000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
235000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
240000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
245000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
250000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
255000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
260000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
265000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
270000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
275000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
280000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
285000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
290000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
295000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
300000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
305000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
310000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
315000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
320000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
325000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
330000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
335000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
340000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
345000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
350000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
355000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
360000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
365000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
370000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
375000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
380000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
385000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
390000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
395000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
400000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
405000	16495.378000000004	505.945125917821	2775.919171600325	95.74266749423936
410000	16495.57	505.8481642416688	2775.972432049234	95.73578293293001
415000	16495.57	505.8481642416688	2775.972432049234	95.73578293293001
420000	16495.57	505.8481642416688	2775.972432049234	95.73578293293001
425000	16495.57	505.8481642416688	2775.972432049234	95.73578293293001
430000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
435000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
440000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
445000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
450000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
455000	19646.819999999992	571.3128218799611	3297.9784938278804	117.00132546248759
460000	19648.50999999999	568.5005291700865	3298.1910560527854	116.65078960065944
465000	19648.50999999999	568.5005291700865	3298.1910560527854	116.65078960065944
470000	19648.50999999999	568.5005291700865	3298.1910560527854	116.65078960065944
475000	19648.50999999999	568.5005291700865	3298.1910560527854	116.65078960065944
480000	21223.579999999994	646.2719048683957	3560.056226509553	129.77115010736634
485000	21223.858	646.394017261232	3560.097059527599	129.79279610995485
490000	21223.858	646.394017261232	3560.097059527599	129.79279610995485
495000	21223.858	646.394017261232	3560.097059527599	129.79279610995485
500000	21223.858	646.394017261232	3560.097059527599	129.79279610995485
505000	22873.759999999995	666.375161535234	3830.7358257377005	119.08297215039134
510000	22875.219999999998	667.412551475221	3830.940966520844	119.14509638446252
515000	22875.219999999998	667.412551475221	3830.940966520844	119.14509638446252
520000	22875.219999999998	667.412551475221	3830.940966520844	119.14509638446252
525000	22875.219999999998	667.412551475221	3830.940966520844	119.14509638446252
530000	24566.374	761.8074359807441	4111.616468759541	143.50051839622114
535000	24569.002	763.9869593680539	4112.472672715383	144.0352394200083
540000	24569.002	763.9869593680539	4112.472672715383	144.0352394200083
545000	24569.002	763.9869593680539	4112.472672715383	144.0352394200083
550000	24569.002	763.9869593680539	4112.472672715383	144.0352394200083
555000	26241.942	680.9138519796595	4390.621371261808	123.89302602180784
560000	26243.293999999994	680.6313086506939	4390.868842809772	123.69356108939347
565000	26243.293999999994	680.6313086506939	4390.868842809772	123.69356108939347
570000	26243.293999999994	680.6313086506939	4390.868842809772	123.69356108939347
575000	26243.293999999994	680.6313086506939	4390.868842809772	123.69356108939347
580000	27953.648000000005	706.1701727676314	4679.037095517883	127.22806509942585
585000	27957.430000000004	708.0912083277913	4679.960935774231	127.4288472582075
590000	27957.430000000004	708.0912083277913	4679.960935774231	127.4288472582075
595000	27957.430000000004	708.0912083277913	4679.960935774231	127.4288472582075
600000	27957.430000000004	708.0912083277913	4679.960935774231	127.4288472582075
605000	29759.059999999998	716.689261845358	4972.109798533094	131.79716321238877
610000	29763.005999999994	713.7656221633418	4972.7615937683795	131.29857632607653
615000	29763.005999999994	713.7656221633418	4972.7615937683795	131.29857632607653
620000	29763.005999999994	713.7656221633418	4972.7615937683795	131.29857632607653
625000	29763.005999999994	713.7656221633418	4972.7615937683795	131.29857632607653
630000	31591.750000000007	661.328164378322	5278.751104462799	115.587869491489
635000	31593.068000000007	660.8544372384728	5278.995505393563	115.51980526297254
640000	31593.068000000007	660.8544372384728	5278.995505393563	115.51980526297254
645000	31593.068000000007	660.8544372384728	5278.995505393563	115.51980526297254
650000	31593.068000000007	660.8544372384728	5278.995505393563	115.51980526297254
655000	33518.82400000001	715.0321889133561	5612.253631421377	115.13988729920355
660000	33524.834	716.9454355218126	5613.294974091837	115.54527388012124
665000	33524.834	716.9454355218126	5613.294974091837	115.54527388012124
670000	33524.834	716.9454355218126	5613.294974091837	115.54527388012124
675000	33524.834	716.9454355218126	5613.294974091837	115.54527388012124
680000	35465.32600000001	660.4741971947193	5943.13154653191	114.24975108090244
685000	35470.407999999996	657.7500958874908	5944.5155474040375	114.09625844355406
690000	35470.407999999996	657.7500958874908	5944.5155474040375	114.09625844355406
695000	35470.407999999996	657.7500958874908	5944.5155474040375	114.09625844355406
700000	35470.407999999996	657.7500958874908	5944.5155474040375	114.09625844355406
705000	37397.797999999995	866.3063595877725	6274.516050386844	140.92697719569384
710000	37406.982	870.7703889953501	6276.179526755325	142.36225578764714
715000	37406.982	870.7703889953501	6276.179526755325	142.36225578764714
720000	37406.982	870.7703889953501	6276.179526755325	142.36225578764714
725000	37406.982	870.7703889953501	6276.179526755325	142.36225578764714
730000	39377.47400000001	834.1694736975747	6622.233330309032	143.7223960976613
735000	39383.526	833.235310557583	6623.327990067135	143.72808733340526
740000	39383.526	833.235310557583	6623.327990067135	143.72808733340526
745000	39383.526	833.235310557583	6623.327990067135	143.72808733340526
750000	39383.526	833.235310557583	6623.327990067135	143.72808733340526
755000	41440.655999999995	855.9252582530568	6972.385459269353	146.05507155993322
760000	41460.768000000004	860.215423210309	6976.3291706322325	146.5799950784712
765000	41460.768000000004	860.215423210309	6976.3291706322325	146.5799950784712
770000	41460.768000000004	860.215423210309	6976.3291706322325	146.5799950784712
775000	41460.768000000004	860.215423210309	6976.3291706322325	146.5799950784712
780000	43395.318	965.6974165372189	7291.734651102485	161.1860715091486
785000	43413.494	968.431662984596	7295.311874477801	160.95511719581552
790000	43413.494	968.431662984596	7295.311874477801	160.95511719581552
795000	43413.494	968.431662984596	7295.311874477801	160.95511719581552
800000	43413.494	968.431662984596	7295.311874477801	160.95511719581552
805000	45522.348	1035.9450470710844	7651.820525251902	166.00842180768973
810000	45552.68200000001	1043.2720746851105	7657.809833437796	167.39807270443904
815000	45552.68200000001	1043.2720746851105	7657.809833437796	167.39807270443904
820000	45552.68200000001	1043.2720746851105	7657.809833437796	167.39807270443904
825000	45552.68200000001	1043.2720746851105	7657.809833437796	167.39807270443904
830000	47669.574	1131.475432130793	8014.398170778256	199.4134611454444
835000	47691.20400000001	1130.5682505831585	8018.293066152968	198.05183317734355
840000	47691.20400000001	1130.5682505831585	8018.293066152968	198.05183317734355
845000	47691.20400000001	1130.5682505831585	8018.293066152968	198.05183317734355
850000	47691.20400000001	1130.5682505831585	8018.293066152968	198.05183317734355
855000	49839.6	1214.0441277720438	8368.235418826416	198.37551151879177
860000	49860.971999999994	1225.6810829793121	8373.591895932053	200.6969875689367
865000	49860.971999999994	1225.6810829793121	8373.591895932053	200.6969875689367
870000	49860.971999999994	1225.6810829793121	8373.591895932053	200.6969875689367
875000	49860.971999999994	1225.6810829793121	8373.591895932053	200.6969875689367
880000	52075.036	1204.4588615381508	8748.66850382413	189.31704510742514
885000	52110.335999999996	1212.0551002436594	8754.743182560207	190.60107542822414
890000	52110.335999999996	1212.0551002436594	8754.743182560207	190.60107542822414
895000	52110.335999999996	1212.0551002436594	8754.743182560207	190.60107542822414
900000	52110.335999999996	1212.0551002436594	8754.743182560207	190.60107542822414
905000	54300.814	1236.0309206865863	9115.696690096553	203.47187341767244
910000	54350.786	1234.8003405697257	9124.654176205919	203.64120114597466
915000	54350.786	1234.8003405697257	9124.654176205919	203.64120114597466
920000	54350.786	1234.8003405697257	9124.654176205919	203.64120114597466
925000	54350.786	1234.8003405697257	9124.654176205919	203.64120114597466
930000	56661.077999999994	1307.9830515534638	9520.304927439545	207.03840385643952
935000	56723.94	1299.3439639380424	9531.737582425989	203.36445299304114
940000	56723.94	1299.3439639380424	9531.737582425989	203.36445299304114
945000	56723.94	1299.3439639380424	9531.737582425989	203.36445299304114
950000	56723.94	1299.3439639380424	9531.737582425989	203.36445299304114
955000	58902.54400000001	1303.3308054127228	9904.762075754314	193.81774170043758
960000	58954.157999999996	1322.155274103613	9913.796738343744	198.52385626383128
965000	58954.157999999996	1322.155274103613	9913.796738343744	198.52385626383128
970000	58954.157999999996	1322.155274103613	9913.796738343744	198.52385626383128
975000	58954.157999999996	1322.155274103613	9913.796738343744	198.52385626383128
980000	61204.492000000006	1394.215859684417	10276.496402422412	201.32704679582855
985000	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298
990000	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298
995000	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298
1000000	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M45_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4444	136.30200000000002	17.242965586644953	22.06093647021978	3.566942993220968
8888	142.388	19.879897607605756	23.037619935879103	4.1255176812444345
13332	145.58599999999998	23.015575499117023	23.687652639203144	4.77928108316949
17776	147.966	23.96048237318179	23.937659236289065	4.817691639689303
22220	149.40999999999997	26.425881673507558	24.13207409588867	5.0285747184516705
26664	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
31108	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
35552	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
39996	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
44440	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
48884	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
53328	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
57772	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
62216	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
66660	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
71104	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
75548	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
79992	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
84436	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
88880	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
93324	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
97768	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
102212	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
106656	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
111100	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
115544	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
119988	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
124432	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
128876	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
133320	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
137764	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
142208	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
146652	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
151096	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
155540	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
159984	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
164428	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
168872	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
173316	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
177760	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
182204	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
186648	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
191092	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
195536	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
199980	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
204424	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
208868	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
213312	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
217756	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
222200	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
226644	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
231088	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
235532	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
239976	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
244420	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
248864	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
253308	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
257752	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
262196	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
266640	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
271084	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
275528	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
279972	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
284416	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
288860	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
293304	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
297748	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
302192	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
306636	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
311080	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
315524	12853.378	372.10422356586554	2159.37251566831	69.84532877695008
319968	12853.552	371.8837394431522	2159.4055152960213	69.7988894742136
324412	12853.552	371.8837394431522	2159.4055152960213	69.7988894742136
328856	12853.552	371.8837394431522	2159.4055152960213	69.7988894742136
333300	12853.552	371.8837394431522	2159.4055152960213	69.7988894742136
337744	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
342188	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
346632	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
351076	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
355520	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
359964	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
364408	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
368852	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
373296	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
377740	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
382184	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
386628	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
391072	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
395516	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
399960	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
404404	18370.180000000004	416.12411759527635	3084.414446461332	81.24289436223263
408848	18370.432000000008	416.0592836176684	3084.470774670639	81.25620140792587
413292	18370.432000000008	416.0592836176684	3084.470774670639	81.25620140792587
417736	18370.432000000008	416.0592836176684	3084.470774670639	81.25620140792587
422180	18370.432000000008	416.0592836176684	3084.470774670639	81.25620140792587
426624	19847.212	460.3648326369952	3326.5247167056486	75.26511404191054
431068	19847.994	460.46086286096715	3326.7078536586496	75.3545672660994
435512	19847.994	460.46086286096715	3326.7078536586496	75.3545672660994
439956	19847.994	460.46086286096715	3326.7078536586496	75.3545672660994
444400	19847.994	460.46086286096715	3326.7078536586496	75.3545672660994
448844	21372.566	530.5111530129323	3579.0952922132383	87.86297884533329
453288	21376.108	532.225370158169	3579.526874909493	88.11893428730636
457732	21376.108	532.225370158169	3579.526874909493	88.11893428730636
462176	21376.108	532.225370158169	3579.526874909493	88.11893428730636
466620	21376.108	532.225370158169	3579.526874909493	88.11893428730636
471064	23041.44	488.98273743672416	3851.6835904739223	97.22578367413611
475508	23041.744	488.63470616720696	3851.715940862595	97.19723479061601
479952	23041.744	488.63470616720696	3851.715940862595	97.19723479061601
484396	23041.744	488.63470616720696	3851.715940862595	97.19723479061601
488840	23041.744	488.63470616720696	3851.715940862595	97.19723479061601
493284	24647.748	526.8552906275333	4115.986903577721	112.87309208812688
497728	24650.786	528.5965762742791	4116.498472556891	113.2209919058266
502172	24650.786	528.5965762742791	4116.498472556891	113.2209919058266
506616	24650.786	528.5965762742791	4116.498472556891	113.2209919058266
511060	24650.786	528.5965762742791	4116.498472556891	113.2209919058266
515504	26348.602000000003	548.3968809741917	4409.869868763049	120.40635936096851
519948	26355.420000000002	546.6344327895117	4410.837776583123	120.1473379429526
524392	26355.420000000002	546.6344327895117	4410.837776583123	120.1473379429526
528836	26355.420000000002	546.6344327895117	4410.837776583123	120.1473379429526
533280	26355.420000000002	546.6344327895117	4410.837776583123	120.1473379429526
537724	28181.288	564.0355459405415	4713.04425551042	134.06881091861405
542168	28191.221999999998	564.3888369988274	4714.6377352998625	133.8214239925896
546612	28191.221999999998	564.3888369988274	4714.6377352998625	133.8214239925896
551056	28191.221999999998	564.3888369988274	4714.6377352998625	133.8214239925896
555500	28191.221999999998	564.3888369988274	4714.6377352998625	133.8214239925896
559944	29860.295999999995	517.9623758794327	4994.8331373862975	117.66717877777205
564388	29870.368	518.0553979128745	4996.75670908787	117.47137246515793
568832	29870.368	518.0553979128745	4996.75670908787	117.47137246515793
573276	29870.368	518.0553979128745	4996.75670908787	117.47137246515793
577720	29870.368	518.0553979128745	4996.75670908787	117.47137246515793
582164	31644.167999999998	496.28143128672366	5298.907014830432	114.96991354704107
586608	31657.01	497.4034860486333	5300.837281816675	114.95067788222438
591052	31657.01	497.4034860486333	5300.837281816675	114.95067788222438
595496	31657.01	497.4034860486333	5300.837281816675	114.95067788222438
599940	31657.01	497.4034860486333	5300.837281816675	114.95067788222438
604384	33409.512	532.1499142326143	5595.187557447392	126.23225943009979
608828	33419.840000000004	531.446361796432	5597.05004852284	126.50435510497485
613272	33419.840000000004	531.446361796432	5597.05004852284	126.50435510497485
617716	33419.840000000004	531.446361796432	5597.05004852284	126.50435510497485
622160	33419.840000000004	531.446361796432	5597.05004852284	126.50435510497485
626604	35204.48400000001	652.3902224078247	5894.409627574883	150.69373854325883
631048	35225.62	661.7431513140892	5898.313078078376	150.55222539076289
635492	35225.62	661.7431513140892	5898.313078078376	150.55222539076289
639936	35225.62	661.7431513140892	5898.313078078376	150.55222539076289
644380	35225.62	661.7431513140892	5898.313078078376	150.55222539076289
648824	36921.018000000004	742.4073317675617	6194.156531844269	160.6272510113482
653268	36945.118	747.4628348367781	6198.812066377864	160.39127069145147
657712	36945.118	747.4628348367781	6198.812066377864	160.39127069145147
662156	36945.118	747.4628348367781	6198.812066377864	160.39127069145147
666600	36945.118	747.4628348367781	6198.812066377864	160.39127069145147
671044	38726.77399999999	795.4603402949922	6496.515995201142	175.83506885961745
675488	38752.350000000006	799.4360845412692	6500.115249490223	175.91047761271727
679932	38752.350000000006	799.4360845412692	6500.115249490223	175.91047761271727
684376	38752.350000000006	799.4360845412692	6500.115249490223	175.91047761271727
688820	38752.350000000006	799.4360845412692	6500.115249490223	175.91047761271727
693264	40610.123999999996	904.9347018701925	6816.735644500945	209.23448117608768
697708	40636.308000000005	912.5912620031198	6821.674874014386	210.74476809527218
702152	40636.308000000005	912.5912620031198	6821.674874014386	210.74476809527218
706596	40636.308000000005	912.5912620031198	6821.674874014386	210.74476809527218
711040	40636.308000000005	912.5912620031198	6821.674874014386	210.74476809527218
715484	42605.32199999999	1008.6370780612851	7161.831827290231	229.0294731662366
719928	42649.069999999985	1020.2506929508359	7171.517496442369	232.76404331462948
724372	42649.069999999985	1020.2506929508359	7171.517496442369	232.76404331462948
728816	42649.069999999985	1020.2506929508359	7171.517496442369	232.76404331462948
733260	42649.069999999985	1020.2506929508359	7171.517496442369	232.76404331462948
737704	44533.84	1079.5661255646437	7493.746931116514	251.72114775580127
742148	44577.797999999995	1079.8188247396959	7502.227820137237	249.87434277145292
746592	44577.797999999995	1079.8188247396959	7502.227820137237	249.87434277145292
751036	44577.797999999995	1079.8188247396959	7502.227820137237	249.87434277145292
755480	44577.797999999995	1079.8188247396959	7502.227820137237	249.87434277145292
759924	46547.364	1118.6780290960505	7841.770204853279	251.1525836056066
764368	46611.46	1131.887669024136	7854.338316457198	255.4067208703751
768812	46611.46	1131.887669024136	7854.338316457198	255.4067208703751
773256	46611.46	1131.887669024136	7854.338316457198	255.4067208703751
777700	46611.46	1131.887669024136	7854.338316457198	255.4067208703751
782144	48601.46000000001	1236.337737962856	8196.828877540658	276.53192775739006
786588	48658.16	1225.0724100503905	8206.623980279779	275.01736004491175
791032	48658.16	1225.0724100503905	8206.623980279779	275.01736004491175
795476	48658.16	1225.0724100503905	8206.623980279779	275.01736004491175
799920	48658.16	1225.0724100503905	8206.623980279779	275.01736004491175
804364	50664.984000000004	1173.6886638400656	8541.606391254123	270.02084787663335
808808	50743.716	1171.3999044941406	8555.481627247991	268.4781851650879
813252	50743.716	1171.3999044941406	8555.481627247991	268.4781851650879
817696	50743.716	1171.3999044941406	8555.481627247991	268.4781851650879
822140	50743.716	1171.3999044941406	8555.481627247991	268.4781851650879
826584	52713.588	1096.3511485407716	8880.06694884494	245.28490820262414
831028	52783.33799999999	1085.03492316351	8891.97835927024	241.91587219099506
835472	52783.33799999999	1085.03492316351	8891.97835927024	241.91587219099506
839916	52783.33799999999	1085.03492316351	8891.97835927024	241.91587219099506
844360	52783.33799999999	1085.03492316351	8891.97835927024	241.91587219099506
848804	54933.492000000006	1132.3252061409842	9251.980930494361	235.85889214443998
853248	55044.626000000004	1142.98348921875	9271.499706384744	236.99008994605347
857692	55044.626000000004	1142.98348921875	9271.499706384744	236.99008994605347
862136	55044.626000000004	1142.98348921875	9271.499706384744	236.99008994605347
866580	55044.626000000004	1142.98348921875	9271.499706384744	236.99008994605347
871024	57055.948	1115.71619386931	9605.340086896855	227.6425408253261
875468	57145.304000000004	1133.5194029922911	9621.66181752235	231.62057476911593
879912	57145.304000000004	1133.5194029922911	9621.66181752235	231.62057476911593
884356	57145.304000000004	1133.5194029922911	9621.66181752235	231.62057476911593
888800	57145.304000000004	1133.5194029922911	9621.66181752235	231.62057476911593
893244	59184.173999999985	1253.501463866539	9949.403131577303	252.05919106444455
897688	59282.618	1251.371746007822	9966.656507368167	252.57717828950294
902132	59282.618	1251.371746007822	9966.656507368167	252.57717828950294
906576	59282.618	1251.371746007822	9966.656507368167	252.57717828950294
911020	59282.618	1251.371746007822	9966.656507368167	252.57717828950294
915464	61455.34199999999	1257.3563554078228	10321.05195406329	229.81793209038503
919908	61542.94999999999	1257.640435568839	10336.751252075232	227.79331581032355
924352	61542.94999999999	1257.640435568839	10336.751252075232	227.79331581032355
928796	61542.94999999999	1257.640435568839	10336.751252075232	227.79331581032355
933240	61542.94999999999	1257.640435568839	10336.751252075232	227.79331581032355
937684	63607.40399999998	1224.6805881190228	10674.952217794571	230.0292658806376
942128	63710.884000000005	1236.5204823859567	10693.594290502744	234.98073371463732
946572	63710.884000000005	1236.5204823859567	10693.594290502744	234.98073371463732
951016	63710.884000000005	1236.5204823859567	10693.594290502744	234.98073371463732
955460	63710.884000000005	1236.5204823859567	10693.594290502744	234.98073371463732
959904	65931.75399999999	1240.118809077046	11064.529841913558	239.42165797074605
964348	66075.15	1227.3939071146788	11091.294224958056	232.15752106267533
968792	66075.15	1227.3939071146788	11091.294224958056	232.15752106267533
973236	66075.15	1227.3939071146788	11091.294224958056	232.15752106267533
977680	66075.15	1227.3939071146788	11091.294224958056	232.15752106267533
982124	68266.63	1231.8508843831596	11449.583175823744	229.92744683639046
986568	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746
991012	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746
995456	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746
999900	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M50_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	138.56	11.995621423391677	22.22022669179579	2.5671191789697487
8000	152.97200000000004	15.042278787175547	24.654297317442857	3.582647426121017
12000	155.92	18.35777038023226	25.134133564943404	4.076361346351033
16000	157.00999999999996	17.54031103233665	25.250907209483334	3.930253030892769
20000	157.00999999999996	17.54031103233665	25.250907209483334	3.930253030892769
24000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
28000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
32000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
36000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
40000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
44000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
48000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
52000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
56000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
60000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
64000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
68000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
72000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
76000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
80000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
84000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
88000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
92000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
96000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
100000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
104000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
108000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
112000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
116000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
120000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
124000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
128000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
132000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
136000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
140000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
144000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
148000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
152000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
156000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
160000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
164000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
168000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
172000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
176000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
180000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
184000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
188000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
192000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
196000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
200000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
204000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
208000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
212000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
216000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
220000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
224000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
228000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
232000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
236000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
240000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
244000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
248000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
252000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
256000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
260000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
264000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
268000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
272000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
276000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
280000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
284000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
288000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
292000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
296000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
300000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
304000	13348.612	272.56265533716186	2235.534883205256	40.009601090871236
308000	13349.205999999996	271.4135255861636	2235.724858427716	39.66038320397694
312000	13349.205999999996	271.4135255861636	2235.724858427716	39.66038320397694
316000	13349.205999999996	271.4135255861636	2235.724858427716	39.66038320397694
320000	13349.205999999996	271.4135255861636	2235.724858427716	39.66038320397694
324000	14689.252000000002	381.3775516553991	2454.791157606285	51.48202736551826
328000	14689.702000000001	381.4847740605121	2454.9230789179273	51.46129454785268
332000	14689.702000000001	381.4847740605121	2454.9230789179273	51.46129454785268
336000	14689.702000000001	381.4847740605121	2454.9230789179273	51.46129454785268
340000	14689.702000000001	381.4847740605121	2454.9230789179273	51.46129454785268
344000	15977.467999999999	406.4248940538288	2685.2442692659115	66.95920931705606
348000	15979.141999999998	406.84395462852444	2685.473370267567	67.04626883988443
352000	15979.141999999998	406.84395462852444	2685.473370267567	67.04626883988443
356000	15979.141999999998	406.84395462852444	2685.473370267567	67.04626883988443
360000	15979.141999999998	406.84395462852444	2685.473370267567	67.04626883988443
364000	17352.868	350.6054476600294	2919.578519731615	55.47409391515054
368000	17353.994	349.6354301967816	2919.80791559279	55.44745919344409
372000	17353.994	349.6354301967816	2919.80791559279	55.44745919344409
376000	17353.994	349.6354301967816	2919.80791559279	55.44745919344409
380000	17353.994	349.6354301967816	2919.80791559279	55.44745919344409
384000	18805.758000000005	360.6924094879506	3160.1487695113547	46.95580692652143
388000	18810.786	359.2214900834551	3160.843168903947	47.06971931878376
392000	18810.786	359.2214900834551	3160.843168903947	47.06971931878376
396000	18810.786	359.2214900834551	3160.843168903947	47.06971931878376
400000	18810.786	359.2214900834551	3160.843168903947	47.06971931878376
404000	20246.21	428.0276465889113	3399.689498986678	69.05661732916276
408000	20250.572000000004	430.7928626459185	3400.384000501467	69.70667407801264
412000	20250.572000000004	430.7928626459185	3400.384000501467	69.70667407801264
416000	20250.572000000004	430.7928626459185	3400.384000501467	69.70667407801264
420000	20250.572000000004	430.7928626459185	3400.384000501467	69.70667407801264
424000	21771.406	462.18306868839716	3653.4593330191296	84.92653213362125
428000	21777.028	459.6671028472663	3654.272778292862	84.73267724025278
432000	21777.028	459.6671028472663	3654.272778292862	84.73267724025278
436000	21777.028	459.6671028472663	3654.272778292862	84.73267724025278
440000	21777.028	459.6671028472663	3654.272778292862	84.73267724025278
444000	23292.881999999998	545.9967320577831	3916.097747891277	91.42543877410736
448000	23297.832000000002	549.0314278152837	3917.257912081687	91.3938670437466
452000	23297.832000000002	549.0314278152837	3917.257912081687	91.3938670437466
456000	23297.832000000002	549.0314278152837	3917.257912081687	91.3938670437466
460000	23297.832000000002	549.0314278152837	3917.257912081687	91.3938670437466
464000	24847.702	557.9190689577346	4181.5543129940925	96.7761199789954
468000	24857.048	558.8322154238746	4183.621877159328	96.92824328034663
472000	24857.048	558.8322154238746	4183.621877159328	96.92824328034663
476000	24857.048	558.8322154238746	4183.621877159328	96.92824328034663
480000	24857.048	558.8322154238746	4183.621877159328	96.92824328034663
484000	26409.900000000005	667.4295385199013	4445.515600801758	116.72548564288215
488000	26437.2	672.6966416842985	4452.148538746868	118.09932786408088
492000	26437.2	672.6966416842985	4452.148538746868	118.09932786408088
496000	26437.2	672.6966416842985	4452.148538746868	118.09932786408088
500000	26437.2	672.6966416842985	4452.148538746868	118.09932786408088
504000	28050.034000000003	720.1147927039902	4727.273014554839	126.47026474476895
508000	28070.929999999993	719.4746914087934	4731.023218605679	126.87791143553571
512000	28070.929999999993	719.4746914087934	4731.023218605679	126.87791143553571
516000	28070.929999999993	719.4746914087934	4731.023218605679	126.87791143553571
520000	28070.929999999993	719.4746914087934	4731.023218605679	126.87791143553571
524000	29757.066	731.4185404662486	5012.438034933675	120.45781634899213
528000	29774.026	735.5257340947057	5016.161693154445	120.23699127057651
532000	29774.026	735.5257340947057	5016.161693154445	120.23699127057651
536000	29774.026	735.5257340947057	5016.161693154445	120.23699127057651
540000	29774.026	735.5257340947057	5016.161693154445	120.23699127057651
544000	31440.068	712.6304501056491	5299.5896910723495	115.24516669780346
548000	31461.783999999996	721.2915321098228	5303.884585970414	117.55302267777415
552000	31461.783999999996	721.2915321098228	5303.884585970414	117.55302267777415
556000	31461.783999999996	721.2915321098228	5303.884585970414	117.55302267777415
560000	31461.783999999996	721.2915321098228	5303.884585970414	117.55302267777415
564000	33161.770000000004	666.7941957522522	5588.781581867785	106.16219761244905
568000	33181.810000000005	660.3422274514644	5592.411493912856	106.07101668786004
572000	33181.810000000005	660.3422274514644	5592.411493912856	106.07101668786004
576000	33181.810000000005	660.3422274514644	5592.411493912856	106.07101668786004
580000	33181.810000000005	660.3422274514644	5592.411493912856	106.07101668786004
584000	34970.26	690.6086579886515	5884.532379867787	117.1061901876089
588000	35013.064000000006	687.3370724631619	5893.21699291349	115.98729108807869
592000	35013.064000000006	687.3370724631619	5893.21699291349	115.98729108807869
596000	35013.064000000006	687.3370724631619	5893.21699291349	115.98729108807869
600000	35013.064000000006	687.3370724631619	5893.21699291349	115.98729108807869
604000	36758.50399999999	767.7176167084144	6186.989272374804	130.201042792594
608000	36815.06	771.0061838057271	6196.505974608959	129.37916402407296
612000	36815.06	771.0061838057271	6196.505974608959	129.37916402407296
616000	36815.06	771.0061838057271	6196.505974608959	129.37916402407296
620000	36815.06	771.0061838057271	6196.505974608959	129.37916402407296
624000	38582.744	927.961687226361	6494.095461769693	154.4379300472806
628000	38628.433999999994	943.5902602318653	6504.131240772601	158.15255758477636
632000	38628.433999999994	943.5902602318653	6504.131240772601	158.15255758477636
636000	38628.433999999994	943.5902602318653	6504.131240772601	158.15255758477636
640000	38628.433999999994	943.5902602318653	6504.131240772601	158.15255758477636
644000	40439.804000000004	1020.0403076915941	6790.1934231115565	180.30562467627615
648000	40487.246	1018.506932984641	6797.009045142824	180.47415351118102
652000	40487.246	1018.506932984641	6797.009045142824	180.47415351118102
656000	40487.246	1018.506932984641	6797.009045142824	180.47415351118102
660000	40487.246	1018.506932984641	6797.009045142824	180.47415351118102
664000	42357.685999999994	1069.5363826776058	7119.819133267838	181.02821094585033
668000	42426.37000000001	1099.091092302079	7129.703329415131	184.59808714119535
672000	42426.37000000001	1099.091092302079	7129.703329415131	184.59808714119535
676000	42426.37000000001	1099.091092302079	7129.703329415131	184.59808714119535
680000	42426.37000000001	1099.091092302079	7129.703329415131	184.59808714119535
684000	44300.34799999999	1149.8355167472143	7439.291070062823	182.80180907494835
688000	44358.84	1150.2798706015492	7451.715979889143	181.92866906608916
692000	44358.84	1150.2798706015492	7451.715979889143	181.92866906608916
696000	44358.84	1150.2798706015492	7451.715979889143	181.92866906608916
700000	44358.84	1150.2798706015492	7451.715979889143	181.92866906608916
704000	46333.12	1177.9802040215543	7783.30224629925	200.30112676585122
708000	46409.138	1173.3471076255887	7797.336266521826	198.46495521748386
712000	46409.138	1173.3471076255887	7797.336266521826	198.46495521748386
716000	46409.138	1173.3471076255887	7797.336266521826	198.46495521748386
720000	46409.138	1173.3471076255887	7797.336266521826	198.46495521748386
724000	48219.15	1176.188878681197	8092.750171958183	200.1317279143459
728000	48293.66200000001	1187.8641397230551	8106.250523740852	200.3730417034092
732000	48293.66200000001	1187.8641397230551	8106.250523740852	200.3730417034092
736000	48293.66200000001	1187.8641397230551	8106.250523740852	200.3730417034092
740000	48293.66200000001	1187.8641397230551	8106.250523740852	200.3730417034092
744000	50225.191999999995	1159.314477753507	8435.030973883186	181.9424428221021
748000	50302.964	1178.7089034966282	8448.822147704446	184.67646870670154
752000	50302.964	1178.7089034966282	8448.822147704446	184.67646870670154
756000	50302.964	1178.7089034966282	8448.822147704446	184.67646870670154
760000	50302.964	1178.7089034966282	8448.822147704446	184.67646870670154
764000	52276.056	1277.340341031578	8785.360157376543	202.5462266517102
768000	52375.928	1273.671395200154	8803.932388148209	200.87302592953486
772000	52375.928	1273.671395200154	8803.932388148209	200.87302592953486
776000	52375.928	1273.671395200154	8803.932388148209	200.87302592953486
780000	52375.928	1273.671395200154	8803.932388148209	200.87302592953486
784000	54352.902	1217.0879116773403	9144.571345428687	180.44130108793078
788000	54483.08200000001	1219.088630464944	9172.62777141962	180.52799363841584
792000	54483.08200000001	1219.088630464944	9172.62777141962	180.52799363841584
796000	54483.08200000001	1219.088630464944	9172.62777141962	180.52799363841584
800000	54483.08200000001	1219.088630464944	9172.62777141962	180.52799363841584
804000	56591.278000000006	1199.6839018285878	9527.33240872905	179.8703409208886
808000	56708.474	1181.2109237576685	9546.786370293452	175.57931051045512
812000	56708.474	1181.2109237576685	9546.786370293452	175.57931051045512
816000	56708.474	1181.2109237576685	9546.786370293452	175.57931051045512
820000	56708.474	1181.2109237576685	9546.786370293452	175.57931051045512
824000	58712.77	1263.176816804009	9880.173150218388	201.17491470410204
828000	58857.41399999999	1288.265300283896	9904.846801173679	205.23394436675497
832000	58857.41399999999	1288.265300283896	9904.846801173679	205.23394436675497
836000	58857.41399999999	1288.265300283896	9904.846801173679	205.23394436675497
840000	58857.41399999999	1288.265300283896	9904.846801173679	205.23394436675497
844000	60773.272	1182.3971774962558	10222.29463872471	188.5151286929087
848000	60905.331999999995	1187.66186164993	10245.196443864268	191.21860592039053
852000	60905.331999999995	1187.66186164993	10245.196443864268	191.21860592039053
856000	60905.331999999995	1187.66186164993	10245.196443864268	191.21860592039053
860000	60905.331999999995	1187.66186164993	10245.196443864268	191.21860592039053
864000	62993.33	1233.3379076401725	10593.526031483734	210.2538506253935
868000	63140.848	1223.740493267339	10619.819090173043	205.1090823323212
872000	63140.848	1223.740493267339	10619.819090173043	205.1090823323212
876000	63140.848	1223.740493267339	10619.819090173043	205.1090823323212
880000	63140.848	1223.740493267339	10619.819090173043	205.1090823323212
884000	65123.76199999999	1144.1049868861598	10937.117659559215	195.69933263559975
888000	65275.65800000001	1104.8564562150168	10966.16748913346	187.28227292427215
892000	65275.65800000001	1104.8564562150168	10966.16748913346	187.28227292427215
896000	65275.65800000001	1104.8564562150168	10966.16748913346	187.28227292427215
900000	65275.65800000001	1104.8564562150168	10966.16748913346	187.28227292427215
904000	67191.004	1160.7959763618153	11302.624760313092	185.67821296501126
908000	67375.29	1154.3267544812006	11334.23694890962	181.26410468713448
912000	67375.29	1154.3267544812006	11334.23694890962	181.26410468713448
916000	67375.29	1154.3267544812006	11334.23694890962	181.26410468713448
920000	67375.29	1154.3267544812006	11334.23694890962	181.26410468713448
924000	69507.68400000001	1131.7979408907079	11691.002429364222	163.78771472616526
928000	69716.93399999998	1123.505982580132	11726.47587513494	158.49933507886496
932000	69716.93399999998	1123.505982580132	11726.47587513494	158.49933507886496
936000	69716.93399999998	1123.505982580132	11726.47587513494	158.49933507886496
940000	69716.93399999998	1123.505982580132	11726.47587513494	158.49933507886496
944000	71767.87	1194.3203149443896	12060.513735850764	169.41922222116335
948000	71965.30399999999	1199.8413490235532	12094.597137396173	169.10987119487467
952000	71965.30399999999	1199.8413490235532	12094.597137396173	169.10987119487467
956000	71965.30399999999	1199.8413490235532	12094.597137396173	169.10987119487467
960000	71965.30399999999	1199.8413490235532	12094.597137396173	169.10987119487467
964000	73939.95400000001	1217.0602569598118	12426.614673567117	173.49470619823526
968000	74109.792	1202.3581304235238	12457.515761349967	173.9580570281415
972000	74109.792	1202.3581304235238	12457.515761349967	173.9580570281415
976000	74109.792	1202.3581304235238	12457.515761349967	173.9580570281415
980000	74109.792	1202.3581304235238	12457.515761349967	173.9580570281415
984000	76235.83600000001	1325.082549975241	12815.301105915623	187.58849087059204
988000	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692
992000	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692
996000	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692
1000000	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
80000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
120000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
160000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
200000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
240000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
280000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
320000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
360000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
400000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
440000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
480000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
520000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
560000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
600000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
640000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
680000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
720000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
760000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
800000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
840000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
880000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
920000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
960000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
1000000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
10	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
15	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
20	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
25	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
30	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907
35	53426.042	1341.667398275577	8947.985118961204	242.99099480771355
40	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298
45	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746
50	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	109.41400000000002	10.99411175736054	17.473750046874493	1.8646977014640598
4000	128.87600000000003	13.84019524589319	20.727777723865128	2.7222380055752327
6000	136.594	14.879334065146278	21.928551133749156	2.753508848780024
8000	137.89199999999997	15.07452656341523	22.183947702229705	2.9805248906732675
10000	139.53199999999998	17.120088784816517	22.594892192830635	3.6170499715108955
12000	384.39	33.5704860455331	63.85565486376288	6.887569743136283
14000	385.77799999999996	35.09756870338582	64.05656819967703	7.055328969103107
16000	385.77799999999996	35.09756870338582	64.05656819967703	7.055328969103107
18000	387.01800000000003	36.79185229851244	64.21402556811964	7.204813577499855
20000	387.01800000000003	36.79185229851244	64.21402556811964	7.204813577499855
22000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
24000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
26000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
28000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
30000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
32000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
34000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
36000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
38000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
40000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
42000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
44000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
46000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
48000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
50000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
52000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
54000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
56000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
58000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
60000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
62000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
64000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
66000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
68000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
70000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
72000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
74000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
76000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
78000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
80000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
82000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
84000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
86000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
88000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
90000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
92000	4651.282	152.09694202492443	791.5655303948143	29.43249233306242
94000	4652.684000000001	152.4881570046231	791.8408169425737	29.41120859227615
96000	4652.684000000001	152.4881570046231	791.8408169425737	29.41120859227615
98000	4652.684000000001	152.4881570046231	791.8408169425737	29.41120859227615
100000	4652.684000000001	152.4881570046231	791.8408169425737	29.41120859227615


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	86.336	8.932690524136607	14.146612734135411	1.6048635588398314
2000	113.64200000000001	8.490656040613112	18.58794353838716	2.3898195529401347
3000	129.352	9.915824390000749	21.61551769976806	3.167601066428897
4000	136.916	13.291513750426521	22.863947239231326	3.6899405527402775
5000	140.12199999999999	13.21264528985604	23.63035594660157	3.892111920160518
6000	306.46400000000006	19.004539340787908	50.84033574768314	5.119663912086334
7000	306.64799999999997	18.779272734705263	50.858735747683134	5.088040877878735
8000	306.86	18.991635585757795	50.879935747683135	5.097800022104145
9000	307.74399999999997	19.38087671448901	50.99172392433168	5.116196641074804
10000	308.31399999999996	18.40267142443066	51.048723924331675	5.035707016214692
11000	534.188	28.466910537597098	88.56535152701467	7.48555568179366
12000	534.3280000000001	28.664051353568322	88.62260814742437	7.511579583067814
13000	535.114	28.361708223118992	88.71226126759322	7.497833587936404
14000	535.702	28.27662473964438	88.78714848209641	7.494557341302886
15000	535.702	28.27662473964438	88.78714848209641	7.494557341302886
16000	807.04	42.287134896771825	135.55837743343676	9.156856361548629
17000	808.2120000000001	41.53941763888581	135.76271618622067	8.949182629148462
18000	809.6139999999999	42.70545637789678	135.93690647985977	9.074693758582496
19000	809.6600000000001	42.75544617680626	135.9415064798598	9.080872558180086
20000	809.6600000000001	42.75544617680626	135.9415064798598	9.080872558180086
21000	1160.7820000000004	66.44431483079147	195.10086789425867	15.212354225784578
22000	1160.846	66.44802416592654	195.10726789425868	15.212839871849972
23000	1160.846	66.44802416592654	195.10726789425868	15.212839871849972
24000	1160.846	66.44802416592654	195.10726789425868	15.212839871849972
25000	1160.846	66.44802416592654	195.10726789425868	15.212839871849972
26000	1539.7679999999996	76.33652232057736	257.61712863568613	18.190831979584623
27000	1542.0140000000001	76.25233959252229	258.0627318140308	18.281302311350164
28000	1542.0140000000001	76.25233959252229	258.0627318140308	18.281302311350164
29000	1542.0140000000001	76.25233959252229	258.0627318140308	18.281302311350164
30000	1542.0140000000001	76.25233959252229	258.0627318140308	18.281302311350164
31000	1946.7460000000003	103.93174728317302	325.4585611854429	21.750401816379753
32000	1950.5199999999998	105.28630426920049	326.30829118119044	22.256779400152443
33000	1950.5199999999998	105.28630426920049	326.30829118119044	22.256779400152443
34000	1950.5199999999998	105.28630426920049	326.30829118119044	22.256779400152443
35000	1950.5199999999998	105.28630426920049	326.30829118119044	22.256779400152443
36000	2397.1639999999998	94.62895483589203	402.042831373094	22.626293100984906
37000	2406.7380000000003	94.4795570833535	404.2020823665065	22.390406803211803
38000	2406.7380000000003	94.4795570833535	404.2020823665065	22.390406803211803
39000	2406.7380000000003	94.4795570833535	404.2020823665065	22.390406803211803
40000	2406.7380000000003	94.4795570833535	404.2020823665065	22.390406803211803
41000	2863.3479999999995	105.22069259946466	483.6162641861568	25.289801241885378
42000	2877.588	110.26617017219941	485.98364249755457	25.499219884170586
43000	2877.588	110.26617017219941	485.98364249755457	25.499219884170586
44000	2877.588	110.26617017219941	485.98364249755457	25.499219884170586
45000	2877.588	110.26617017219941	485.98364249755457	25.499219884170586
46000	3344.7120000000004	149.57353990596073	562.6473211410483	32.983941951303045
47000	3367.978	155.98638300968594	567.1708442391125	34.39167590054223
48000	3367.978	155.98638300968594	567.1708442391125	34.39167590054223
49000	3367.978	155.98638300968594	567.1708442391125	34.39167590054223
50000	3367.978	155.98638300968594	567.1708442391125	34.39167590054223
51000	3835.8380000000006	159.70290791202137	643.554132052034	35.88533849893991
52000	3862.864	161.72704516492539	648.1772424436559	35.36995655088186
53000	3862.864	161.72704516492539	648.1772424436559	35.36995655088186
54000	3862.864	161.72704516492539	648.1772424436559	35.36995655088186
55000	3862.864	161.72704516492539	648.1772424436559	35.36995655088186
56000	4380.695999999999	186.51371466999376	735.2987396237818	40.058690280002196
57000	4419.094	188.76265780662783	742.3799624559462	40.50930840295566
58000	4419.094	188.76265780662783	742.3799624559462	40.50930840295566
59000	4419.094	188.76265780662783	742.3799624559462	40.50930840295566
60000	4419.094	188.76265780662783	742.3799624559462	40.50930840295566
61000	4927.302	160.81460366245096	828.6198824964956	37.62620042733087
62000	4972.642000000002	161.13935623828502	836.7161287713914	37.983833562012286
63000	4972.642000000002	161.13935623828502	836.7161287713914	37.983833562012286
64000	4972.642000000002	161.13935623828502	836.7161287713914	37.983833562012286
65000	4972.642000000002	161.13935623828502	836.7161287713914	37.983833562012286
66000	5511.612000000001	151.7994587020068	923.7487189162648	38.09437530688361
67000	5576.066000000001	159.11543847156958	935.2658781827179	39.37965738214024
68000	5576.066000000001	159.11543847156958	935.2658781827179	39.37965738214024
69000	5576.066000000001	159.11543847156958	935.2658781827179	39.37965738214024
70000	5576.066000000001	159.11543847156958	935.2658781827179	39.37965738214024
71000	6109.332	156.57474216630393	1023.7889738465353	41.02398869768203
72000	6187.2339999999995	166.67232311734728	1038.3518841944197	43.61471217917023
73000	6187.285999999998	166.7378557430132	1038.36807840979	43.643985322703436
74000	6187.285999999998	166.7378557430132	1038.36807840979	43.643985322703436
75000	6187.285999999998	166.7378557430132	1038.36807840979	43.643985322703436
76000	6757.040000000001	166.84090465670187	1131.1890234240855	38.706077766979625
77000	6847.005999999999	170.9189411647782	1147.7791179801256	38.99463463961143
78000	6847.005999999999	170.9189411647782	1147.7791179801256	38.99463463961143
79000	6847.005999999999	170.9189411647782	1147.7791179801256	38.99463463961143
80000	6847.005999999999	170.9189411647782	1147.7791179801256	38.99463463961143
81000	7407.454000000001	191.73447821864931	1239.496156021868	39.467314115266745
82000	7516.18	209.4209542736564	1258.8945435938788	40.786453462691284
83000	7517.05	209.9067558597282	1259.0751193048932	40.80696041920464
84000	7517.05	209.9067558597282	1259.0751193048932	40.80696041920464
85000	7517.05	209.9067558597282	1259.0751193048932	40.80696041920464
86000	8062.295999999999	207.3293388254007	1350.6692356064407	38.082238442805355
87000	8172.310000000002	205.93453830445017	1370.0222102668192	38.30070706205995
88000	8173.118000000002	205.37641635678565	1370.1912034992588	38.42099300410316
89000	8173.118000000002	205.37641635678565	1370.1912034992588	38.42099300410316
90000	8173.118000000002	205.37641635678565	1370.1912034992588	38.42099300410316
91000	8742.568000000003	209.23288634650336	1466.2565082000121	41.82728271856627
92000	8878.666000000001	213.97744866639016	1490.8418119649568	43.63255011670452
93000	8879.922000000002	213.5373321407229	1491.0317473593145	43.57511191091593
94000	8879.922000000002	213.5373321407229	1491.0317473593145	43.57511191091593
95000	8879.922000000002	213.5373321407229	1491.0317473593145	43.57511191091593
96000	9476.684	224.45226660076858	1590.8740953351946	46.31942639064032
97000	9607.962	213.28293851647473	1611.4377005344988	42.45679758290559
98000	9609.179999999998	213.7044490775882	1611.587515526131	42.59753763210928
99000	9609.179999999998	213.7044490775882	1611.587515526131	42.59753763210928
100000	9609.179999999998	213.7044490775882	1611.587515526131	42.59753763210928


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	123.95800000000001	18.23770806750551	19.64677776715448	2.518587414135731
8000	133.734	18.217671640470403	21.1996441085038	3.112329813531939
12000	137.21199999999996	16.08667965188037	21.657617129446074	2.7584571193335594
16000	140.416	18.194855927492856	22.370250101425803	3.3028497437039714
20000	140.416	18.194855927492856	22.370250101425803	3.3028497437039714
24000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
28000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
32000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
36000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
40000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
44000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
48000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
52000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
56000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
60000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
64000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
68000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
72000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
76000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
80000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
84000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843
88000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843
92000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843
96000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843
100000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/BtW_weak_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
5	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
10	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
15	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775
20	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383
25	120852.66199999998	3129.657013986606	26728.25827168747	615.1821583767635
30	147907.73	4500.59008883897	33079.88693474725	1003.7973617640642
35	175266.09	5967.31824083481	39460.097599359004	1247.5249524616513
40	202441.10599999997	6058.607507516712	45967.26868967112	1492.798812741234
45	227459.82599999997	5902.105798155996	51707.842403811	1629.4824701883915
50	256812.52999999997	7317.1875092445425	58380.55196358203	1907.413184977537



==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
400000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
600000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
800000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
1000000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
1200000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
1400000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
1600000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
1800000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
2000000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
2200000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
2400000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
2600000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
2800000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
3000000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
3200000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
3400000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
3600000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
3800000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
4000000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
4200000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
4400000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
4600000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
4800000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
5000000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
5200000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
5400000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
5600000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
5800000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
6000000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
6200000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
6400000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
6600000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
6800000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
7000000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
7200000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
7400000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
7600000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
7800000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
8000000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
8200000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
8400000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
8600000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
8800000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
9000000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
9200000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547
9400000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547
9600000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547
9800000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547
10000000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
200000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
300000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
400000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
500000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
600000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
700000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
800000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
900000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
1000000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
1100000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1200000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1300000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1400000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1500000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1600000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
1700000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
1800000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
1900000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
2000000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
2100000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2200000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2300000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2400000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2500000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2600000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
2700000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
2800000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
2900000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
3000000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
3100000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3200000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3300000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3400000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3500000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3600000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
3700000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
3800000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
3900000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
4000000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
4100000	19313.152000000002	648.3758624748468	3878.5874765620465	78.56746559165302
4200000	19490.93	1199.4809736159505	3896.3652765619418	128.15049538925493
4300000	19668.708000000002	1757.6172219153211	3914.1430765616833	181.6404573438473
4400000	19846.484000000004	2317.704274239203	3931.9206765614244	236.39939168630698
4500000	20024.262	2878.612578269839	3949.6984765611655	291.7144399361443
4600000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
4700000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
4800000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
4900000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
5000000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
5100000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5200000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5300000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5400000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5500000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5600000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
5700000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
5800000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
5900000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
6000000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
6100000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6200000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6300000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6400000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6500000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6600000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
6700000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
6800000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
6900000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
7000000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
7100000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7200000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7300000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7400000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7500000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7600000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
7700000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
7800000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
7900000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
8000000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
8100000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8200000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8300000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8400000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8500000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8600000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
8700000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
8800000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
8900000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
9000000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
9100000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9200000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9300000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9400000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9500000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9600000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187
9700000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187
9800000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187
9900000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187
10000000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
800000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
1200000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
1600000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
2000000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
2400000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
2800000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
3200000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
3600000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
4000000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
4400000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
4800000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
5200000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
5600000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
6000000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
6400000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
6800000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
7200000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
7600000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
8000000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
8400000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206
8800000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206
9200000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206
9600000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206
10000000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	190.302	246.15776196036018	41.421137313715704	58.7628772982046
40000	332.524	494.6343380990312	74.1538783978947	118.33748354812715
60000	474.744	743.1978026997779	106.88681550660752	177.92736084998364
80000	616.9680000000001	991.7863169139702	139.61940725999864	237.51854727600684
100000	759.19	1240.3782163786443	172.35298946560033	297.1130843022062
120000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
140000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
160000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
180000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
200000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
220000	4910.794000000001	1389.2011065053025	1003.9656290059922	294.84792159588415
240000	4981.906	1519.7795870615205	1011.2775228231242	305.8474823231383
260000	5053.016000000001	1653.6391206413673	1018.5892037389052	317.2154935475529
280000	5124.128000000001	1790.048070470611	1025.9010846546887	328.9139665095162
300000	5195.238	1928.4586669139576	1033.2127784718484	340.9082777754761
320000	7320.033999999998	1922.403901671029	1469.7826788397674	330.8654774428169
340000	7391.145999999998	1930.7142990682655	1480.6524185031535	331.8472176669738
360000	7462.2559999999985	1950.5460506523684	1491.522130218978	334.6347040206974
380000	7533.365999999999	1981.5505487493585	1502.391242162521	339.1831022362126
400000	7604.477999999998	2023.2182532116706	1513.2610114023582	345.4233747679869
420000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
440000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
460000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
480000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
500000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
520000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
540000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
560000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
580000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
600000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
620000	13828.0	1993.1204199111176	2763.896937837756	345.35110294068795
640000	13970.219999999998	1992.0624631661426	2786.941733553822	346.5015152868718
660000	14112.439999999999	2021.808944001496	2809.986943973282	352.5075765872701
680000	14254.664	2081.0384478438764	2833.032426432701	363.12754575985446
700000	14396.888	2167.335726712511	2856.0777479166622	377.97307411826694
720000	16530.561999999998	2105.010260042559	3288.0804202136605	365.1297939487157
740000	16637.230000000003	2023.3998142016096	3310.770377776662	349.8375273123587
760000	16743.896	1967.8444764835112	3333.4597024886884	341.7251978823062
780000	16850.564000000002	1940.581988208691	3356.1499012988397	341.3049191304796
800000	16957.228	1942.8048925246649	3378.838569268713	348.6042263450055
820000	19033.926	1962.2779473538174	3804.7641958937297	357.866428018625
840000	19105.038	1972.278648319698	3818.674564912232	363.54917250298655
860000	19176.147999999994	1993.5314394354987	3832.5844113133435	371.4907999685456
880000	19247.260000000002	2025.6888700664538	3846.4947499803334	381.5528434752281
900000	19318.370000000003	2068.2406028796554	3860.4048310628104	393.57296218733154
920000	21392.16	2005.2215245425862	4279.798347548001	387.35299019530896
940000	21463.268000000004	1967.5896295992893	4292.637921769825	380.7691989956565
960000	21534.379999999997	1940.8362201896384	4305.478103099989	376.2207090490208
980000	21605.492000000006	1925.4173277430887	4318.31792164845	373.7822204498932
1000000	21676.604	1921.6058148399397	4331.158271498656	373.4949688870567


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	79.196	81.63501906521354	12.50827436135786	9.788180855869992
20000	114.752	156.33419337361155	16.55817443057829	18.263684692071465
30000	150.308	231.20137546688116	20.60808376515836	26.784517956877455
40000	185.864	306.11331943869703	24.657964306300393	35.31781727394223
50000	221.41799999999995	381.039333338582	28.70762473204387	43.85583621613361
60000	2298.5960000000005	401.54855577985694	440.8657003144137	56.0519524102489
70000	2351.93	444.7524054522421	447.22024015701663	62.08057698771177
80000	2405.264	499.1167214011392	453.5747740151828	69.13518455597176
90000	2458.594	561.4059852469613	459.92890787334966	76.93373203131087
100000	2511.9280000000003	629.2750220302019	466.2834058942641	85.27254813207061
110000	4591.354000000001	621.0429064476051	882.7528921412935	94.06100800176117
120000	4626.910000000001	601.4486274727784	887.7868861566342	92.32857300821088
130000	4662.462000000001	590.7833800754158	892.8202365353227	91.87412053900755
140000	4698.018000000001	589.5295433139887	897.8542305506602	92.71634361799943
150000	4733.573999999999	597.7480698644428	902.8881514170774	94.8207720305877
160000	6818.103999999999	587.1599687232698	1326.6293399970725	87.27421059975876
170000	6871.436	664.4010704252532	1336.5922563991658	104.15859810194245
180000	6924.767999999999	771.3538619682496	1346.5556758700227	126.75467217393538
190000	6978.102000000001	897.4629693604835	1356.5189141758833	152.54417656485802
200000	7031.436	1035.7524286688079	1366.4824015861298	180.16182056470234
210000	9089.484	1063.0174967014107	1776.7198645723158	192.27545339550846
220000	9160.596000000001	1103.257747896353	1793.9410553693956	201.72418850989854
230000	9231.706	1149.4380702103476	1811.1610661882144	213.59333787636842
240000	9302.816	1200.8689404593658	1828.3817389173976	227.50394245835452
250000	9373.927999999998	1256.9112496274345	1845.6032732720146	243.10823372229703
260000	11439.776	1273.2786214004984	2259.2869817343553	241.9437424389731
270000	11475.331999999999	1293.7023802748788	2266.0794401590574	249.18622761842775
280000	11510.888	1318.078465821448	2272.8717694200805	257.03315203663226
290000	11546.444	1346.1921956821595	2279.664059756494	265.4309167932477
300000	11582.0	1377.8147936819694	2286.4563533560868	274.3289510248241
310000	13697.073999999999	1394.1302176402949	2707.546687587556	274.2429961886165
320000	13768.186000000002	1415.9747605110917	2718.2631417266466	278.1415955237813
330000	13839.298	1448.196588848044	2728.9794906870807	283.26740563893355
340000	13910.41	1490.1226715870666	2739.695659144757	289.55435740146936
350000	13981.522	1540.9611194590357	2750.4120506449513	296.9299103208343
360000	16076.109999999997	1534.8273452302903	3167.022644793532	289.61749901429454
370000	16147.219999999998	1535.3868435023135	3177.9839455745296	292.1285611665855
380000	16218.332	1541.4214038910102	3188.945572241045	295.31621892258454
390000	16289.444	1552.8694465494075	3199.9072360591927	299.15892849659724
400000	16360.556	1569.6125254851888	3210.868972645603	303.63232719828056
410000	18401.286	1555.5985801270617	3636.8757438408916	302.9987374512274
420000	18419.063999999995	1539.6003016887191	3639.061219721956	301.20326942031636
430000	18436.841999999997	1525.5072537050303	3641.246752095529	299.55648195402523
440000	18454.619999999995	1513.3726636005192	3643.4322844691014	298.06088855630736
450000	18472.397999999997	1503.243959721773	3645.6177563521182	296.7188104931238
460000	20511.097999999998	1490.719297504096	4054.0171723602616	304.7642444607473
470000	20528.875999999997	1487.4278968534143	4056.1662263580242	304.27780055740044
480000	20546.652000000002	1486.2572639037494	4058.3150803557864	303.94259073350844
490000	20564.43	1487.2121432846511	4060.4641820909796	303.75905080781
500000	20582.207999999995	1490.288700030968	4062.613283826168	303.727503197999
510000	22646.422	1471.5412586038267	4483.348380783246	295.19722542761855
520000	22681.978000000003	1472.5380236086714	4490.523380646636	294.5844506818657
530000	22717.532	1477.3449650324274	4497.697811008444	294.77523289610076
540000	22753.088	1485.919665876995	4504.872649275394	295.76699016200183
550000	22788.642	1498.1964810012207	4512.047377317564	297.55135765229664
560000	24883.485999999997	1458.51079066743	4945.2317062547445	291.7564875876433
570000	24972.369999999995	1425.9484559252323	4962.862756372556	287.9424327662996
580000	25061.258	1403.922073793429	4980.494986764177	286.7019713280402
590000	25150.147999999997	1392.936702468724	4998.12690287163	288.0676308044239
600000	25239.038	1393.2529753366555	5015.760006805472	292.0041666564587
610000	27352.676	1416.6897827070918	5433.552980501381	293.89166236250065
620000	27423.783999999996	1464.3124038507324	5445.289804857681	302.2223830148336
630000	27494.895999999997	1516.0057334338965	5457.027885289912	311.29019958190776
640000	27566.006	1571.3628791466342	5468.765102934565	321.03050931204126
650000	27637.118	1630.0172295326618	5480.503073535561	331.3862924204257
660000	29698.061999999998	1629.4344590671813	5884.523637510455	341.1807544163835
670000	29715.840000000004	1616.6438941901288	5888.3057940144045	339.0419040021302
680000	29733.618	1605.720850748626	5892.087950518354	337.31381873717316
690000	29751.396	1596.7036563231004	5895.870107022302	336.0028364599422
700000	29769.174	1589.624744202928	5899.652263526251	335.11385238990937
710000	31844.977999999996	1624.970840502824	6319.337941552154	332.3658835126883
720000	31916.086	1697.973178954512	6330.469805756511	343.07203249589895
730000	31987.197999999997	1772.7282709227864	6341.602785298781	354.1112899804783
740000	32058.30999999999	1849.0198801226784	6352.735416090579	365.45172197235485
750000	32129.422	1926.6654873456605	6363.868042673006	377.06667469322616
760000	34202.982	1972.2281487236144	6782.639929069279	378.3804333977399
770000	34238.53600000001	1997.91275925207	6788.886182376953	381.53761042097966
780000	34274.092000000004	2026.0473222333394	6795.132966471901	385.13027486318117
790000	34309.64800000001	2056.5305012558297	6801.379737418529	389.146011571894
800000	34345.204000000005	2089.2594969467577	6807.62662440367	393.5719090092814
810000	36431.304	2098.4048116562844	7228.612395912959	397.21551037288395
820000	36484.63599999999	2116.7505871615845	7236.975980305282	401.00450807360494
830000	36537.97	2138.388955519763	7245.340037384238	405.2388094587037
840000	36591.3	2163.2185271642534	7253.703079479963	409.90423681077726
850000	36644.63399999999	2191.13811676946	7262.066778210143	414.9874517802386
860000	38727.33	2246.980820038795	7688.1164683611005	422.509676983943
870000	38780.664000000004	2308.733362571107	7698.25586153985	433.73862706215414
880000	38833.996	2371.9864007442266	7708.395572283764	445.3422233389154
890000	38887.33000000001	2436.6256474659544	7718.535081741627	457.29075043023244
900000	38940.66	2502.53653803052	7728.674345317016	469.55769099348987
910000	41036.10199999999	2490.1995720905556	8153.215342118992	463.4887491483962
920000	41089.433999999994	2512.6726399867075	8162.095576769901	463.53856157345996
930000	41142.765999999996	2540.622820194554	8170.97589739398	464.3809854577208
940000	41196.09999999999	2573.8677357885576	8179.8567002678	466.0115036417463
950000	41249.433999999994	2612.2063966105948	8188.737151813597	468.4219785762607
960000	43339.562	2622.367843092278	8618.662297503062	466.31891223713336
970000	43410.674	2642.094885755956	8631.468389003247	474.0560697630082
980000	43481.78599999999	2667.4746568751316	8644.2742121046	482.83085763382667
990000	43552.898	2698.3476580463907	8657.080433309242	492.5882749273899
1000000	43624.01	2734.5278388010206	8669.88627622722	503.27039277868545


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	331.692	361.1030765984816	59.75811698070597	70.8501447437532
80000	616.1400000000001	728.152063117466	110.75310063186801	142.72362603978684
120000	900.5820000000001	1095.308469202474	161.7478412864594	214.6163991098366
160000	1185.0279999999998	1462.49849799581	212.74241584895375	286.5136305068232
200000	1469.47	1829.694657762449	263.7371096263315	358.4129676852988
240000	3715.8660000000004	1661.5887072063156	711.1339040758199	331.3562544701682
280000	3929.1999999999994	1557.5320881445746	737.854012756243	316.32305841220887
320000	4142.531999999999	1525.424771070522	764.5734116168621	307.33615443279353
360000	4355.8679999999995	1569.6879851090007	791.2937202972851	304.9303115216921
400000	4569.2	1684.309915319756	818.0133104664654	309.2591474980361
440000	6947.503999999999	1776.2605493764452	1279.7499504742727	286.4309639310807
480000	7303.062	2031.3530391003496	1330.2275033793308	289.8438178906768
520000	7658.6179999999995	2367.139809877454	1380.7056023778648	308.853432865455
560000	8014.173999999999	2754.2726634013566	1431.1827962991786	340.8595853156095
600000	8369.728	3174.005794340437	1481.6602586049573	382.6147604788087
640000	10546.298	3066.2342006144568	1921.3492616274107	375.10735818370694
680000	10688.518000000002	2984.4343253688794	1950.6597370662325	380.74785767527607
720000	10830.741999999998	2931.15836147418	1979.9702179465978	396.189269500528
760000	10972.962	2907.9775090747253	2009.2800363734555	420.35185995163914
800000	11115.185999999998	2915.6083736110904	2038.5909036443009	451.8413973748627
840000	13230.954000000002	2863.177719218048	2458.812456103443	456.22817949151676
880000	13302.064000000002	2854.564345757704	2469.806664297389	457.62715893039683
920000	13373.176000000001	2863.638259243727	2480.801317989457	461.6478446168118
960000	13444.285999999998	2890.232371358554	2491.795526183458	468.22238282508766
1000000	13515.397999999997	2933.871751365799	2502.7901798755734	477.24575855369


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	133.078	31.80724648392075	23.866119980808406	7.227839650891256
4000	236.19000000000005	62.66788669025167	41.78512558518545	14.383486943138958
6000	339.29800000000006	93.70903262522542	59.70231035691164	21.570663066082126
8000	442.404	124.79549806694862	77.6205484409697	28.768180518247085
10000	545.524	155.89241213093086	95.538787059687	35.96395512999832
12000	2152.1699999999996	155.45995361435584	420.3708745459829	33.04544035693821
14000	2321.016	195.0878785003766	451.85029272965267	41.6811914087127
16000	2420.57	253.03210481412557	470.6921541596677	55.15443667751798
18000	2520.1180000000004	318.8803986798533	489.53574332764885	69.76426208272125
20000	2619.674	388.61882267561066	508.3800132388277	84.92572284741874
22000	4251.584000000001	383.68231266099446	838.2419675900526	82.09856837266385
24000	4393.759999999999	391.8542868635399	862.8746217533653	83.46485191926855
26000	4464.8640000000005	397.66717438358233	874.6779966764864	84.59857872945251
28000	4535.969999999999	408.23605178594613	886.483162376078	86.48649053070143
30000	4607.088000000001	423.21382514700025	898.2902646048169	89.08181149646671
32000	6245.969999999999	408.5482856543532	1226.128420542295	85.4458548859804
34000	6399.895999999999	393.13764553623935	1251.6884323157021	81.84771483979532
36000	6478.116	386.02124510331186	1263.7418903413002	78.6132644135173
38000	6556.334	383.7928726163514	1275.7939684109317	75.92520607908394
40000	6634.556	386.52253702296156	1287.8481040593404	73.8413412949858
42000	8278.222000000002	370.60443319888543	1621.149824113465	81.2816212145809
44000	8429.178	341.58848932597186	1647.0958129474377	79.74724558013412
46000	8503.836	331.5886345458775	1659.1045079113178	79.70845845191732
48000	8578.504	327.7366241765892	1671.1146133378102	80.5703806720364
50000	8653.172	330.2399428294516	1683.1243264044606	82.30265272657488
52000	10292.687999999998	313.8802523539481	2015.1374623873066	85.00840757159787
54000	10480.223999999998	332.4479199045893	2046.352741655767	86.69322476958044
56000	10604.668000000001	371.5172880320197	2066.2522843078705	90.45162887460785
58000	10729.111999999997	419.92988686737243	2086.1508562945555	95.57929954253952
60000	10853.558000000003	474.8366678202795	2106.05001342154	101.87043708947647
62000	12492.791999999998	443.56182725247555	2440.3894711848293	96.58030884935002
64000	12663.332	471.6497948643207	2471.938962735924	106.37375768659128
66000	12759.34	512.9506619549294	2489.064517894664	118.72168377313244
68000	12855.331999999999	560.7848652419613	2506.1867933301874	131.9615486008691
70000	12951.324	613.6282898592232	2523.309988491392	145.85521231099148
72000	14592.261999999999	614.1421978988254	2859.3993370861003	152.5056518129849
74000	14713.162	612.1637680991364	2881.3766299095964	153.99083101658357
76000	14762.939999999999	609.1275938586264	2889.7570904075487	155.3317125270751
78000	14812.717999999999	609.8719414179415	2898.138883390643	157.1872263049112
80000	14862.491999999998	614.3738764122199	2906.519275048623	159.5382181122124
82000	16497.226000000002	599.5354569108787	3235.63811022537	162.44054051608452
84000	16656.735999999997	561.4386668234063	3265.8144094524514	155.77451177361263
86000	16749.186	535.8330765826223	3283.6348399325097	151.92872905870408
88000	16841.628000000004	513.9954965820876	3301.45286673516	148.48626829383394
90000	16934.061999999998	496.4278626301648	3319.2697101285585	145.47959894345405
92000	18577.9	498.9059595198727	3654.1191214607657	137.39989689094332
94000	18731.186	491.6280259663362	3681.3221008778637	135.61517400420715
96000	18809.412	481.10601623989413	3694.210728267738	134.9964588970801
98000	18887.63	473.7957181223911	3707.0990909665074	134.77264031423707
100000	18965.854000000003	469.85795253459196	3719.9883688696054	134.94604807059042


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	78.96400000000003	40.79511168973285	14.441120164289464	7.100648926252641
2000	126.96200000000002	79.98333017989853	22.64156810935138	13.991313869799573
3000	174.96	119.27473682404185	30.842451507737877	20.91751842359117
4000	222.962	158.60638279155796	39.04379595340651	27.854887559307446
5000	270.9599999999999	197.94695451054557	47.24390156474493	34.79539211086513
6000	1158.086	193.23558725613205	227.54531026589171	34.33295541258688
7000	2045.1799999999998	188.6067657558681	407.8415846467993	36.96357691359301
8000	2932.2920000000004	184.0375788195928	588.1463232013072	42.10612431625199
9000	3819.392	179.51150484950412	768.4516805778602	48.97509126624264
10000	4343.960000000001	173.4652000962853	873.9492652545314	54.2409651182826
11000	5229.3099999999995	175.83902695363153	1057.106573683276	53.09463991598333
12000	6114.646	178.48115743685668	1240.262306886884	54.018660976905664
13000	6999.95	181.37423147857712	1423.4068426832405	56.89934744848728
14000	7885.284	184.5267722340338	1606.5591033403127	61.47085849814045
15000	8770.638	187.95417182565237	1789.719315913409	67.38538556120729
16000	9563.530000000002	192.25644661926646	1953.4299663657955	69.18489778431648
17000	10356.421999999997	199.01397950897794	2117.14280042048	71.706763400693
18000	11149.3	207.99824208658873	2280.8464782222245	74.89517304818479
19000	11942.169999999998	218.93290402921707	2444.5480182361744	78.6633226511918
20000	12066.687999999998	207.57887072949683	2468.6781750557384	78.02215287577815
21000	12944.908000000001	209.79898256293916	2648.735888572776	77.77000529797338
22000	13823.117999999999	213.36656438054078	2828.796394722507	78.2608468797244
23000	14700.162	218.87257062805585	3008.598639779389	79.7521039804163
24000	15574.818	226.89109858647544	3187.8478344052073	82.13031212561081
25000	16449.484	235.78235610174187	3367.1006760349833	85.14940365768187
26000	17253.046000000002	235.69608398198605	3530.5248939058206	85.2961834639965
27000	18056.621999999996	237.3477415944812	3693.9556344378516	86.79586909451335
28000	18860.190000000006	240.67267734876276	3857.3811618570726	89.58036353670711
29000	19377.116	246.13501927916644	3961.8972832587215	92.21367311291498
30000	19423.385999999995	260.911321171688	3970.605901320265	93.63424293503665
31000	20301.604	255.7905140800459	4150.601983761305	91.56696161558615
32000	21179.370000000003	251.3193975358388	4330.569838171143	89.74361898251134
33000	22053.185999999998	245.6914634342105	4509.6575630463285	88.5501753218384
34000	22926.06	240.9242687835527	4688.567015806745	87.65025518914376
35000	23798.927999999996	237.37709300698086	4867.472020911304	87.05110213345841
36000	24582.934	236.00899494157758	5027.873780495302	85.15196074982914
37000	25366.947999999997	240.63948954585342	5188.2762113293065	83.96590797681942
38000	26150.931999999997	250.99885545555802	5348.66911255466	83.54249064863662
39000	26312.3	245.18268363723405	5380.284291947593	81.02193582901917
40000	26348.967999999993	240.7633027038993	5387.083417277933	78.0126611030966
41000	27234.302000000003	241.51618587581186	5566.993929445336	75.38097750037625
42000	28117.579999999998	241.20791197636947	5746.551087551896	73.30486985139267
43000	28998.172	242.84395706800015	5925.665337638182	72.17098355546074
44000	29879.994	246.4316253243476	6105.07059381205	71.72199628628125
45000	30761.760000000002	250.27336307858855	6284.460586043832	71.8437153540602
46000	31526.214	279.18068335756976	6441.39079182912	77.60905597376666
47000	32290.656	315.74179068064643	6598.325687970185	84.60130586433552
48000	32852.65	346.08357272645867	6712.226761759785	90.34366295657232
49000	32933.384000000005	354.20524242308824	6726.207639143552	89.97858711016319
50000	32990.952	364.11903257649567	6736.193189281863	89.79641326344816
51000	33872.228	367.3240917409752	6913.524441050458	88.20805454720794
52000	34752.21799999999	369.2832609197908	7090.51478133174	86.86008050707851
53000	35630.744000000006	371.7598837720751	7267.3074061923635	85.8568484269829
54000	36507.16599999999	375.0797376617953	7443.796520888475	85.08891512815192
55000	37383.64400000001	378.77991919084394	7620.2940433567055	84.69953138481293
56000	38174.73399999999	391.926213129186	7784.334275595012	83.61563040585862
57000	38965.84000000001	407.1089209426771	7948.359549725108	83.25535398731138
58000	39311.58	427.8504001270662	8016.343679998376	85.16780205130057
59000	39390.39199999999	435.1526817821806	8029.741556508753	87.85635205680117
60000	39447.284	441.0143101533081	8039.302036157291	90.52744402793624
61000	40324.157999999996	441.95087112081666	8216.74538624139	96.00655140878786
62000	41200.611999999994	442.77342740704546	8394.105177869416	102.5168352657587
63000	42073.864	444.29591088222486	8570.75171153341	109.31424854337135
64000	42946.734000000004	446.221295477678	8747.318321679533	116.80978694444231
65000	43819.626	448.33535444897757	8923.88236301607	124.9046042651553
66000	44619.618	438.90234362555157	9082.586148654926	126.27252060221461
67000	45319.43	440.1796228561434	9221.029609689567	128.71818931460226
68000	45549.32400000001	444.27265500165805	9264.961566170125	128.99410848107024
69000	45617.293999999994	446.4957454121042	9276.633130612976	131.20123745506334
70000	45673.804000000004	448.9913523344464	9285.980720696534	133.73591380628363
71000	46560.734000000004	448.65187811685223	9465.148974913594	133.1864950490813
72000	47445.088	448.73771277019165	9643.653003896225	133.29091907019273
73000	48325.724	450.81211083012374	9821.19217334664	133.83823207152534
74000	49205.746	454.1267767240539	9998.587003697323	135.12870489571645
75000	50085.75	457.8056514626172	10175.973912582775	136.99974283218114
76000	50869.764	463.5152542425731	10339.678921695839	137.77647376325893
77000	51369.882	507.6599015920444	10443.663498814669	140.54913264286324
78000	51539.28000000001	561.323473072544	10477.665483416491	146.69874076983453
79000	51604.225999999995	587.2505344626506	10490.078947411632	151.88660647193996
80000	51661.653999999995	610.70406319628	10501.088172925829	157.49269134351815
81000	52537.29999999999	606.9610545807521	10677.722065389986	154.001550769803
82000	53410.252	603.9734590342341	10853.936743046563	151.02824846599182
83000	54281.369999999995	602.9604042463243	11029.793718408282	148.7024483456708
84000	55152.499999999985	602.178213414528	11205.653191177109	146.7911742137025
85000	56023.617999999995	601.629247992482	11381.504602259358	145.3106690237329
86000	56767.37000000001	613.9744741165279	11531.694135076754	146.36123137107367
87000	57121.13799999999	639.5581641831592	11600.876397410273	146.9002386450887
88000	57256.77999999999	658.8191497587839	11625.830993359361	147.73043306445325
89000	57321.852	659.9343004471488	11636.906585639874	146.77806281610026
90000	57384.076	658.9018267659868	11647.340844981893	145.70413756919703
91000	58267.041999999994	657.2593652398996	11827.604332851333	145.1697504871379
92000	59146.365999999995	657.1196389665703	12006.879107863691	144.68354443389785
93000	60024.6	658.690432634667	12185.876007950803	144.68062871630175
94000	60902.826	660.7108805958765	12364.87318849774	144.86256798982916
95000	61781.043999999994	663.1356679560786	12543.86829844411	145.22394545231586
96000	62335.564	684.6545953366236	12658.301358163913	150.5987923395526
97000	62580.56	717.7293412484185	12708.808332866774	155.47863388709914
98000	62675.784	729.3072649698329	12727.754724241306	158.54538878688825
99000	62720.978	731.6541681210379	12736.60425356666	159.80961924982498
100000	62761.170000000006	732.4160452305174	12744.332236769336	160.48974329990037


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	223.704	94.11682282024705	37.123457323079364	14.21996291353668
8000	415.696	189.14312647657417	67.81585456985655	28.098553934404453
12000	607.7059999999999	284.22860627788094	98.51267943606898	41.98904228250315
16000	799.6959999999998	379.3224578171512	129.20624480504907	55.88092531717735
20000	991.7	474.42537518794484	159.90182357782223	69.77492242820529
24000	2799.2239999999997	443.91736776616943	516.8640979697238	59.83153915497095
28000	3005.4540000000006	387.64648282796134	552.7357239633088	47.33489611867843
32000	3211.668	353.1539960225095	588.6055790520033	41.59728967740054
36000	3417.9019999999996	346.9949877896094	624.4786332815462	45.26657829766643
40000	3624.114	370.57421845323	660.3472485683712	56.53751635260595
44000	5399.000000000001	386.20952735817156	1012.7183576014052	57.65089040892884
48000	5583.898	441.56352410245324	1044.099627028051	58.74986461707039
52000	5768.784	506.92569499768763	1075.4784371555731	66.56088517175888
56000	5953.67	578.9232657845656	1106.8579018892651	79.12064900080247
60000	6138.5599999999995	655.3740488538672	1138.2368170456768	94.55745136614763
64000	7896.976000000001	608.7662946429722	1487.9140424262005	92.81037200260143
68000	8088.976	603.4758772164984	1521.6488279864739	97.69655190400131
72000	8280.974	625.7684954287104	1555.3837676577468	108.61725393001832
76000	8472.976	672.9193778884495	1589.1188244854807	123.98875549769234
80000	8664.972	740.18448878641	1622.8533522080531	142.37321650702526
84000	10456.634000000002	758.1404997931886	1977.3103324142837	141.8651300825831
88000	10620.189999999999	822.1520532656293	2007.3127143507688	147.82364902577612
92000	10783.748000000003	895.5120144959892	2037.3161002073637	156.02186710476045
96000	10947.3	976.1034057698783	2067.3181664657586	166.125763934413
100000	11110.858000000004	1062.2799203578847	2097.3208800096436	177.80760218371557


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T2000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
80000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
120000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
160000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
200000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
240000	2281.8700000000003	236.47210166670132	444.46337102265545	34.996610154774544
280000	2352.9800000000005	459.288543147624	451.57437102267966	54.584279410538585
320000	2424.0919999999996	683.4574937087652	458.6855710227055	75.79935905261684
360000	2495.202	907.9698150856491	465.7965710227314	97.58537263978151
400000	2566.314	1132.6302054186376	472.9077710226935	119.63169479712303
440000	4759.874000000001	1098.793154007311	925.0939757388202	121.45618760598882
480000	4830.986000000001	1139.8062591335429	933.3984847829284	126.39025987593797
520000	4902.0960000000005	1221.5161494834567	941.7027171165488	136.2959199665696
560000	4973.2080000000005	1336.4832336380273	950.0072261606704	150.19327196289146
600000	5044.318000000001	1476.9559767591065	958.3114584941611	167.08846726883
640000	7271.528000000001	1445.461490050074	1403.8845080023693	165.3315148907931
680000	7342.639999999999	1459.103112706951	1410.9957080023953	167.38961234614402
720000	7413.750000000002	1506.564906541442	1418.106708002421	172.38148453276986
760000	7484.862000000001	1584.813745900621	1425.217908002447	180.06356346536109
800000	7555.972	1689.5735147387547	1432.3289080023958	190.10960538631988
840000	9773.516000000001	1651.1989457845475	1886.9538221145826	189.7614286895041
880000	9844.628	1645.2559304375723	1895.5409157103434	190.15555451266192
920000	9915.740000000002	1669.8546420572065	1904.1280380032701	194.3801466903602
960000	9986.850000000002	1723.686092438721	1912.714894424163	202.19496170556883
1000000	10057.962000000001	1804.1383016572393	1921.3019966347772	213.20599837337093
1040000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1080000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1120000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1160000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1200000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1240000	14386.052	1918.4194449992187	2779.245947526781	232.2901204761953
1280000	14457.163999999999	2040.9043236935702	2792.2318923828743	255.342930571361
1320000	14528.275999999998	2179.7674373361733	2805.2176811959207	282.513404497991
1360000	14599.385999999999	2332.080462535068	2818.2032012332265	312.72966327484033
1400000	14670.497999999998	2495.389493329202	2831.1889900462184	345.1938766240719
1440000	16879.396	2555.6632884252267	3282.1319808188573	343.797789528387
1480000	16950.506	2634.179240169084	3299.0069394690718	364.8531208126899
1520000	17021.618	2729.017050921042	3315.8817761480013	392.08901341770644
1560000	17092.727999999996	2838.536175240877	3332.756734798198	424.3173365980282
1600000	17163.839999999997	2961.1138496030703	3349.6320482059864	460.49172322163986
1640000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1680000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1720000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1760000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1800000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1840000	21563.917999999998	2869.8908155065565	4231.407775589927	444.74587919579636
1880000	21706.142	2799.840715492381	4250.338196294765	435.43401708448533
1920000	21848.363999999998	2760.750892731098	4269.268552300143	429.7749256977046
1960000	21990.586000000003	2753.9390824707793	4288.198892033474	427.91370384488494
2000000	22132.807999999997	2779.6422018222256	4307.129104915393	429.8992873511732


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T3000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
60000	157.14600000000002	335.9431782707706	39.90360610749417	95.57125895825156
120000	263.812	673.0610591551937	70.4269239104424	192.07390268313037
180000	370.48	1010.3118571565469	100.95139537325817	288.5939479953895
240000	477.1460000000001	1347.5878850433307	131.4751685877339	385.11519839870095
300000	583.8119999999999	1684.8765172083088	161.99848639075006	481.6363697405739
360000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
420000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
480000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
540000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
600000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
660000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
720000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
780000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
840000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
900000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
960000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1020000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1080000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1140000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1200000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1260000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1320000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1380000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1440000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1500000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1560000	11690.771999999999	2041.4545682527448	2380.775234011745	489.01352852817666
1620000	11797.438	2378.231222502229	2391.441834011784	522.5950512444525
1680000	11904.106000000002	2715.14599253971	2402.108634011786	556.1952644214149
1740000	12010.772	3052.1425987540124	2412.775234011631	589.8098215141271
1800000	12117.437999999998	3389.201061691875	2423.4418340114753	623.4369302947794
1860000	14407.844000000001	3372.210949494908	2880.646910045981	626.548850055567
1920000	14514.51	3390.567803556084	2891.9660907521934	624.8828584276324
1980000	14621.176000000001	3442.0409765499458	2903.285271458392	625.2648951001642
2040000	14727.844000000003	3525.1819589134557	2914.604680132724	627.6912898882216
2100000	14834.51	3637.817145771167	2925.9238608389123	632.138405234247
2160000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2220000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2280000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2340000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2400000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2460000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2520000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2580000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2640000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2700000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2760000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
2820000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
2880000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
2940000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
3000000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T4000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
80000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
160000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
240000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
320000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
400000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
480000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
560000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
640000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
720000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
800000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
880000	4665.929999999999	421.58510876611086	937.4995063674298	85.00680159244216
960000	4808.151999999999	870.0342792327209	965.5286081786929	171.55471344022462
1040000	4950.373999999999	1319.3662250590876	993.5580282928189	259.5168855243832
1120000	5092.596	1768.908355538334	1021.5873760106291	347.82153048039066
1200000	5234.817999999999	2218.532904971211	1049.6164778218774	436.26004818077297
1280000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1360000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1440000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1520000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1600000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1680000	9851.218000000003	2221.384196365459	1992.9618759406571	441.30618069125757
1760000	9993.440000000002	2303.52921430477	2022.5167536464207	461.1722011101691
1840000	10135.662000000002	2466.2700339031985	2052.071571033236	498.074471227923
1920000	10277.884000000002	2695.0456146013958	2081.6262180906215	548.5854065578793
2000000	10420.108000000002	2974.663162992109	2111.1814618270105	609.3314839492554
2080000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2160000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2240000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2320000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2400000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2480000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2560000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2640000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2720000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2800000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2880000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
2960000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
3040000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
3120000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
3200000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
3280000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3360000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3440000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3520000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3600000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3680000	21727.715999999997	2877.871948920284	4404.7133322926775	578.6824218620177
3760000	21869.938000000002	2901.66735103113	4426.587591160916	578.3595716367582
3840000	22012.159999999996	2993.616846454768	4448.461878765904	586.2558530398062
3920000	22154.381999999998	3147.7535126492307	4470.335996035708	602.0478071703867
4000000	22296.604	3355.5185106170024	4492.210113305513	625.1373762146807


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T5000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
200000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
300000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
400000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
500000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
600000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
700000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
800000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
900000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
1000000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
1100000	4782.057999999999	581.8968060823919	968.4573293057201	124.85566972799708
1200000	4959.835999999998	1143.2640589236883	1003.639519885752	235.41315013616634
1300000	5137.614	1705.1691615802952	1038.8221056769655	346.41934052588033
1400000	5315.392	2267.2122477752755	1074.0045239344586	457.54690492045205
1500000	5493.17	2829.31108734971	1109.1867704825504	568.7243750070419
1600000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
1700000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
1800000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
1900000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
2000000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
2100000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2200000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2300000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2400000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2500000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2600000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
2700000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
2800000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
2900000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
3000000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
3100000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3200000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3300000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3400000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3500000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3600000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
3700000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
3800000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
3900000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
4000000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
4100000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4200000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4300000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4400000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4500000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4600000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
4700000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
4800000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
4900000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
5000000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T6000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
120000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
240000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
360000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
480000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
600000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
720000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
840000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
960000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
1080000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
1200000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
1320000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1440000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1560000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1680000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1800000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1920000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2040000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2160000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2280000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2400000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2520000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
2640000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
2760000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
2880000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
3000000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
3120000	11811.000000000002	694.7350270906646	2385.3450384326156	85.80856493345563
3240000	12024.333999999999	1366.8596039437748	2406.6784384324537	140.61191381254542
3360000	12237.668	2040.6326242222033	2428.0118384321427	203.1811750802587
3480000	12450.999999999998	2714.820698413311	2449.3450384318326	268.13321121232235
3600000	12664.333999999999	3389.1850117041413	2470.6784384315224	334.0819831183214
3720000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
3840000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
3960000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
4080000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
4200000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
4320000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4440000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4560000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4680000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4800000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4920000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5040000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5160000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5280000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5400000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5520000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
5640000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
5760000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
5880000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
6000000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T7000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
140000	305.5379999999999	779.8409660921612	35.40983024256492	77.81327122364603
280000	554.4259999999999	1566.7660911160642	60.29863024234412	156.4784560496909
420000	803.316	2353.7830272100746	85.18763024198195	235.17111638552967
560000	1052.204	3140.814863747588	110.07643024161985	313.86979813801156
700000	1301.0939999999996	3927.861490894109	134.9654302412577	392.57176444670125
840000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
980000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
1120000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
1260000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
1400000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
1540000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
1680000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
1820000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
1960000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
2100000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
2240000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2380000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2520000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2660000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2800000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2940000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3080000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3220000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3360000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3500000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3640000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
3780000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
3920000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
4060000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
4200000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
4340000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
4480000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
4620000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
4760000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
4900000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
5040000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5180000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5320000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5460000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5600000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5740000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
5880000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
6020000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
6160000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
6300000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
6440000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
6580000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
6720000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
6860000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
7000000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T8000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
160000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
320000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
480000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
640000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
800000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
960000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1120000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1280000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1440000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1600000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1760000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
1920000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
2080000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
2240000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
2400000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
2560000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
2720000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
2880000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
3040000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
3200000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
3360000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
3520000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
3680000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
3840000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
4000000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
4160000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4320000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4480000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4640000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4800000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4960000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5120000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5280000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5440000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5600000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5760000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
5920000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
6080000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
6240000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
6400000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
6560000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
6720000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
6880000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
7040000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
7200000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
7360000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
7520000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
7680000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
7840000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
8000000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T9000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
180000	373.992	1013.9959339475786	64.73211774716879	172.81876808661747
360000	693.9920000000001	2025.8624771401553	119.06852275157155	344.63363241402783
540000	1013.9920000000005	3037.7705309168227	173.40492775515037	516.4564383877472
720000	1333.9919999999997	4049.6889782709095	227.74133275812807	688.2812383648624
900000	1653.9920000000009	5061.611585547743	282.07773776171575	860.1068373139764
1080000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1260000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1440000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1620000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1800000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1980000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2160000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2340000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2520000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2700000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2880000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3060000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3240000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3420000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3600000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3780000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
3960000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
4140000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
4320000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
4500000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
4680000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
4860000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
5040000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
5220000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
5400000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
5580000	16150.431999999997	5074.821172689077	3226.4356848757643	874.6994128270294
5760000	16470.431999999997	5250.274792945604	3299.6917369854773	936.1191688050725
5940000	16790.432	5605.797076964763	3372.947789096869	1046.359458804147
6120000	17110.431999999997	6110.035706505596	3446.2038412062657	1191.950552356144
6300000	17430.431999999997	6729.644255192097	3519.4598933135835	1361.5994656633063
6480000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
6660000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
6840000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
7020000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
7200000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
7380000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
7560000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
7740000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
7920000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
8100000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
8280000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
8460000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
8640000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
8820000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
9000000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K10_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
100000	18965.854000000003	469.85795253459196	3719.9883688696054	134.94604807059042
1000000	21676.604	1921.6058148399397	4331.158271498656	373.4949688870567
2000000	22132.807999999997	2779.6422018222256	4307.129104915393	429.8992873511732
3000000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
4000000	22296.604	3355.5185106170024	4492.210113305513	625.1373762146807
5000000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
6000000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
7000000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
8000000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
9000000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
10000000	23238.453999999998	5569.5688161616235	4497.229578301239	530.456430307111

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K15_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	442.0040000000001	324.8278226726003	93.90021909173164	69.18129225969435
40000	776.2879999999999	649.7680222766687	165.2485520414213	138.63333379386347
60000	1110.578	974.9003476572475	236.59834428128494	208.1389864361004
80000	1444.8600000000001	1300.0704603811116	307.9456108622161	277.65661572871295
100000	1779.1460000000002	1625.264743235528	379.29570948373106	347.1815824769659
120000	5145.8240000000005	1655.389255406581	1081.6419554225408	344.4474196078307
140000	5442.966	1759.1404144840494	1129.9587768358351	353.3277403298454
160000	5740.112	1902.7645370343532	1178.275181792778	369.5529402809749
180000	6037.252	2078.012976030495	1226.5915587145878	392.212671033636
200000	6334.398000000001	2277.5963595266153	1274.9089830433013	420.2669632954893
220000	9696.065999999997	2384.8277380520008	1993.8413242180304	440.2007300851105
240000	9956.066	2517.7594344716717	2046.6274682544433	460.3124644306154
260000	10216.066	2667.6789336058505	2099.4125564238793	484.1371693209494
280000	10476.068	2831.89287052867	2152.1990473628885	511.1564365056156
300000	10736.068	3008.05739338272	2204.983858239985	540.8905277181057
320000	14276.8	3135.4626569260527	2950.417948384093	567.8866339174641
340000	14796.802000000001	3308.6102115735684	3046.0723373276955	592.0048237480503
360000	15316.802	3536.1214620095334	3141.7240527405997	627.5052512889775
380000	15836.803999999998	3808.2677024810114	3237.3779802093095	672.5907911317847
400000	16356.802000000001	4116.198339141484	3333.0291485225343	725.4706725169465
420000	19725.574	4185.806680465148	4048.084705992797	748.3191647132762
440000	20022.718	4274.755485763159	4113.251248774598	772.7170331241946
460000	20319.858	4395.488717112378	4178.414687002242	806.514186056556
480000	20617.001999999997	4545.489030143084	4243.580373338902	848.5933940920019
500000	20914.144	4721.96248166939	4308.745076820808	897.7889779280011
520000	24295.042000000005	4728.141765758156	5032.088694310218	902.731216700885
540000	24555.042000000005	4759.1430486446025	5074.737687140292	896.2201390699445
560000	24815.044	4815.807409648631	5117.38841002561	894.2780577329464
580000	25075.04	4897.221426146781	5160.0363990349415	896.9323296156936
600000	25335.042	5002.196625407684	5202.685995572883	904.1448023568915
620000	28718.792000000005	5024.8704142778115	5931.325277376734	896.5997544976436
640000	29015.934	5026.135540773514	5994.299143392984	896.2855811281665
660000	29313.078	5056.582671826671	6057.272190430805	903.7240125443235
680000	29610.222	5115.702652139458	6120.244706797083	918.7310451358663
700000	29907.364	5202.505157990292	6183.219008369887	940.9396974215849
720000	33306.719999999994	5129.533504594307	6904.402889122891	928.6787535852349
740000	33641.004	5035.963594262551	6969.048917265689	918.7083809223275
760000	33975.291999999994	4961.9822776897	7033.695980517783	914.165996962778
780000	34309.578	4908.4793535491	7098.34268102927	915.1354511492975
800000	34643.864	4876.122555754498	7162.988679809283	921.5944444698079
820000	38113.97800000001	4720.596938989341	7897.5365814716015	906.0238872587028
840000	38522.55	4600.087282923132	7973.793037120095	900.8886661551722
860000	38931.122	4533.850262973206	8050.051894161816	908.1017200428561
880000	39339.693999999996	4524.245701207364	8126.3083036128355	927.3729443265385
900000	39748.268	4571.653666373055	8202.56777464328	957.9786608153496
920000	43319.75000000001	4518.7962980840175	8938.37143469098	972.5536815445782
940000	43839.756	4568.21695026554	9029.805084537975	1008.8003784522343
960000	44359.75399999999	4644.908439284656	9121.238912926392	1049.8794570578377
980000	44879.754	4747.555355142036	9212.671530735879	1095.2448701793078
1000000	45399.75199999999	4874.514929341521	9304.105173014523	1144.3895377348729


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	951.3639999999999	1598.1979741585349	181.0706046674025	301.6979730904055
400000	1709.2599999999998	3195.8509044766847	320.51744364793615	602.5160328955945
600000	2467.152	4793.5834812725325	459.96403586648876	903.3576294355219
800000	3225.0479999999993	6391.34651473346	599.4114386947615	1204.2071208491686
1000000	3982.944000000001	7989.118358416169	738.8584187915274	1505.057919264873
1200000	10004.357999999998	8482.187195636381	2033.7399079513737	1718.525878633866
1400000	11141.202000000001	9393.656450716324	2276.777385972086	2015.468398694125
1600000	12278.045999999998	10546.822781571287	2519.815287921443	2345.6174312648936
1800000	13414.885999999999	11871.454145429136	2762.8522064742547	2696.803956005557
2000000	14551.727999999997	13316.488339132056	3005.8892363088808	3061.797007366751
2200000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
2400000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
2600000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
2800000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
3000000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
3200000	25410.576	13197.81317704751	5306.608615954459	3010.644946852349
3400000	26547.416000000005	13269.240511508144	5490.554165253341	2987.909393834854
3600000	27684.258	13589.13109580169	5674.500367610834	2996.9659565369984
3800000	28821.102000000003	14140.639900511967	5858.44669802071	3037.5308690795714
4000000	29957.942	14898.063093073393	6042.392485945976	3108.3704936639456
4200000	36411.698000000004	13910.941564261804	7468.540794943285	2969.0484616729436
4400000	37927.490000000005	13377.879645222807	7808.799581090449	2913.9515557267828
4600000	39443.276000000005	13358.969025978347	8149.056140219643	2961.857107968311
4800000	40959.066000000006	13856.313528782306	8489.312489565604	3108.0049258653476
5000000	42474.858	14818.024537708423	8829.571353542071	3339.525570191448
5200000	48851.94	14696.785320830459	10113.419088496496	3255.7676870792297
5400000	50367.729999999996	15258.850050471618	10349.783664765913	3230.2085224819775
5600000	51883.522	16434.49950929501	10586.148556485108	3281.264604764771
5800000	53399.31	18104.590605347097	10822.512310300135	3405.4921681572196
6000000	54915.098	20146.534611183026	11058.87671487204	3595.3141452516484
6200000	60937.164000000004	20268.035537060263	12367.602474472493	3725.4444402952645
6400000	62074.004	20593.615630638324	12592.160989850749	3880.3481665603836
6600000	63210.846000000005	21073.729880951152	12816.719654235296	4064.721219650862
6800000	64347.69	21698.125304076395	13041.278063535614	4274.752429946175
7000000	65484.53199999999	22454.767649168647	13265.836957370053	4506.857830877782
7200000	71519.534	21879.751652679646	14539.54480264673	4373.653268028427
7400000	72656.378	21481.499360139747	14742.61957559932	4285.824454650951
7600000	73793.22200000001	21234.111813682037	14945.694133169392	4225.467230863405
7800000	74930.06	21142.88543153307	15148.767357454219	4193.767625873648
8000000	76066.90400000001	21209.834358564895	15351.842098280851	4191.37657036021
8200000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
8400000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
8600000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
8800000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
9000000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
9200000	87451.56999999999	21184.525086733058	17724.744669371907	4187.825693595591
9400000	88967.36	21610.688760386867	17924.243518329844	4214.012748651849
9600000	90483.14799999999	22487.391338626876	18123.742162733724	4283.45805599556
9800000	91998.938	23764.824988353328	18323.24066970454	4394.110814628604
10000000	93514.72799999997	25382.56279358411	18522.739508659477	4542.962068699832


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
200000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
300000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
400000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
500000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
600000	5449.218	763.4549595941395	1184.9536495884831	201.83420607209743
700000	5828.161999999999	1553.809862969798	1277.1041194934855	392.68761770048917
800000	6207.109999999999	2349.9484779647582	1369.2552755659476	586.0798031129168
900000	6586.058	3147.4829874672178	1461.4066278795426	780.1250633983677
1000000	6965.006000000001	3945.567007691319	1553.558243035574	974.4337558511087
1100000	12643.754	3717.0195453412507	2800.703888874771	915.903400656857
1200000	13401.647999999997	3972.199836286632	2953.2913396223753	947.5087747973098
1300000	14159.544	4609.85626297779	3105.8785461613916	1048.6147648738358
1400000	14917.439999999999	5498.494248387967	3258.465806910889	1201.806377753817
1500000	15675.336	6536.540693831527	3411.0540013136206	1389.967943949934
1600000	21370.944	5905.983126053333	4679.019776550369	1221.653245157274
1700000	22128.836	5327.387551334667	4857.30431495972	1097.1221465648507
1800000	22886.73	4878.128190445824	5035.590029010709	1018.9387946924015
1900000	23644.626	4596.2903671746235	5213.875567750664	998.0560561061932
2000000	24402.52	4513.349258514496	5392.160409977713	1037.9380363441903
2100000	29676.178000000004	4534.8195674158615	6539.184514967375	1079.952424432009
2200000	30055.126	4746.322741885319	6627.366080219753	1161.1496118251932
2300000	30434.074	5076.123440159605	6715.54766593945	1266.9916905755529
2400000	30813.022000000004	5502.99348880387	6803.729726013956	1391.8685286357681
2500000	31191.965999999997	6006.266408181449	6891.910163574355	1531.126639490779
2600000	36464.596	6182.56412671636	8063.023035365719	1534.743717592356
2700000	36843.54400000001	6507.967324371977	8153.940554265058	1583.847239278493
2800000	37222.492	6910.834736680272	8244.857088717114	1653.8757571728754
2900000	37601.43800000001	7378.484458269793	8335.773977834247	1742.3089960690972
3000000	37980.386000000006	7899.426645247672	8426.691353401531	1846.505496883652
3100000	43109.026	7782.14042756904	9557.026755633415	1847.360900502283
3200000	43298.49800000001	7743.072453871696	9601.580818295552	1858.6971723499428
3300000	43487.972	7750.266457292936	9646.13574026458	1880.5507994106683
3400000	43677.446	7803.59514747487	9690.69100887728	1912.5614657742913
3500000	43866.92	7902.124538746949	9735.2466007251	1954.2303251434466
3600000	49172.020000000004	7683.982163158195	10853.1355823812	1927.233467556075
3700000	49550.966	7551.337549735731	10894.805816398908	1905.8723114221264
3800000	49929.914	7501.883740406951	10936.476250416568	1888.402123298677
3900000	50308.861999999994	7537.259387044836	10978.14663946726	1874.9317910054729
4000000	50687.81	7656.288724250727	11019.817053337847	1865.5479336821898
4100000	55838.99199999999	7724.207227021637	12110.36590944752	1854.7277300449916
4200000	56028.46599999999	7868.146867708216	12129.313309447245	1854.9069755625403
4300000	56217.93999999999	8054.1977198973655	12148.260709446968	1857.0204368068446
4400000	56407.414000000004	8279.521400666421	12167.208109446696	1861.0615241794103
4500000	56596.888	8541.010260531635	12186.155509446417	1867.0177209064425
4600000	62262.047999999995	8611.440073412417	13404.587209172128	1921.3766255599753
4700000	63019.943999999996	8861.788607462939	13532.282398059144	1980.1034066225961
4800000	63777.83999999999	9296.018261442181	13659.97791010443	2058.2304093407183
4900000	64535.734	9889.934981563829	13787.672923978555	2153.6453122047355
5000000	65293.62999999999	10616.778262552156	13915.368567630101	2264.1654712332934
5100000	70393.51	10581.994045985219	15030.67526661955	2274.016290001518
5200000	70582.98199999999	10587.308426889453	15068.99699822579	2286.6204310399885
5300000	70772.45599999998	10626.457866780967	15107.319151227752	2305.5342380736734
5400000	70961.92999999998	10699.07107165747	15145.64155021864	2330.604178909565
5500000	71151.40400000001	10804.473366703463	15183.963978079564	2361.6341377551753
5600000	76456.382	11206.432934233007	16328.866562221234	2476.841605968103
5700000	76835.32999999999	11693.568948546985	16408.063593746778	2594.703191236103
5800000	77214.27800000002	12213.575600448143	16487.26057240848	2717.99754389654
5900000	77593.224	12762.431802598681	16566.456551749077	2846.017119298146
6000000	77972.17199999999	13336.583148225369	16645.652874298947	2978.1544876051025
6100000	83256.29999999999	13210.325005048975	17800.545354531732	2947.4099150316965
6200000	83635.24799999999	13128.680608629169	17881.240573039537	2933.8826355409615
6300000	84014.19399999999	13095.353509567343	17961.936306740037	2930.190178738331
6400000	84393.13999999998	13110.711451037108	18042.631594517436	2936.3697607837794
6500000	84772.08799999997	13174.584802128005	18123.327785523197	2952.3593953610043
6600000	90140.29	12846.29596948388	19269.12461031285	2938.7156426293186
6700000	90519.23799999998	12543.690163157113	19327.17702125423	2926.1984744325127
6800000	90898.18599999999	12285.660919603435	19385.229451210063	2919.279240869284
6900000	91277.134	12075.066215227882	19443.2819352415	2917.997806001392
7000000	91656.07999999999	11914.419764086057	19501.334146182275	2922.3612399800604
7100000	97503.57200000001	11422.148970845881	20731.344856771608	2803.075451863522
7200000	98450.94200000001	11041.922088241507	20910.743517427985	2705.1562971739404
7300000	99398.30999999998	10815.388232112206	21090.141706671366	2628.2758758188274
7400000	100345.67799999999	10752.266394329052	21269.539097179153	2574.3204275247786
7500000	101293.046	10855.407662138006	21448.936781708937	2544.7465029616646
7600000	106718.59599999999	10927.23459448933	22580.221411782673	2556.6226449405553
7700000	107287.018	11106.014441011273	22686.077015077823	2583.8566933388893
7800000	107855.43800000001	11426.001792863888	22791.932567451706	2630.8800082939465
7900000	108423.85800000001	11875.79410998673	22897.787914795732	2696.6604353546595
8000000	108992.28	12441.315907275335	23003.643509795438	2779.863917989151
8100000	114409.40799999998	12671.27776195948	24158.458040650145	2847.2116151726436
8200000	114977.82799999998	13046.303877378703	24271.81629367012	2949.8584174186262
8300000	115546.24799999999	13473.164076730704	24385.17294661099	3062.3712469844995
8400000	116114.66799999999	13947.098380352016	24498.530840722415	3183.7067256572495
8500000	116683.09	14463.484329362385	24611.888244001126	3312.8940366238135
8600000	122120.54199999999	14257.97831384224	25770.008288793862	3265.5111104512157
8700000	122688.964	14074.672006834906	25850.96571545625	3214.1524610269344
8800000	123257.38600000003	13949.128662638714	25931.9233851709	3168.1471023248555
8900000	123825.80200000003	13882.915805004368	26012.87993229391	3127.732052564523
9000000	124394.22400000002	13876.881335560476	26093.837540462082	3093.125254970976
9100000	129841.378	13846.700899143842	27258.913309212505	3082.0144194814147
9200000	130409.798	13810.033848050713	27350.526774756425	3066.2794962183652
9300000	130978.22	13833.952793076403	27442.140279405412	3058.8756050385778
9400000	131546.63999999998	13918.145194328148	27533.75368690186	3059.8631640134545
9500000	132115.06199999998	14061.531866840573	27625.367142303025	3069.2346474357705
9600000	137935.432	13434.636799702814	28892.48881368789	2940.7252574437966
9700000	138882.802	12893.31103925839	29089.40207614705	2786.521692084902
9800000	139830.16999999998	12472.990163482584	29286.314891343023	2656.5083329079844
9900000	140777.53799999997	12186.202674932374	29483.226964599336	2554.381563256766
10000000	141724.90400000004	12042.498726057374	29680.139543087465	2483.583576693324


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	1724.3219999999997	3180.2368852293584	468.3912333428224	904.7203627787692
800000	3240.11	6375.62495691381	892.7274808970782	1814.0259265601617
1200000	4755.9000000000015	9571.133165978254	1317.064120026103	2723.34995107248
1600000	6271.6900000000005	12766.670268881127	1741.401309060963	3632.6794005716893
2000000	7787.478	15962.21468194728	2165.737274165994	4542.008286346758
2400000	14922.306	17107.248129777687	3630.8128329282663	4660.06857710577
2800000	17195.992	18921.748577157803	4035.0715643837416	4887.926951689466
3200000	19469.674000000003	21218.21246545639	4439.329725749826	5203.829596975189
3600000	21743.359999999997	23857.876858496864	4843.5884286193	5592.878599134931
4000000	24017.044	26739.28507797851	5247.846901202449	6040.957215705897
4400000	29704.992	27394.075356548987	6464.787903513299	6188.594750866479
4800000	30462.888	28267.529919949102	6608.993627144157	6384.393978366197
5200000	31220.781999999996	29311.41559317416	6753.1983754783705	6605.91802077611
5600000	31978.675999999996	30508.244568985752	6897.403815869026	6850.674150511773
6000000	32736.571999999996	31840.778727808498	7041.609218577469	7116.264672766743
6400000	39882.168	32425.472063712437	8525.85395528437	7029.34101831039
6800000	42155.850000000006	33802.96874483759	8958.54891486475	7052.059413808683
7200000	44429.536	35863.69874038315	9391.245178357412	7200.431608638795
7600000	46703.22000000001	38498.100857354286	9823.94175619253	7466.971819863702
8000000	48976.902	41597.31887957679	10256.636668152765	7839.634137384502
8400000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788
8800000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788
9200000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788
9600000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788
10000000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1212.176	287.5955451362593	230.57180359703685	69.48175504897128
40000	2311.124	566.856084561544	436.112771692736	137.2785179528982
60000	3410.0780000000004	846.355226627685	641.6535229063222	205.1323850925346
80000	4509.0160000000005	1125.9042551280972	847.1928019458128	272.9989817372969
100000	5607.978	1405.4896794261185	1052.737873108887	340.875970336409
120000	10374.768	1500.6987692464386	2060.978996082644	332.3383664796061
140000	11170.552	1641.7404383343373	2213.0881332227564	350.51913125306766
160000	11966.35	1832.689283363539	2365.2043066284355	390.45642179459526
180000	12762.132000000001	2059.68491584298	2517.3109835770983	446.3379019895065
200000	13557.927999999996	2312.1651054887925	2669.424552256205	512.9881896133298
220000	18356.283999999996	2159.1061043105574	3699.9192894145626	495.7364630970621
240000	19189.968000000004	2060.053272109457	3861.398298046737	496.30245979455356
260000	20023.658	2079.3543920799593	4022.878926343927	518.3323169903414
280000	20857.338	2213.9121375610184	4184.3576479210005	559.2959193020063
300000	21691.018	2444.7677172543185	4345.835478439712	615.4204283089016
320000	26409.966000000004	2404.537832757056	5353.387089968981	619.0688030269345
340000	27129.97	2453.243200232885	5499.5687182020165	606.1706736912555
360000	27849.968	2606.5927236605266	5645.746731729581	614.287514871643
380000	28569.968	2847.721122803672	5791.928112414134	642.6086646011679
400000	29289.966000000004	3156.583140733029	5938.10664352622	688.6487437354754
420000	34352.05	3312.654089534719	7018.514063679555	722.3628422936688
440000	35526.79400000001	3598.7546238238237	7256.168252585581	776.637362015674
460000	36701.53400000001	3941.0271415124507	7493.819792564327	843.2571263403513
480000	37876.257999999994	4326.121053809958	7731.471497096354	919.5343096042604
500000	39051.00399999999	4743.639748733037	7969.126184109811	1003.2740472136659
520000	44100.613999999994	4997.280321766587	9066.452679581518	1032.8360316566013
540000	45237.452000000005	5367.287037503316	9288.163987219385	1079.5180223630598
560000	46374.284	5785.5240481801775	9509.87331216941	1139.223674754156
580000	47511.134000000005	6242.317506973764	9731.585146877196	1210.0262767802963
600000	48647.97800000001	6729.8257706451805	9953.295071929851	1290.101576887133
620000	53567.768	6654.352755350436	11018.14942159494	1290.0290801350095
640000	54515.138	6623.599969043014	11205.520829703037	1287.402482737047
660000	55462.507999999994	6627.722620167838	11392.890837468152	1291.3919238352782
680000	56409.869999999995	6666.624806923577	11580.258775837345	1301.923280849547
700000	57357.246	6739.713820274888	11767.631249797572	1318.849418838066
720000	62618.51399999999	6933.086745615308	12911.55754516979	1323.4388967542727
740000	64020.614	7230.104709732308	13217.065091027642	1371.560281501603
760000	65422.716	7579.031404240993	13522.56980293901	1432.3688943709287
780000	66824.82600000002	7973.049532028649	13828.076706968612	1504.3272760780221
800000	68226.92800000001	8405.824518723512	14133.584977340379	1585.9244060894325
820000	73089.562	8332.911001716564	15193.380963373962	1566.094277110361
840000	73999.03400000001	8258.601727992727	15383.275426515878	1541.133323430599
860000	74908.508	8196.093133347533	15573.169161972284	1519.9376037082334
880000	75817.98	8145.650732169218	15763.063135184999	1502.666447545714
900000	76727.454	8107.492761149609	15952.958305915012	1489.4466420581737
920000	81792.676	7988.172108271077	17055.994410200616	1424.1300612699824
940000	82929.522	7822.0379148514385	17307.419690534232	1370.5234185955705
960000	84066.36200000001	7681.437529371707	17558.83824886592	1324.398491413687
980000	85203.20800000001	7567.789748901152	17810.261834037527	1286.5570644214556
1000000	86340.04400000001	7482.319258220528	18061.684471029526	1257.7401298817483


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	554.5039999999999	260.05562170855336	109.9737987329188	46.42505386963614
20000	990.2940000000001	513.0670595156154	193.8166168378353	91.04272365262005
30000	1426.0839999999998	766.342278840061	277.65679867136123	135.73573538134113
40000	1861.8700000000003	1019.689761806665	361.49830630881297	180.4468271830571
50000	2297.6620000000003	1273.0717731865886	445.3419780201718	225.16880662646892
60000	6845.228	1349.239332338369	1419.5445303048214	249.08412994495427
70000	7451.543999999997	1472.7267510845315	1536.4605529661599	279.58351349824676
80000	8057.853999999999	1649.7293202637147	1653.373491638084	323.1365179010223
90000	8664.171999999999	1865.0798544048093	1770.2867721179878	375.22861542050424
100000	9270.49	2107.0638359206023	1887.2034576803658	432.78942154278803
110000	13713.782000000001	2108.7259357135786	2857.860167821744	429.63777390877175
120000	14225.354000000001	2118.978202416333	2964.838465399128	440.89780078160896
130000	14736.932	2166.495411636036	3071.8163743710056	460.96593197503
140000	15248.515999999998	2248.941875970414	3178.7959358570197	488.76398699295027
150000	15760.094000000001	2362.6496943342604	3285.7757404262056	523.061647262035
160000	20332.95	2459.5601499138897	4274.700249678107	537.2161229418681
170000	20996.109999999993	2630.5363175215816	4400.361418925086	572.7757906455431
180000	21659.269999999997	2828.6914141308835	4526.021210921686	612.2478531523542
190000	22322.422	3048.7008414361244	4651.684175825996	654.9288530587748
200000	22985.582	3286.198287389244	4777.344701272967	700.2225516846231
210000	27420.706	3233.796483159282	5739.196067468345	682.732708472734
220000	27951.235999999997	3170.1192521389808	5849.292541091306	672.1021046652043
230000	28481.755999999994	3137.8545981014904	5959.387570695315	667.4920613730006
240000	29012.284000000003	3137.960871164586	6069.484038621807	669.0255814630303
250000	29542.814000000002	3170.44397799495	6179.578574780239	676.657102638164
260000	33977.92799999999	3212.620681115165	7155.300474515192	672.0794722235665
270000	34451.606	3222.390915730461	7253.592374220776	661.6969317488176
280000	34925.292	3247.510838687924	7351.887708711854	653.9060820503146
290000	35398.978	3287.6452620676014	7450.178114364676	648.8056237459142
300000	35872.662	3342.2418852879746	7548.471733672186	646.4498494014276
310000	40314.098	3329.3396140969976	8518.226485449111	646.5545927539044
320000	40768.836	3341.1962866520985	8609.64080172226	662.6836069773245
330000	41223.574	3377.187863731865	8701.051382062833	683.7999225410507
340000	41678.31199999999	3436.560129111021	8792.468419235018	709.4608966421574
350000	42133.04399999999	3518.135579723373	8883.8830137638	739.1940396125772
360000	46585.72799999999	3556.248231045996	9853.220148523133	730.3130056519238
370000	47078.35400000001	3694.4172296895053	9947.813397529442	748.6560612731126
380000	47570.990000000005	3865.3535984664813	10042.407399668113	771.3028238986875
390000	48063.62000000001	4064.9176733716104	10136.99977930455	797.8880530758031
400000	48556.252	4289.121123713396	10231.593898325833	828.0346363474702
410000	52924.738	4320.091994971611	11175.2385252344	841.2737297590555
420000	53265.79400000001	4333.140133837251	11239.901972650663	848.8592571319584
430000	53606.84199999999	4367.749167344666	11304.564098887666	860.2592996031206
440000	53947.89399999999	4423.437547891157	11369.225472985552	875.3291038852773
450000	54288.95	4499.393847493979	11433.887843061977	893.8786770339375
460000	58764.432000000015	4517.140259807453	12401.99111421533	899.1325151011873
470000	59257.06	4528.601225043625	12512.55700834767	897.0352736099802
480000	59749.68000000001	4577.109815971939	12623.123229543835	906.0441414556195
490000	60242.326	4661.544668588825	12733.692521246334	925.8500824065725
500000	60734.952000000005	4780.002330508034	12844.257735441684	955.7747131860766
510000	65237.490000000005	4726.896131357714	13825.092217676589	957.4242718922802
520000	65749.064	4680.322677468596	13929.336163956294	952.3071355668048
530000	66260.648	4645.404937873325	14033.585432663913	949.9465889889942
540000	66772.22400000002	4622.416037584202	14137.82936800006	950.370220665735
550000	67283.80200000003	4611.51542925558	14242.075414762367	953.5711332921985
560000	71724.33799999999	4585.6461913375815	15220.4971090305	959.9557528011559
570000	72235.91600000001	4606.465287405414	15330.275390362713	956.7025341359926
580000	72747.49200000001	4647.928493236527	15440.056697955564	957.8832804200131
590000	73259.072	4709.484988877466	15549.833215715382	963.4772570680333
600000	73770.656	4790.349883327232	15659.613507691527	973.4028636849462
610000	78231.72200000001	4693.418205439529	16642.76678072325	967.8693748262132
620000	78705.41	4543.357056061814	16740.34698083907	938.3737367273687
630000	79179.09199999999	4414.004444111944	16837.930714602226	912.9620333179033
640000	79652.77800000002	4307.223103500548	16935.509600038877	891.9869530487264
650000	80126.462	4224.710287391983	17033.089454695935	875.7650300332878
660000	84591.818	4135.80106846384	18019.965777883393	861.9909899952895
670000	85122.34	4003.3527057538536	18120.650393354757	836.2757051214967
680000	85652.872	3917.2029238810433	18221.338803970386	819.1678583783538
690000	86183.40400000001	3880.440679153173	18322.0277545499	811.2155368335829
700000	86713.91600000001	3894.475800832646	18422.71121105066	812.6886049229954
710000	91141.34999999999	3952.1731526535586	19396.631692826853	811.4936595868743
720000	91558.19399999999	4115.438533846808	19478.413635894245	839.0983005403731
730000	91975.03200000002	4288.869314971805	19560.193046651955	869.835445357941
740000	92391.878	4471.287444279702	19641.97531777812	903.3843917901805
750000	92808.722	4661.626445489222	19723.757173389087	939.4399779452382
760000	97260.62199999997	4632.97260672958	20699.68429954728	933.9484458199553
770000	97772.202	4552.588462221367	20797.616453154766	914.9376260612689
780000	98283.77800000002	4488.658963520792	20895.54920251788	899.0822268620387
790000	98795.35800000002	4441.911805552499	20993.480823873244	886.5556276813841
800000	99306.94	4412.855496589229	21091.41320627304	877.4915048475248
810000	103732.356	4430.990594486374	22063.670781150147	886.7034012935837
820000	104262.88399999999	4497.066532186899	22172.7493879704	915.7050396358112
830000	104793.41199999998	4581.043271620803	22281.832412173626	947.886714958647
840000	105323.93800000001	4681.946176143705	22390.908605785648	982.9262164493459
850000	105854.46	4798.6998428139095	22499.98679513294	1020.5326406959186
860000	110386.254	4923.58423065555	23472.365222111715	1033.0623633916375
870000	111030.474	5163.397980589915	23588.33913925713	1062.8770792570854
880000	111674.68599999999	5407.62965263011	23704.310979641126	1093.713265565075
890000	112318.88199999998	5655.688680371688	23820.28233450972	1125.4817597310746
900000	112963.104	5907.117688715688	23936.257960679162	1158.1037317235869
910000	117345.11399999999	5936.987391494105	24886.054098781657	1167.8015047579656
920000	117780.906	6017.239641172132	24974.94060399974	1164.9462695968894
930000	118216.69800000002	6108.270892686406	25063.827659416747	1165.3280509831513
940000	118652.48400000001	6209.593960415343	25152.714210203798	1168.9455524580067
950000	119088.276	6320.729223793366	25241.60061461127	1175.7706657535414
960000	123540.93999999999	6252.404516280115	26234.275180441073	1158.3552527122279
970000	123995.674	6201.709635899166	26330.261051101657	1137.5436913123203
980000	124450.40800000001	6162.510461270003	26426.249533286144	1119.93155568995
990000	124905.15000000002	6135.037659232436	26522.237884584913	1105.6754416443168
1000000	125359.88599999998	6119.449037204064	26618.223016825163	1094.8994948258135


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	1867.7540000000001	1510.9132696647048	384.31097606937385	337.1175375562716
80000	3610.909999999999	3028.7553054495643	742.7432329552577	675.8615134694473
120000	5354.071999999999	4546.629133669128	1101.17960362335	1014.6202695996639
160000	7097.229999999999	6064.514297798299	1459.6103504449625	1353.3746969502013
200000	8840.384	7582.404643845148	1818.0409101704968	1692.1328864163015
240000	14551.052	7502.985527370348	3079.423415165739	1651.2200353876126
280000	16294.200000000003	7630.4201704318575	3450.8176832918093	1668.5993982998234
320000	18037.358	7951.606364337546	3822.214521503426	1725.5143281817582
360000	19780.52	8444.47145468955	4193.612914149246	1818.2612960036304
400000	21523.68	9081.091834908644	4565.011152384747	1941.704617084359
440000	27177.336000000003	8946.373976398607	5807.00425635162	1955.1750145433602
480000	28844.7	8970.600427113748	6162.375461158658	1979.0921967390364
520000	30512.069999999996	9174.599799476568	6517.747333261747	2037.8415374843653
560000	32179.434	9546.871859773639	6873.117181733209	2128.5473080075344
600000	33846.81	10068.759979493227	7228.487473755318	2247.337889587758
640000	39709.208	9977.701661325507	8510.968096034714	2178.372598949803
680000	41603.945999999996	10011.205392607937	8917.536055670385	2141.74478775201
720000	43498.67800000001	10174.018497270172	9324.105949507968	2136.637799273803
760000	45393.416	10460.119267099097	9730.674454871518	2163.28055424439
800000	47288.158	10859.751455090993	10137.245085241706	2220.525829384995
840000	53212.46800000001	10748.09596347682	11437.518333007709	2210.3239745652622
880000	55182.996	10664.725899153296	11862.832717206573	2211.656824379617
920000	57153.52399999999	10691.12011355135	12288.14751056604	2239.3278393462037
960000	59124.047999999995	10826.471325319864	12713.4611039189	2292.384764362621
1000000	61094.572	11066.758295581309	13138.776865758544	2369.117709574977


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K20_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	463.6740000000001	157.23132315865766	95.39571592254582	33.7170898043518
4000	880.5279999999999	320.8900009799135	179.66640722567226	69.482662475068
6000	1297.3519999999999	484.5930508237471	263.9326735452773	105.27929681081933
8000	1714.196	648.2929491312804	348.19769612943645	141.07104994025525
10000	2131.0460000000003	812.0119051152446	432.4632122987785	176.87213830745753
12000	4003.0559999999996	802.131752813159	844.4015728350071	172.54278181659086
14000	5875.048	793.8436091265781	1256.3414934719938	170.26007045379683
16000	7747.056	787.1940267275623	1668.2841308519605	170.17577439070146
18000	9619.046	782.1769761690055	2080.2277124469197	172.23694104763106
20000	11358.644	776.7984935218253	2462.7731270524814	175.4531880693198
22000	13159.862	805.5734757550053	2863.24374400589	184.32566672308934
24000	14963.666000000003	838.1190076753228	3264.2572896150923	194.998777630325
26000	16767.458	873.5230679622741	3665.266518805261	207.19959103215885
28000	18571.232000000004	911.5003718265809	4066.274723022697	220.68559316252495
30000	20375.022	951.7621064787581	4467.277483508506	235.24102436380724
32000	22186.424	967.0037558378187	4864.216989549503	236.5940265128773
34000	23997.771999999994	984.8398183664186	5261.143620199597	240.16583271820326
36000	25809.116	1005.1732276931725	5658.071872773162	245.89680332797778
38000	27620.52	1027.804250493903	6055.008781936883	253.60961019322082
40000	29127.426	1045.4342912578375	6383.66046439983	261.5332423675153
42000	30999.427999999996	1061.3915076267688	6791.250653685505	260.0639636456153
44000	32871.403999999995	1077.7096269321444	7198.817483379457	259.58810274375764
46000	34743.424	1094.4337106487721	7606.406063676829	260.15601837535115
48000	36615.43	1111.4849790657997	8013.9932498918915	261.7009582704476
50000	38487.426	1128.9895222050911	8421.570202714396	264.27814971862756
52000	40302.59000000001	1164.2299839712875	8813.957794713131	280.0384111530562
54000	42117.732	1200.0889579693662	9206.341741546112	296.9792466219973
56000	43932.871999999996	1236.6245878986688	9598.724965503996	314.92449205431365
58000	45748.056	1273.7493851111774	9991.121934809596	333.72814591519625
60000	47094.10799999999	1304.554944908204	10280.410075967458	346.7055503868044
62000	48966.10600000001	1323.4350640343305	10695.364784955635	341.7381526454959
64000	50838.136	1342.6128194697235	11110.335045627551	337.41024860108183
66000	52710.12999999999	1362.0615635376641	11525.288178419592	333.77482483405
68000	54582.112	1381.7163632783365	11940.228674033891	330.836560280259
70000	56454.11199999999	1401.5663067741186	12355.188625756957	328.59947116699425
72000	58265.47000000001	1360.2794698557768	12759.954081023267	334.98671611727565
74000	60076.828	1319.87287260554	13164.709765097426	342.3346498179008
76000	61888.21599999999	1280.4020016229274	13569.469696916993	350.60617948475027
78000	63699.598	1241.9204292081072	13974.228578217851	359.7119947431083
80000	64868.90000000001	1205.3783463571338	14233.047018563482	363.64919049230025
82000	66752.26200000002	1211.8241883650749	14640.52669984126	372.5865009452283
84000	68635.63600000001	1218.475889983515	15048.019521116148	382.2086444883
86000	70518.98600000002	1225.3214660669512	15455.506604365288	392.45832108323947
88000	72402.37999999999	1232.4348275579507	15862.99075962911	403.30227374628424
90000	74285.75600000001	1239.812373288797	16270.47748199807	414.6796492023701
92000	76127.43399999998	1222.6964864429776	16668.171156338045	398.74232146270407
94000	77969.15199999999	1206.9188855446932	17065.881071181713	383.7244744666516
96000	79810.812	1192.5447868114222	17463.56538259326	369.78274827884036
98000	81652.49799999998	1179.6996536953286	17861.266366918637	357.02946703178185
100000	82681.558	1176.7759388147506	18077.641207271758	349.16311003432503


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K20_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	256.254	33.98976192260774	55.3078982650879	8.22019272452987
2000	464.686	74.14774323380762	100.78983889104893	17.046957290416476
3000	673.0959999999999	114.85778445054952	146.2660254516532	25.99426581784941
4000	881.5139999999999	155.6694652282343	191.7473942229704	34.97286519967025
5000	1089.9480000000003	196.5452871081992	237.23048081320584	43.96820302507746
6000	2029.7	192.939687294588	446.53591003039463	48.497276582096234
7000	2969.49	189.72293512148482	655.8455967674687	54.3177312246982
8000	3909.3119999999994	187.05292684157592	865.1621815478687	61.04054035729817
9000	4849.080000000001	184.80014502158775	1074.466581226718	68.4001896117238
10000	5788.872	183.04898559917987	1283.7752200771342	76.21181209570062
11000	6700.226	192.81574786999815	1484.8782526990524	74.18327180410313
12000	7611.622	203.87562405654214	1685.999958609261	72.99891229551925
13000	8522.974000000002	216.01908846725084	1887.1071365917173	72.69744766813871
14000	9434.346	229.03292612392775	2088.217035213735	73.33011748202158
15000	10345.712000000001	242.86299607437465	2289.3381067860864	74.82396192802683
16000	11253.286	252.62753770015763	2489.1018056497865	78.11665102946353
17000	12160.846000000001	264.8929908975818	2688.8641446865327	83.19712288818965
18000	13068.444	279.3025311258979	2888.641757493931	89.74734084964145
19000	13976.011999999999	295.580445481617	3088.400100529753	97.49052233416643
20000	14763.232000000004	306.4877453703856	3261.437608784587	104.52873334445293
21000	15664.978000000003	311.2533131211439	3461.1330636187727	103.94017496849777
22000	16568.748	317.5728635482274	3661.6661186589417	104.88228413006978
23000	17472.55	325.7411699493929	3862.2089085159932	107.33605825957294
24000	18376.33	335.64304786153093	4062.7546873127335	111.21469540007021
25000	19280.154000000002	347.13803928056547	4263.3030698420525	116.3818817811376
26000	20176.328	343.48559047247176	4459.05940970421	113.21465216341257
27000	21072.588	344.30143630255316	4654.830933406092	111.19534913527032
28000	21968.786	349.4715506526336	4850.60189907067	110.3378623561635
29000	22864.963999999996	358.7870434672941	5046.356022576712	110.67801297172049
30000	23761.218	372.0518793513714	5242.126662461599	112.23707075804089
31000	24653.614	384.2344403616093	5441.312608088914	112.97872465820137
32000	25546.030000000002	398.90118199874894	5640.512131835535	114.40903713096122
33000	26438.49	415.86671628192454	5839.704661070098	116.50716300446861
34000	27330.876	434.7918752997417	6038.8985684360405	119.22280854362455
35000	28223.32	455.4892361699303	6238.093768892655	122.54163392938476
36000	29117.620000000003	460.59214023303116	6428.611722818359	122.75321630351637
37000	30011.947999999997	466.79702038466354	6619.127165910477	123.45929320994178
38000	30906.262000000006	474.04990383807484	6809.640134372719	124.66335461073858
39000	31800.582000000002	482.34702974794806	7000.155334741849	126.35912493009307
40000	32410.667999999998	487.7680631156136	7130.374665562291	129.52949896140453
41000	33342.897999999994	496.49381667403776	7335.569811925192	128.7988353470147
42000	34275.105999999985	505.75532266546736	7540.720315628283	128.29420891826152
43000	35207.314	515.6446338796598	7745.886848096243	128.08469004264563
44000	36139.538	526.07851965272	7951.0519691388445	128.18574571516558
45000	37071.734	536.9911070689263	8156.208492921578	128.55002114447691
46000	37947.123999999996	528.9483516731808	8344.714556742885	135.21661756155325
47000	38822.488	524.1624413353865	8533.224733464045	142.9293708979681
48000	39697.854	522.6522351791618	8721.71940869779	151.47554199865877
49000	40573.21399999999	524.4500941451821	8910.223895325695	160.74444866692852
50000	41448.590000000004	529.5844882127485	9098.734702128815	170.6531781695265
51000	42337.226	524.3580357859821	9290.330577503832	170.99729655219576
52000	43225.86	520.1036519771715	9481.913729484444	171.60375294596133
53000	44114.479999999996	516.8023462278989	9673.506225350666	172.41770674969524
54000	45003.121999999996	514.5042734689149	9865.100891153987	173.49453543067497
55000	45891.765999999996	513.1843522382783	10056.686304980893	174.7969377609052
56000	46782.304000000004	494.3261096168104	10247.607678213832	171.20622770856525
57000	47672.812	478.73708601787916	10438.515982360364	168.2845360532102
58000	48563.34199999999	466.7397645083784	10629.427491393637	166.08186003078626
59000	49453.89	458.6217222407944	10820.348675323234	164.591352349568
60000	49899.82	455.4920979434071	10915.397849473728	165.42310253385153
61000	50833.942	457.54103548327885	11123.818693235587	165.28986209167036
62000	51768.026	459.7955759344478	11332.232064894853	165.43160772164063
63000	52702.132000000005	462.2165359992115	11540.637195817526	165.80830127612413
64000	53636.24199999999	464.775724021811	11749.04899880508	166.4152642137187
65000	54570.333999999995	467.5264480742133	11957.465209834196	167.2759466752756
66000	55479.82000000001	482.8404785571879	12156.758860450176	168.39182222663112
67000	56389.27	499.0196648318463	12356.051082504111	170.08306519276115
68000	57298.75199999999	515.8867322021587	12555.347384485076	172.3360775480587
69000	58208.268	533.4477470776507	12754.650187677282	175.10818225470874
70000	59117.71	551.6132192638854	12953.939544368897	178.39507963762452
71000	60012.03199999999	542.5941817437988	13148.490034257946	174.44259020603388
72000	60906.31800000001	535.008092686457	13343.033006563648	170.71407569845283
73000	61800.64	528.9621502107273	13537.591085101172	167.25641855187132
74000	62694.976	524.4773801541236	13732.148449040382	164.0692651801799
75000	63589.26599999999	521.6089381519452	13926.701583772767	161.1793747455685
76000	64491.172	509.62566760755396	14125.00889297741	159.62069557619813
77000	65393.08400000001	497.8860072836857	14323.343905571452	158.63525830376548
78000	66294.93800000001	486.332342100888	14521.635305545762	158.18570482074952
79000	67196.85799999998	475.0798249136626	14719.959032382258	158.31509521023895
80000	67460.688	451.23841140674796	14776.08952551893	157.59650674315083
81000	68398.58599999998	446.2845712024246	14980.859192774433	159.51218257402493
82000	69336.50999999998	441.6636878641671	15185.610146129151	161.79431329833764
83000	70274.382	437.32980988926994	15390.35637449205	164.41682924762407
84000	71212.264	433.4598255176365	15595.11147338104	167.3604009407576
85000	72150.19600000001	429.92039395425024	15799.86670769754	170.64344089310768
86000	73048.318	431.28337190813016	15992.931914782075	169.18862175579184
87000	73946.42199999999	435.6173811908331	16185.997196223845	168.37958513872158
88000	74844.508	442.81661779518	16379.066527960891	168.19772575881558
89000	75742.65199999999	452.8058553999	16572.132476755844	168.664937209495
90000	76640.736	465.336815058605	16765.19763308688	169.7773584463265
91000	77538.82400000002	468.3839275921809	16965.22642226957	172.71819684777537
92000	78436.944	473.62175060789434	17165.264038501475	176.0310697982565
93000	79335.04999999999	481.05362844951355	17365.309949506074	179.6912370143125
94000	80233.17	490.4645402744881	17565.344100289723	183.6883679669678
95000	81131.254	501.82403264270334	17765.387770441514	187.99721625294546
96000	82025.57599999999	509.4091746152812	17962.064698580267	190.8832421404778
97000	82919.862	517.3102441110278	18158.75437745071	193.9319786502502
98000	83814.188	525.5135856748918	18355.421789208987	197.20181598599024
99000	84604.508	529.8194190644372	18528.509497851544	200.31538840639124
100000	84808.95999999999	497.121702335889	18571.06475003319	195.401366570507


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K20_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	847.552	145.50083931029405	173.35149958062863	44.73982440435173
8000	1650.9100000000003	293.6384154780236	336.5263700319691	91.67553540475271
12000	2454.2879999999996	441.77997139853323	499.71571356917855	138.61951530026153
16000	3257.65	589.9573863518544	662.88903224085	185.5605686036188
20000	4061.0259999999994	738.1167224798832	826.0759389431678	232.50112230077207
24000	7506.408000000001	728.201475978851	1580.4086933913518	224.0633001948284
28000	8372.398	794.0290885491676	1751.4761208187792	229.72115045717692
32000	9190.934	909.2201687673514	1911.7042471437767	242.41160866915274
36000	10009.45	1055.6094462231542	2071.9260938878715	262.1815728483161
40000	10827.984	1222.0087418417986	2232.150922788993	287.5665077240801
44000	14332.185999999998	1217.8141107939623	3005.3711509400227	298.17767615700023
48000	15159.488000000001	1214.0271809953642	3180.8624190114	301.37470841131324
52000	15909.8	1249.434489252372	3338.7640447982994	309.7198945302326
56000	16660.122	1316.724801567215	3496.6551042110623	322.3772149145216
60000	17410.434	1411.2949426379862	3654.5555180173205	338.8754651254977
64000	20931.417999999998	1391.4839589589233	4423.178927742558	332.58482309164395
68000	21756.299999999996	1368.1603735754902	4597.563936066819	344.6391069929009
72000	22514.194	1370.7137593093626	4758.33577935962	359.0291903373083
76000	23272.082000000002	1400.8758355781076	4919.104547120362	376.4715719133263
80000	24029.982000000004	1456.9263991308733	5079.877659431818	396.58389966262405
84000	27537.162	1453.0899752045652	5841.645051193851	408.933441173741
88000	28417.224	1456.0474834992315	6015.497674828344	401.0407734567032
92000	29220.590000000004	1515.9579404675667	6172.961974629186	400.4924306321052
96000	30023.956	1614.6110272219341	6330.436201680663	404.85659676555866
100000	30827.332000000002	1745.4049680028088	6487.903435544797	413.966997206577


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K25_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1778.3020000000001	694.2004529881041	364.94220752109965	161.2851381729037
40000	3426.626	1394.9246789717517	700.299210243958	322.67638594489534
60000	5074.966	2095.855002280029	1035.6643419340621	484.13296371426316
80000	6723.301999999999	2796.845060269001	1371.0298156149113	645.6028980901715
100000	8371.626	3497.843086818567	1706.38681833778	807.0734214448178
120000	14798.754	3493.973611196536	3111.4768004624993	810.9904323630211
140000	16523.734000000004	3583.5009990423864	3474.065854592833	831.1918393256474
160000	18248.745999999996	3804.095169495923	3836.6633952569728	870.8125976638677
180000	19973.753999999997	4134.829613064014	4199.2634020939795	927.3707481712934
200000	21698.734	4551.733365692679	4561.852456224415	997.9816445772
220000	27650.642	4475.558335139874	5882.323689984957	931.8543647483818
240000	28762.311999999998	4407.514123808715	6135.082047891799	894.1806636824011
260000	29873.97	4431.126547286441	6387.841180219772	879.6879256987822
280000	30985.642	4544.953933285183	6640.604571202818	889.5175096515527
300000	32097.311999999998	4742.513543167685	6893.362929109513	922.8899956341636
320000	38486.122	4839.1061953165545	8304.408899102325	897.8468878113844
340000	40134.464	5040.130943491227	8639.547298965223	874.2442322137508
360000	41782.792	5357.074502899672	8974.691099794758	886.5288337759646
380000	43431.122	5770.877047978446	9309.836067058684	933.2888518313746
400000	45079.464	6262.375798261303	9644.974466921343	1009.7424124406809
420000	51405.35400000001	6438.603542032318	11048.112207401771	1038.948759216743
440000	52938.69	6691.470642782664	11386.072341604478	1107.0242794959443
460000	54472.016	7000.755911438259	11724.02758489637	1186.1460166176842
480000	56005.35400000001	7359.3129219093735	12061.985806142617	1274.262038131001
500000	57538.69	7760.32379242144	12399.945940345186	1369.62944323247
520000	63797.066000000006	7850.303150817665	13773.92552703634	1339.3590477624246
540000	65292.064	8069.131060759612	14067.779367844687	1362.9203581740446
560000	66787.074	8331.146271560583	14361.639705292037	1400.9714455586632
580000	68282.06600000002	8632.370215503708	14655.496053435596	1452.355521620148
600000	69777.06399999998	8968.874473430877	14949.349894243514	1515.7283612766555
620000	76476.87600000002	9138.129025235357	16374.344095315697	1536.694191315434
640000	78508.542	9424.042912194554	16755.958887966153	1569.807907935738
660000	80540.204	9778.81012214926	17137.56920184001	1615.3464788488723
680000	82571.876	10195.2417678087	17519.187383910077	1672.3006386721945
700000	84603.542	10666.123379382869	17900.80217656038	1739.5546127245875
720000	90944.328	11123.314993093261	19315.815714790835	1820.464158109998
740000	92515.99399999999	11763.041190701397	19670.34682133483	1929.4014159452947
760000	94087.664	12428.848845898983	20024.884310824433	2047.2954952903574
780000	95659.328	13116.76228478558	20379.41793729304	2172.677480425425
800000	97230.99399999999	13823.494807702657	20733.94904383703	2304.3368945144343
820000	103640.792	14005.486969359783	22123.347764269296	2312.3410794736023
840000	105327.464	14226.861844786748	22471.17831914939	2345.0228253531996
860000	107014.128	14467.883666095127	22819.013860770938	2382.1583986612673
880000	108700.79200000002	14727.578366377678	23166.845284019866	2423.5306664001755
900000	110387.464	15004.997666540015	23514.675838899588	2468.929927053445
920000	116932.048	14983.006062520597	24926.30978574366	2447.2788218706005
940000	118810.39199999999	14992.403753347739	25325.700274394425	2486.56274165077
960000	120688.71600000001	15063.595060111149	25725.087133539906	2546.7974452126878
980000	122567.048	15195.731076068547	26124.473948469895	2626.5409172859986
1000000	124445.39199999999	15387.206252564203	26523.864437121043	2724.0799383443396


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K30_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2316.4579999999996	1145.3355162357932	483.53824339872	266.5777933276453
40000	4479.219999999999	2299.5534206836296	931.195061097427	536.9664963702159
60000	6641.970000000001	3453.850873937669	1378.8493820301985	807.3855271084018
80000	8804.736	4608.153431799384	1826.5099379188475	1077.8132260088403
100000	10967.498	5762.465002035538	2274.164101850039	1348.248594200843
120000	19156.309999999998	6053.4611998334385	4050.448785689653	1364.3330610817122
140000	22130.108	6561.931452127321	4694.175614941151	1470.9600635107668
160000	25103.898	7150.824813941708	5337.8964190586485	1595.0944548176178
180000	28077.693999999996	7801.942092194738	5981.619852826301	1732.9680594123379
200000	31051.496000000003	8500.985426182071	6625.347165880424	1881.573164020984
220000	39144.195999999996	8507.675334409252	8418.924535693395	1886.741939614025
240000	41963.520000000004	8544.040480974638	9045.30950955066	1874.0648252399403
260000	44782.816000000006	8657.378339113982	9671.681771057672	1869.7262919093505
280000	47602.12999999999	8844.707158572925	10298.054335625624	1873.7791421295358
300000	50421.456000000006	9101.452841508575	10924.43663496385	1886.1744968328803
320000	58385.496	9068.600612966338	12673.570424637513	1926.0968162636843
340000	61050.31399999999	9152.411475516172	13230.950889911735	2005.096656144905
360000	63715.14400000001	9347.639165801518	13788.335220460784	2111.0712687202804
380000	66379.976	9647.539138853783	14345.722826048175	2240.208119636276
400000	69044.796	10042.750072085937	14903.102316118131	2388.7519770740237
420000	77161.52000000002	10404.47137813354	16690.931677146757	2479.273647392437
440000	80019.454	11076.53093647827	17346.078860854606	2663.3177649392696
460000	82877.37999999999	11862.520466481352	18001.227401300723	2869.0256340392816
480000	85735.314	12741.344671175539	18656.37327844132	3092.0815060797113
500000	88593.25000000003	13695.159426591403	19311.52215949841	3329.0174009743328
520000	96196.336	13877.280341910735	20983.6459770973	3365.381055838685
540000	98204.61200000002	14092.660360369471	21383.94588482219	3386.6265076254426
560000	100212.88999999998	14362.14618719717	21784.249242406386	3418.482725906276
580000	102221.162	14682.7553934583	22184.5524053217	3460.6610642683527
600000	104229.446	15051.236118975752	22584.851952955534	3512.785678288243
620000	112052.71	15253.271192875305	24384.64570735227	3566.1898685739093
640000	114447.196	15571.801166432728	24922.503350620776	3666.8516003565874
660000	116841.678	15918.958473647983	25460.3505043663	3775.924332705229
680000	119236.15999999999	16292.912802295356	25998.202046667335	3892.6973137246387
700000	121630.64599999998	16691.88176896927	26536.05942207753	4016.5245028696727
720000	129469.856	16603.092208894366	28274.458801692614	3990.1379351883807
740000	131902.956	16461.446311396954	28816.869561513315	3962.1285375016773
760000	134336.062	16357.224338392021	29359.28503982452	3942.269109770721
780000	136769.164	16291.141881159565	29901.69251839865	3930.695786949191
800000	139202.26400000005	16263.653274360126	30444.104283468583	3927.4840686388316
820000	147039.908	16095.487149492701	32209.864078194612	3874.271011693754
840000	149395.77400000003	15894.512175926353	32753.749283733596	3849.6140810581146
860000	151751.61799999996	15776.193843356228	33297.62864870835	3842.9550827838566
880000	154107.502	15742.358440170123	33841.5079854187	3854.391324866174
900000	156463.356	15793.58039075596	34385.39093893334	3883.755196614315
920000	164436.92399999997	15779.766645289941	36144.52140120599	3848.3729269522637
940000	167063.114	15802.689792018338	36720.75993775418	3849.949469543735
960000	169689.32400000002	15883.68401657445	37296.99758339148	3863.520841208034
980000	172315.542	16021.880737930995	37873.2434648802	3888.964389830467
1000000	174941.72999999998	16215.833259547418	38449.48389886283	3926.053959843107


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K35_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	3607.204	896.9983302746756	796.956000138736	190.018416245843
40000	7062.473999999999	1801.6285913966224	1559.579867673568	381.8667061307759
60000	10517.774	2706.4917912973615	2322.2093413382704	573.7737030614974
80000	13973.082	3611.4039434417555	3084.840143952236	765.6880722801544
100000	17428.378000000004	4516.325967021817	3847.457760055314	957.606592467872
120000	26725.824	4668.349934315837	5900.180869670262	1002.0844286821452
140000	29987.001999999997	4990.120970615173	6600.424224837501	1071.8735838455755
160000	33248.17	5498.464739141075	7300.656482333975	1189.226568651011
180000	36509.348	6147.263080516763	8000.901721398395	1341.730487813687
200000	39770.524	6896.996173309717	8701.140641996539	1518.8434531098094
220000	49113.547999999995	7061.406938275744	10798.31818883093	1525.0898292029333
240000	52607.666000000005	7324.990513850818	11580.856535347892	1587.621960092053
260000	56101.788	7623.483045142382	12363.393174566307	1663.8671049228942
280000	59595.906	7952.941249961412	13145.936062223424	1752.0277915477634
300000	63090.030000000006	8309.681500430697	13928.477669196858	1850.403480613291
320000	72555.38799999999	8325.210179001557	16018.11383449719	1853.9996772399747
340000	76127.16	8529.882169007702	16805.892062343853	1892.3568126233258
360000	79698.91799999999	8915.050706577049	17593.66551990885	1986.949432993537
380000	83270.69000000002	9458.65886068304	18381.447332769538	2130.294332259759
400000	86842.44800000002	10135.248737037384	19169.225998525322	2313.3495575225993
420000	96463.66799999999	10097.530365176535	21345.693267749837	2256.2526138346266
440000	100307.182	10050.944650292324	22219.131787057682	2201.7124036244395
460000	104150.71199999998	10049.074973925372	23092.582930096607	2156.03467857035
480000	107994.25	10091.943735872801	23966.024503773187	2119.801238193771
500000	111837.796	10179.002061463154	24839.480308410704	2093.4940819324906
520000	121411.06400000001	10507.060349497486	26968.117537819933	2201.59859199212
540000	125254.58199999998	11074.992857991987	27812.89908155232	2415.2578607425094
560000	129098.12200000002	11682.617848716565	28657.68318745557	2638.5123936995074
580000	132941.648	12324.061387817095	29502.46831019539	2869.1113980333207
600000	136785.17599999998	12994.314681472733	30347.263216665113	3105.426598036317
620000	146068.65	12772.437779055514	32446.837940921036	3040.2806100405446
640000	149329.83399999997	12401.829627237537	33173.78039651078	2938.652709299178
660000	152591.018	12134.070855066439	33900.72547040484	2856.823802747013
680000	155852.182	11976.059057860932	34627.66326508362	2796.5298772386973
700000	159113.36200000002	11932.150752831878	35354.603050112215	2759.1808084947234
720000	168784.952	11947.904464845897	37482.367235311285	2699.5723447159958
740000	172822.604	11981.213610681612	38364.164046242186	2693.2371819066348
760000	176860.25200000004	12126.008677077187	39245.95525341781	2714.7901918823122
780000	180897.90600000002	12378.346566915583	40127.7585413289	2763.5802908826795
800000	184935.54599999994	12731.840277519656	41009.554511186165	2838.191855879455
820000	194424.674	13288.220247485868	43091.49115931748	2970.8796298846332
840000	198112.908	14247.062448110953	43840.5465572361	3189.343238354769
860000	201801.14200000002	15267.02345745365	44589.60772676992	3418.3862198872976
880000	205489.37600000002	16336.665180874044	45338.66922552963	3656.017314530102
900000	209177.61800000002	17446.84115621686	46087.73072819608	3900.674850698741
920000	218609.9	17726.847656849633	48171.20887823564	3961.6679635118835
940000	222220.47999999998	18171.603180530517	48909.825200028674	4074.0712198114534
960000	225831.06799999997	18679.484643605265	49648.43835218096	4197.721513332815
980000	229441.662	19245.514930988054	50387.046571423285	4331.671707023413
1000000	233052.25199999995	19864.686938596904	51125.66265560157	4474.981991405114


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K40_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	5942.854000000001	1466.3004952616106	1289.65374777617	368.4573976370993
40000	11711.061999999998	2956.488608444522	2538.6241173937206	745.0540551891354
60000	17479.268000000004	4446.791299994488	3787.595230799752	1121.6630142543688
80000	23247.468000000004	5937.105001487211	5036.563014685301	1498.270998345752
100000	29015.680000000004	7427.4394160691645	6285.533013865432	1874.87969591941
120000	39499.686	7546.848753009725	8632.628523216223	1953.0097640438867
140000	43669.932	7794.309423699659	9557.911315808258	2037.871541168809
160000	47840.19600000001	8184.214344433232	10483.205034701065	2158.8306907279734
180000	52010.437999999995	8697.410467011687	11408.491285071566	2310.2234655891893
200000	56180.706000000006	9313.572726128972	12333.77562719438	2486.514352163527
220000	67142.19399999999	9323.378210637078	14827.481172273698	2511.8803168519335
240000	71936.054	9532.019002998026	15868.224478653583	2576.293726856575
260000	76729.908	9853.525701316596	16908.969873509475	2655.579491025115
280000	81523.746	10277.303981194242	17949.710799730827	2748.455535428141
300000	86317.6	10791.346518144368	18990.45741020353	2853.601798949821
320000	96806.618	10771.988228187858	21319.353961900728	2848.3916967266146
340000	100782.00399999999	10767.782925910884	22179.542892989448	2846.903638836998
360000	104757.38600000001	10884.566107875664	23039.7290670319	2866.601368992986
380000	108732.764	11118.535690489703	23899.913775240653	2907.045210311642
400000	112708.15200000003	11462.52133504938	24760.098033775223	2967.3992562874128
420000	123513.69000000002	11749.54727133586	27211.238646649428	2995.4596899535527
440000	128073.68399999998	12367.475214077718	28217.298346044834	3104.8552719765817
460000	132633.694	13057.322973010807	29223.362237521516	3226.516262528474
480000	137193.70200000002	13808.304694975572	30229.426411584922	3359.120610827115
500000	141753.70000000004	14610.98140415703	31235.491839133792	3501.412725198773
520000	152403.36000000002	14578.478808441487	33642.433470557575	3470.6485994794652
540000	156729.516	14569.075085343673	34602.683918243165	3392.506018151854
560000	161055.666	14579.223344636872	35562.93874925889	3322.5472820041364
580000	165381.82200000001	14608.910334399621	36523.186923989866	3261.31533481871
600000	169707.96600000001	14658.007474754531	37483.43402630882	3209.3041837604314
620000	180489.72199999998	14639.20946549733	39916.12245043235	3216.044617892433
640000	185088.68399999998	14743.26433929384	40924.83757958611	3207.700035929924
660000	189687.67200000005	14898.332037696007	41933.56426774808	3213.085335093386
680000	194286.658	15102.869521660667	42942.288879440006	3232.1445219546354
700000	198885.636	15354.87028253265	43951.0085291445	3264.6240800849496
720000	209556.37799999997	15592.020229228232	46377.62150385503	3393.2382378457196
740000	213921.49599999998	16078.206676710086	47365.21527695281	3542.383938958703
760000	218286.644	16681.75756950967	48352.81585194565	3709.6532736188424
780000	222651.778	17390.464355774475	49340.41106496343	3892.7001311895947
800000	227016.908	18192.02573019582	50328.00819039151	4089.4103354111853
820000	237809.72999999998	17871.585107671155	52776.61046354801	4050.3355062890373
840000	242525.616	17482.668412540075	53825.1398522336	3975.2409428906035
860000	247241.528	17139.043041272616	54873.68818868485	3908.5199365629983
880000	251957.43200000003	16843.504778253257	55922.23140985278	3850.608795178029
900000	256673.34	16598.590738959345	56970.77859450311	3801.9127382687916
920000	267473.232	16316.946109999863	59464.99025383322	3776.886297814578
940000	272072.2100000001	15960.992933541373	60508.27509249543	3753.600019216983
960000	276671.18799999997	15667.721488836563	61551.56400358316	3748.392048356559
980000	281270.15200000006	15440.756705173926	62594.84792194321	3761.3327468036728
1000000	285869.1180000001	15282.99480089612	63638.12358622402	3792.247311183155


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K45_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	5149.864	1169.9111808186312	1145.4740776566264	259.8198414078322
40000	10114.405999999999	2350.4041504019406	2248.81226310399	522.4328899054907
60000	15078.959999999997	3531.014907360205	3352.1508750215385	785.0880748425733
80000	20043.502	4711.638466355415	4455.494012392785	1047.7377389173525
100000	25008.047999999995	5892.294981197056	5558.8317030074195	1310.4050246169288
120000	36852.06	5640.591860135087	8250.678938326064	1237.3478973873296
140000	41855.70599999999	5366.203058095693	9358.071641105684	1196.0067202636073
160000	46859.333999999995	5355.619914022192	10465.46050570582	1221.5116022136704
180000	51862.984	5610.347823963225	11572.848802457152	1309.965737854583
200000	56866.6	6097.226673547752	12680.238028974074	1449.8918081949419
220000	68807.03600000001	6162.206026046908	15345.129916817812	1452.4856658060185
240000	74006.13	6390.388327023295	16454.89758793934	1486.6694556118987
260000	79205.226	6912.272515242883	17564.659706484978	1612.186257122621
280000	84404.318	7668.149104105603	18674.42715067847	1810.1310920290769
300000	89603.40400000002	8596.492655624412	19784.19461750865	2059.736292971268
320000	101543.17000000001	8529.553459033545	22475.079027527776	2045.1772015460476
340000	106781.35399999998	8536.544186819137	23623.131288612305	2081.72058671217
360000	112019.52999999998	8744.624514966645	24771.18883067491	2156.0195928825206
380000	117257.71200000001	9140.1485668266	25919.241434116368	2264.381257930114
400000	122495.89399999997	9700.15921611393	27067.296037849002	2402.1848530020893
420000	134304.956	9605.300888524698	29683.630497210084	2406.8902721072736
440000	139308.602	9520.98838008581	30785.49280216473	2412.857190610419
460000	144312.238	9503.350764302735	31887.364548752153	2437.3478285780043
480000	149315.87000000002	9552.735176683405	32989.230353017745	2479.7975878689954
500000	154319.514	9668.12230476149	34091.10007586637	2539.3003704960597
520000	166266.52199999997	9876.524612934794	36790.995431564996	2583.07597587277
540000	171621.95999999996	10368.144308867984	38001.72202997292	2699.132083606656
560000	176977.42399999997	10928.12479443061	39212.44567970244	2838.143919285512
580000	182332.87200000003	11546.541055491507	40423.1746132208	2996.938908362506
600000	187688.32799999998	12214.490053237587	41633.899759579836	3172.5305289119933
620000	199543.08599999998	12375.97018266914	44368.528754404964	3250.186118556358
640000	204820.33999999997	12730.833957869567	45597.2973810718	3391.876985155241
660000	210097.62799999997	13164.747860269179	46826.07490539438	3548.3677901271785
680000	215374.892	13670.11194012917	48054.83824464561	3717.760160513913
700000	220652.17	14239.398192337107	49283.613892858004	3898.4177868763845
720000	232395.12800000003	14339.301601332374	52006.608593169185	3932.872350582842
740000	237359.66400000002	14571.541220791527	53168.66564655801	3986.350512743443
760000	242324.21600000001	14834.62004178903	54330.71170501896	4046.272368378452
780000	247288.76599999997	15126.944862874616	55492.76515069137	4112.383919686472
800000	252253.29400000005	15446.835735216471	56654.80944142203	4184.3635711671695
820000	263932.19200000004	15780.618597189861	59276.515027178415	4276.808705489455
840000	268740.36400000006	16441.344047140024	60353.98361850047	4417.847057774449
860000	273548.5619999999	17153.987088304806	61431.47903584468	4575.659877795785
880000	278356.728	17912.375259676886	62508.95641559579	4748.592481143751
900000	283164.9260000001	18710.922020175058	63586.4419226271	4935.0451975709775
920000	295013.84400000004	18514.115143102892	66283.19026399188	4863.109530212116
940000	300291.088	18303.831779396998	67475.89411583407	4789.416469980684
960000	305568.376	18192.636419750364	68668.60756842543	4737.90274687951
980000	310845.6379999999	18182.373190832535	69861.3214256662	4709.293652249027
1000000	316122.92000000004	18273.184173767968	71054.02694667668	4704.001062557076


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K50_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	6417.210000000001	1662.0863286377285	1440.290220443187	481.3460230345098
40000	12647.419999999998	3339.260999429532	2836.9105684880324	970.1381825758209
60000	18877.613999999994	5016.460034052787	4233.525178368035	1458.9460033748828
80000	25107.82	6693.697120074147	5630.150793918992	1947.7627337253998
100000	31338.034000000003	8370.913309300646	7026.7749748676	2436.5787133848744
120000	44435.092000000004	8181.307522162674	9980.543535405848	2470.777885056876
140000	50547.75600000001	8159.293480229499	11321.756218384262	2522.6692921090307
160000	56660.409999999996	8369.539365225939	12662.966402826376	2608.8420612646655
180000	62773.05199999999	8795.447429671021	14004.176402713023	2726.074183118867
200000	68885.70000000001	9407.710535664051	15345.392607029231	2870.534464265735
220000	81856.406	9328.602963864776	18321.33953323929	2870.9411058387536
240000	87851.49599999998	9157.902457420403	19692.482479184793	2822.9608515392088
260000	93846.60199999998	9018.255170473567	21063.629391158338	2779.5657391938134
280000	99841.694	8911.140267937037	22434.77039684617	2740.9951339744234
300000	105836.81000000001	8837.718216278074	23805.916498499104	2707.4372219776787
320000	118783.55599999998	8683.921554775436	26715.152332055975	2675.4857002584085
340000	124582.75599999998	8471.160938854959	28009.850255855174	2658.443102574948
360000	130381.932	8399.627766869993	29304.540880423105	2654.1953974655135
380000	136181.118	8472.867963876477	30599.242373372974	2662.788336856897
400000	141980.30999999997	8687.257906015138	31893.939827734728	2684.1088861555872
420000	155067.43800000002	9109.733982014091	34886.69034988294	2819.152466280243
440000	161062.55	10162.010628200831	36240.369758021785	3110.5947938380027
460000	167057.666	11489.594430254607	37594.0515798932	3444.2611303021517
480000	173052.74800000002	13008.443816729003	38947.70890752897	3809.055077675804
500000	179047.86000000004	14659.248600679812	40301.375527187934	4196.873104289356
520000	192036.57	14655.82418859933	43212.35530112756	4250.736631359729
540000	197953.30199999997	14764.23581369054	44526.07091208697	4286.230114999675
560000	203870.04200000002	14916.394414562645	45839.790279706904	4333.10637220689
580000	209786.77999999997	15111.006931578788	47153.511583946856	4391.009580348761
600000	215703.506	15346.440791827625	48467.22461443116	4459.502190392621
620000	228249.47400000002	15267.808295513078	51301.29443373698	4412.124990286749
640000	233343.34999999995	15275.37833925274	52468.05471436569	4390.238686005791
660000	238437.22000000003	15331.971302205215	53634.8251455658	4376.621159773817
680000	243531.102	15437.065399383386	54801.58857805247	4371.336948859091
700000	248624.97999999998	15589.65646366845	55968.355544153914	4374.417555909482
720000	261320.73000000004	15409.898684550475	58817.52623848807	4385.045775009744
740000	266649.702	15071.16041294013	59979.87861835463	4345.293413481097
760000	271978.678	14893.269680521882	61142.237255459724	4333.6866310151345
780000	277307.654	14882.012722487221	62304.59631443118	4350.461826394721
800000	282636.646	15037.775409329246	63466.96265512765	4395.2827758575695
820000	295882.128	15134.397124247069	66518.1143505828	4448.713338529211
840000	302386.62	15433.231690058416	67985.86218747005	4497.389536692352
860000	308891.11	15783.127899788695	69453.6064589662	4556.676516070062
880000	315395.59	16180.747115834934	70921.34910049512	4626.186153575185
900000	321900.084	16622.722856001932	72389.08023782555	4705.4642377653345
920000	334613.428	16965.509608023243	75262.813420797	4781.818946329903
940000	340138.32800000004	17640.69047992097	76505.37565229228	4860.312602687245
960000	345663.23400000005	18349.52563305733	77747.94382767945	4951.214642894113
980000	351188.136	19088.288400656802	78990.51329783301	5053.857672746195
1000000	356713.01999999996	19853.611148808373	80233.07403808988	5167.539555374811


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
400000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
600000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
800000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
1000000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
1200000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
1400000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
1600000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
1800000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
2000000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
2200000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
2400000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
2600000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
2800000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
3000000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
3200000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
3400000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
3600000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
3800000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
4000000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
4200000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
4400000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
4600000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
4800000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
5000000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
5200000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
5400000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
5600000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
5800000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
6000000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
6200000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
6400000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
6600000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
6800000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
7000000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
7200000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
7400000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
7600000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
7800000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
8000000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
8200000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
8400000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
8600000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
8800000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
9000000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
9200000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198
9400000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198
9600000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198
9800000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198
10000000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
200000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
300000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
400000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
500000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
600000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
700000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
800000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
900000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
1000000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
1100000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1200000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1300000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1400000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1500000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1600000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
1700000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
1800000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
1900000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
2000000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
2100000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2200000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2300000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2400000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2500000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2600000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
2700000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
2800000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
2900000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
3000000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
3100000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3200000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3300000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3400000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3500000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3600000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
3700000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
3800000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
3900000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
4000000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
4100000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4200000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4300000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4400000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4500000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4600000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
4700000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
4800000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
4900000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
5000000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
5100000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5200000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5300000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5400000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5500000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5600000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
5700000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
5800000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
5900000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
6000000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
6100000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6200000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6300000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6400000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6500000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6600000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
6700000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
6800000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
6900000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
7000000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
7100000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7200000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7300000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7400000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7500000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7600000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
7700000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
7800000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
7900000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
8000000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
8100000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8200000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8300000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8400000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8500000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8600000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
8700000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
8800000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
8900000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
9000000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
9100000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9200000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9300000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9400000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9500000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9600000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905
9700000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905
9800000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905
9900000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905
10000000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
800000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
1200000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
1600000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
2000000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
2400000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
2800000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
3200000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
3600000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
4000000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
4400000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
4800000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
5200000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
5600000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
6000000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
6400000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
6800000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
7200000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
7600000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
8000000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
8400000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533
8800000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533
9200000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533
9600000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533
10000000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	11784.54	2026.504927647051	1213.0307082571217	107.45434062918075
0.1	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
0.15	7464.663999999999	50.10449684853088	1544.0083485993935	9.118832996756893
0.2	7213.491999999998	46.59310602319722	1787.5161780091148	19.724246659752176
0.25	6883.875999999999	50.99022459692097	1985.8353881676853	9.422008184087538
0.3	6486.732	46.823444460132485	2152.7053503695074	10.002437348036974
0.35	6057.781999999999	26.25388428404454	2265.8537570460885	11.167507803280166
0.4	5671.3279999999995	21.432463849652674	2360.9919658747667	6.970687024023337
0.45	5316.839999999998	9.584923346357584	2436.364887352609	3.371758991783523

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
40000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
60000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
80000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
100000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
120000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
140000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
160000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
180000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
200000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
220000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
240000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
260000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
280000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
300000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
320000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
340000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
360000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
380000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
400000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
420000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
440000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
460000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
480000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
500000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
520000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
540000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
560000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
580000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
600000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
620000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
640000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
660000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
680000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
700000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
720000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
740000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
760000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
780000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
800000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
820000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
840000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
860000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
880000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
900000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
920000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
940000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
960000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
980000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
1000000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	484179.01399999985	1451.4985527163863	80244.38530027683	2276.3408906746304
0.2	27481.307999999997	356.15169903973305	4256.333372199584	52.042943764857036
0.3	18480.158000000003	1364.9244279755733	2869.240354983318	186.57617330609568
0.4	13406.716	702.9545510075467	2127.3405325629196	90.80258509189596
0.5	9862.986	110.4954812751275	1605.2879017023001	22.720349431896597
0.6	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
0.7	6320.888000000001	480.28320017811717	1074.1544817433364	42.79161976154597
0.8	5126.838	44.70479710774278	877.2285798642628	15.908036927632468

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
20000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
30000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
40000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
50000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
60000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
70000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
80000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
90000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
100000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
110000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
120000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
130000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
140000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
150000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
160000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
170000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
180000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
190000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
200000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
210000	3429.924	56.69192519417755	568.134631618232	10.567911755011188
220000	3444.924	97.37816857774413	569.6346316182307	10.53261767644009
230000	3459.924	142.30615253350393	571.1346316182293	12.457580478340555
240000	3474.924	188.46637467257185	572.634631618228	15.634787738582263
250000	3489.924	235.13423339776654	574.1346316182268	19.46026371575297
260000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
270000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
280000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
290000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
300000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
310000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
320000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
330000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
340000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
350000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
360000	6035.074	218.00523949870757	997.4225155423668	17.109025748800985
370000	6050.074	224.0501828807306	998.9225155423655	16.666874015251462
380000	6065.074	239.52178282755165	1000.4225155423641	17.54567230992621
390000	6080.074	262.7601272051922	1001.9225155423628	19.56825347787265
400000	6095.074	291.916228478118	1003.4225155423671	22.427270710938398
410000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
420000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
430000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
440000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
450000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
460000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
470000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
480000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
490000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
500000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
510000	8647.938	281.80255995209666	1423.2996116522957	26.253820895563905
520000	8662.938	285.118833931085	1425.441517961453	25.04533835394219
530000	8677.938000000004	296.0959576368589	1427.58342427061	25.63259814483677
540000	8692.938000000002	313.9313345232602	1429.7253305797672	27.90244531918427
550000	8707.938	337.53955244122335	1431.867236888924	31.493143296114226
560000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
570000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
580000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
590000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
600000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
610000	10429.868	321.7229461232477	1714.5427037198247	24.55805575076296
620000	10444.868	321.4976216535495	1716.3452584618935	24.8128659292212
630000	10459.868	328.2008339348873	1718.1478132039629	26.329500582968986
640000	10474.868	341.42474143245954	1719.950367946034	28.91004943335322
650000	10489.868	360.4523834418199	1721.7529226881052	32.30051683011514
660000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
670000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
680000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
690000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
700000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
710000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
720000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
730000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
740000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
750000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
760000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
770000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
780000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
790000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
800000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
810000	13880.514	395.1795604307265	2282.8197439361625	33.07460619890196
820000	13895.514000000001	420.90666223707547	2285.887326784974	36.692065697448285
830000	13910.514000000001	450.1754676222249	2288.954909633786	42.271587216070174
840000	13925.514	482.3416683039339	2292.022492482597	49.149443303787066
850000	13940.514000000001	516.8646034655068	2295.0900753314045	56.85639593804539
860000	14805.932	503.53774658907145	2437.7695674311663	57.82016413424976
870000	14820.932	494.00660816092994	2439.2695674311644	56.8156188596795
880000	14835.932	488.91184846895794	2440.769567431169	56.19481926570183
890000	14850.932	488.3923241002053	2442.269567431174	55.970535804132496
900000	14865.932	492.46251523000876	2443.76956743118	56.14752037355514
910000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
920000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
930000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
940000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
950000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
960000	16590.264000000003	481.34354834959373	2725.6536711723056	56.27868035226076
970000	16605.264000000003	469.2151015661982	2727.541772366506	54.67204931785286
980000	16620.264000000003	461.6643927549292	2729.4298735607053	53.68495704968372
990000	16635.263999999996	458.9174343362624	2731.3179747549048	53.351801962349725
1000000	16650.264000000003	461.0600953647775	2733.2060759491037	53.68475998105912


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	73.49	188.23409780849425	7.864339934040478	18.75478547509869
80000	133.48999999999998	377.9542418218257	13.864339934052495	37.725142571043534
120000	193.48999999999995	567.6854254289468	19.864339934074327	56.69771411442045
160000	253.49	757.4193525239357	25.864339934096147	75.67083447141826
200000	313.49	947.154374382081	31.864339934117975	94.64417358404187
240000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
280000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
320000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
360000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
400000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
440000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
480000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
520000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
560000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
600000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
640000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
680000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
720000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
760000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
800000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
840000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
880000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
920000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
960000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
1000000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
10	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
15	12090.994	435.7351514700949	1993.7199199480679	50.111081827894864
20	16650.264000000003	461.0600953647775	2733.2060759491037	53.68475998105912
25	20620.086	296.2806088903616	3419.081520755154	52.94570510694935
30	24976.909999999996	402.3011823939327	4144.177111583989	73.85587136899052
35	29027.958000000006	381.26605122640774	4817.48613547041	56.61929707668584
40	33224.117999999995	291.35552020017116	5513.531514975968	67.05694616370356
45	37464.60400000001	238.64787128971204	6252.125171863172	42.96318196525427
50	41765.223999999995	199.5976425601183	6954.581049932317	44.23130872499343


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	26.327999999999996	21.076763824964527	3.457947928659317	2.678818285437081
4000	41.328	42.2338328831282	5.337735240839897	5.412492628427386
6000	56.32800000000001	63.42841087924769	7.217522553020716	8.149062077924851
8000	71.328	84.63232227307327	9.097309865201437	10.886343568786796
10000	86.32800000000002	105.83995767194924	10.977097177381832	13.623907923064543
12000	792.326	114.77152378142905	128.83660121512833	20.789061130604825
14000	804.326	121.1013735310675	130.43199778391562	21.86097275188231
16000	816.326	128.99063016789685	132.02739435270303	23.07701877917529
18000	828.326	138.17243817459084	133.62279092149055	24.415672444551262
20000	840.326	148.40708430230393	135.21818749027804	25.85789870067099
22000	1550.326	158.77960127869773	255.05704254888474	27.20126033833304
24000	1565.326	182.7831915564328	256.8352284724955	30.386121256157967
26000	1580.3259999999998	208.10677175163906	258.6134143961066	33.658334939835726
28000	1595.3260000000002	234.32277264965566	260.39160031971744	36.994729378364774
30000	1610.3260000000002	261.1625836821876	262.1697862433283	40.37939867757739
32000	2324.156	262.68659362653256	379.55747500521704	39.71957640591221
34000	2336.156	271.2262643460457	380.8714315729668	40.54156440949387
36000	2348.156	281.07494813858995	382.1853881407163	41.47075950685625
38000	2360.1560000000004	292.10026783813646	383.499344708466	42.50013056196684
40000	2372.1560000000004	304.1743027790334	384.81330127621493	43.62258653375886
42000	3083.0460000000003	306.1403180170091	504.4887563561871	46.63458044336752
44000	3095.0460000000003	304.6493081925874	505.9297656493812	45.92234161534368
46000	3107.0460000000003	304.5989291656961	507.37077494257517	45.36564853410561
48000	3119.0460000000003	305.9898925055457	508.81178423576904	44.9702781354523
50000	3131.0460000000003	308.80272178564434	510.2527935289627	44.740507433601294
52000	3843.114	304.29308708692207	625.9970470510407	47.862141115730374
54000	3861.114	302.7370523224553	628.0395813926924	47.27035521784957
56000	3879.1140000000005	302.6304063521859	630.082115734344	46.79649739864596
58000	3897.114	303.9746746834168	632.1246500759954	46.44417736661386
60000	3915.114	306.7507829637752	634.1671844176464	46.21617476448791
62000	4633.366	304.2333814762026	753.7565674178011	44.83190191020425
64000	4651.366	306.37990100164535	755.8215829606281	44.718900457013476
66000	4669.366	311.22232739813404	757.8865985034546	44.85560505551288
68000	4687.366	318.6377730345928	759.9516140462808	45.23975209173669
70000	4705.366	328.45201131638424	762.0166295891066	45.86512456498072
72000	5418.406000000001	321.84737929646093	882.4815097391117	46.66514510371163
74000	5439.406000000001	322.4220663871089	884.7370885617329	46.504761316413
76000	5460.406	324.8788116000588	886.9926673843536	46.50847443773307
78000	5481.406	329.1754783698201	889.2482462069742	46.676245305686436
80000	5502.406	335.24132933356117	891.5038250295945	47.006317331083956
82000	6209.6900000000005	319.6171368302329	1008.9640651329473	44.59383818427536
84000	6224.69	307.2544778445966	1010.7101913273975	43.12502944173477
86000	6239.69	295.89781032571983	1012.4563175218475	41.785882911056916
88000	6254.6900000000005	285.6671387394001	1014.2024437162975	40.58923432295229
90000	6269.69	276.687394283794	1015.9485699107472	39.54802095113507
92000	6986.285999999998	279.3313389029833	1135.1337409702305	43.95467798018026
94000	7001.285999999998	279.292314418663	1136.670586328428	43.9142002924725
96000	7016.285999999998	280.86010199623104	1138.2074316866251	43.97923425485203
98000	7031.285999999998	284.0080930067545	1139.7442770448224	44.14931359929207
100000	7046.285999999998	288.6845976032205	1141.2811224030197	44.423231807961095


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	16.484	6.3813603565384085	2.292564949461644	0.850742346646733
2000	22.484	13.635801895500437	3.079002545076288	1.8373102298110946
3000	28.484	21.24025486350544	3.865440140690952	2.8796273130410435
4000	34.483999999999995	28.919919778588593	4.651877736305667	3.933623810776615
5000	40.484	36.62751825244693	5.438315331920424	4.991907185501239
6000	726.44	39.41249322514656	120.91912958323516	6.178984521977798
7000	752.1619999999999	42.45411687928509	124.7045436002001	6.394802771105066
8000	756.6619999999999	44.99665217176346	125.2115552965289	6.551093077858391
9000	761.1619999999999	48.49789040085488	125.71856699285775	6.804188124129974
10000	765.6619999999999	52.76733876177572	126.22557868918659	7.143806339948918
11000	1445.6140000000003	59.2621730954915	240.00953013039074	10.549905250921338
12000	1472.402	63.05225941849966	243.85023184653545	10.590037988448682
13000	1478.402	65.70206047842876	244.5560011400774	10.60770587211792
14000	1484.402	69.84220847341852	245.26177043361932	10.754446764134782
15000	1490.402	75.22703914004445	245.96753972716118	11.02510809908539
16000	2173.0600000000004	72.896693416856	363.12965387225347	12.909456100532653
17000	2200.064	68.66786199606923	367.22340853882804	12.822179414914942
18000	2207.564	65.1688213113536	368.0741910980561	12.624357878272141
19000	2215.064	62.47939877360484	368.92497365728417	12.49077129534003
20000	2222.564	60.707291745812284	369.77575621651226	12.423491944282974
21000	2899.324	64.31634373245338	478.26055212021794	11.395248873137566
22000	2923.554	69.4015369986703	482.055898023779	11.755973223424393
23000	2929.554	73.13904569000384	483.0748258126443	12.540949730677545
24000	2935.554	77.47300608025441	484.0937536015096	13.423577558676945
25000	2941.554	82.30925426571305	485.1126813903749	14.385894112260427
26000	3621.728	88.64085298426335	598.2286190316988	13.838121197448507
27000	3647.0399999999995	90.43642579796648	601.9320118479003	13.97718488902568
28000	3653.0399999999995	87.99401747341179	602.545241614284	14.289106690817304
29000	3659.0399999999995	86.75913272452127	603.1584713806675	14.671435414941715
30000	3665.0399999999995	86.78333429357907	603.771701147051	15.118830601662204
31000	4344.616	90.18529754529455	713.8948148912377	17.366540634848246
32000	4364.836000000001	86.48437176738936	716.8541161070063	17.35737503841508
33000	4367.836000000001	83.3265057469715	717.1682157562014	17.27190484851002
34000	4370.836000000001	81.16074519125637	717.4823154053964	17.243320380955097
35000	4373.836000000001	80.06763740738224	717.7964150545914	17.27190407039789
36000	5057.336	75.2188686729892	832.3403361547383	19.50206051131486
37000	5083.829999999999	82.03959111984352	836.1494586605301	20.510520254471178
38000	5089.83	89.29629244511986	836.8066962020223	21.177877190194685
39000	5095.829999999999	97.14505225577685	837.4639337435143	21.884423826376512
40000	5101.829999999999	105.4537553200976	838.121171285006	22.62648918629634
41000	5786.944	96.69189132956792	956.6398543185309	28.537214987182406
42000	5815.625999999998	92.75846007537858	961.0309760144934	28.265014264990604
43000	5821.625999999999	92.41348340775609	961.8140524383783	28.146780709727967
44000	5827.625999999998	93.25433992879697	962.5971288622634	28.11356825893421
45000	5833.625999999998	95.24962947726151	963.380205286148	28.165677680198637
46000	6517.943999999999	104.78056766404714	1077.8633522082837	30.595596811321364
47000	6544.834000000001	108.6654351872962	1081.8681363135724	30.039408492046903
48000	6552.334000000001	113.32097542428384	1082.7716531015935	29.84560626706469
49000	6559.834000000001	119.58306793931075	1083.6751698896148	29.7701824639596
50000	6567.334000000001	127.21468784870875	1084.5786866776364	29.814035520513677
51000	7249.15	122.31861936943383	1196.1407498710457	30.909802498138042
52000	7274.704	122.57804327583854	1200.0090206891446	30.767885317311322
53000	7274.704	122.57804327583854	1200.0090206891446	30.767885317311322
54000	7274.704	122.57804327583854	1200.0090206891446	30.767885317311322
55000	7274.704	122.57804327583854	1200.0090206891446	30.767885317311322
56000	7962.084	124.68111566891129	1314.7975351443988	31.415498662457264
57000	7986.65	125.36331033351723	1318.399291123052	31.003893139439906
58000	7989.65	127.16430150705722	1318.7377341087517	31.003205283940535
59000	7992.65	129.24998869546403	1319.0761770944516	31.01919844990461
60000	7995.65	131.6068371239802	1319.4146200801517	31.05184686280394
61000	8675.754000000003	131.21687833506834	1434.7984336579307	33.848274667938036
62000	8700.148000000001	129.3310289141781	1438.449320457228	33.005464876830175
63000	8704.648	128.37367996075633	1439.0341072289455	32.625531717516765
64000	8709.148000000001	127.82053189270219	1439.6188940006637	32.27121025761573
65000	8713.648000000001	127.67683830671842	1440.2036807723812	31.943352777335882
66000	9400.394	121.74645093618088	1553.2649681339306	31.974936016822884
67000	9425.48	124.38601493379784	1556.988416956918	31.131664094619616
68000	9431.48	124.89441158212121	1557.6984339396354	30.67843044310405
69000	9437.48	125.87830384056547	1558.4084509223526	30.24732688334818
70000	9443.479999999998	127.3266692846041	1559.1184679050702	29.839312604472994
71000	10129.188	126.53199690196966	1670.7005019816515	32.16475044835239
72000	10159.916000000003	131.78154138151953	1674.811681130094	31.977143563994044
73000	10167.416000000001	135.20086778156727	1675.672700451673	31.74067919719708
74000	10174.916000000001	138.98623906304252	1676.5337197732533	31.529040319943174
75000	10182.416	143.10861137223364	1677.3947390948329	31.34272983171632
76000	10863.562	150.18120534873958	1790.508332024394	32.59659876136169
77000	10891.696	158.27846285722066	1794.319744394031	32.093155076684425
78000	10902.196000000004	164.6792796249053	1795.4112701405509	32.07281905635754
79000	10912.696000000004	171.43937258142137	1796.5027958870717	32.08597065732955
80000	10923.196	178.51793132468376	1797.5943216335913	32.13256876098761
81000	11603.971999999998	174.7682753311429	1912.1783962687346	31.952234322811368
82000	11627.746000000001	173.04291183916723	1915.677374543434	31.865363824883417
83000	11629.246	172.89070537320535	1915.8467048592242	31.957671699234677
84000	11630.746	172.8685705127197	1916.0160351750146	32.05865880377486
85000	11632.246000000001	172.9765571913657	1916.1853654908045	32.16824339740283
86000	12319.312000000002	172.97992669671385	2032.961061514746	30.77700144425271
87000	12343.782000000001	171.34280037398693	2036.824399285949	30.69550058166433
88000	12349.782000000001	166.79986582728392	2037.6952164755232	30.774807584638147
89000	12355.782000000001	163.41981287469372	2038.566033665097	31.021360566659006
90000	12361.782000000001	161.27577387816154	2039.436850854671	31.431224038597637
91000	13042.707999999999	162.25058512477995	2153.939381420571	33.63958477182209
92000	13068.308	163.7268207716746	2157.8285548491804	34.325217455483774
93000	13072.808	165.12568497965438	2158.5690387188247	34.59760362783997
94000	13077.308	167.12723249069873	2159.309522588469	34.949573242875346
95000	13081.808	169.71014065164186	2160.050006458113	35.378751144948495
96000	13768.452000000001	174.94796437798303	2276.842156301819	35.58797011726171
97000	13800.626	180.84232126358012	2281.5900867621117	35.0114603243026
98000	13809.626	182.5499707659976	2282.8526786496186	34.78525540234036
99000	13818.626	185.10818051435015	2284.1152705371264	34.6737377503021
100000	13827.626	188.48232055023067	2285.3778624246333	34.67801382075178


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	39.278000000000006	31.05405101503577	4.911535273380702	3.859458420706175
8000	69.27799999999999	62.6116662540705	8.456087900578334	7.723883990268682
12000	99.27799999999999	94.21298964462267	12.000640527776245	11.595316299121375
16000	129.27799999999996	125.82509322247468	15.545193154973182	15.468495332312138
20000	159.27800000000002	157.44148357758544	19.089745782168688	19.34237180912303
24000	881.4080000000001	159.90564056481696	138.8420562344491	18.91324495721395
28000	911.408	173.29035523588084	142.18903184494178	20.70112004181801
32000	941.408	191.02167560544294	145.53600745543426	22.931336984683384
36000	971.408	212.01182486937944	148.8829830659244	25.488043659126767
40000	1001.4080000000001	235.39062686899356	152.22995867641407	28.282836349615625
44000	1721.464	236.9327063957191	271.4613026266842	29.705421659347902
48000	1733.464	239.0117166444635	272.66130262668446	30.144633151419125
52000	1745.464	243.71313880598785	273.8613026266844	30.786129014665246
56000	1757.464	250.8895919722459	275.0613026266833	31.61759907996708
60000	1769.464	260.3364759178654	276.26130262668215	32.624521505386646
64000	2482.884	276.0481490690427	394.4381689591061	39.2253335002701
68000	2494.884	282.66742638262696	395.63816895910634	40.09943843715772
72000	2506.8840000000005	291.3402946231625	396.8381689591058	41.1108639868262
76000	2518.884	301.88981533739167	398.0381689591047	42.24974925974357
80000	2530.884	314.1269710447955	399.23816895910363	43.50608563498968
84000	3265.1860000000006	313.47577486413	515.7996795791537	42.720710115110634
88000	3301.186	310.3287204884524	520.0733551435737	42.68527789965327
92000	3337.186	312.82705780244356	524.3470307079914	43.40603844261421
96000	3373.186	320.8389337762278	528.6207062724088	44.8465466281687
100000	3409.186	333.96777503226275	532.8943818368259	46.940586521080476


==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/DETECT_WS_weak_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
5	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
10	21676.604	1921.6058148399397	4331.158271498656	373.4949688870567
15	45399.75199999999	4874.514929341521	9304.105173014523	1144.3895377348729
20	86340.04400000001	7482.319258220528	18061.684471029526	1257.7401298817483
25	124445.39199999999	15387.206252564203	26523.864437121043	2724.0799383443396
30	174941.72999999998	16215.833259547418	38449.48389886283	3926.053959843107
35	233052.25199999995	19864.686938596904	51125.66265560157	4474.981991405114
40	285869.1180000001	15282.99480089612	63638.12358622402	3792.247311183155
45	316122.92000000004	18273.184173767968	71054.02694667668	4704.001062557076
50	356713.01999999996	19853.611148808373	80233.07403808988	5167.539555374811

==> Non-stationary_Dueling_Bandits arxiv/Simulation_results/Weak_regret/WS_weak_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
40000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
60000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
80000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
100000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
120000	16104.144	958.2923631729296	3206.353514363663	270.08638778707905
140000	32138.281999999996	1901.5774136332163	6398.758211662681	540.4177155121961
160000	47569.436	2684.1502384148	9453.331803645064	745.3611987808994
180000	61797.126000000004	3335.197175887638	12258.150132459396	943.3423235636837
200000	75211.59399999997	4007.562281787322	14822.871545335924	1182.39682607512
220000	90690.798	4305.037402562517	17930.594834632888	1097.693584568369
240000	105572.624	4875.8176933816285	20911.047948574324	1070.3882462628785
260000	119618.228	5827.496003344451	23693.29183242181	1126.6730636252792
280000	132596.152	6914.047740845059	26234.566695064557	1183.263798609067
300000	144719.192	8137.930408938668	28589.181541248858	1366.1692370740702
320000	160594.658	8449.138557801516	31793.108264884835	1245.3410223364822
340000	175742.77	8869.703055363974	34829.69194503559	1215.1597065159776
360000	190283.47000000003	9539.087532795415	37754.43949123875	1303.8067982624955
380000	204343.112	10284.087378072982	40531.89710918563	1492.0178339752442
400000	217539.822	10838.694598411743	43170.91147960897	1693.7733416658068
420000	233063.12200000003	10785.520099443826	46203.15834757638	1738.2057764914682
440000	247816.90399999995	10840.65723797959	49091.89059345513	1892.6749074517027
460000	261990.06799999997	11090.745066278167	51908.82136901425	2128.3790951436476
480000	275276.52800000005	11414.306665401991	54523.66100740324	2373.736833088712
500000	287698.00800000003	11995.696744872746	56957.92300517215	2680.140956815764
520000	302901.64	12224.214092442387	60135.372047351055	2684.8599747827157
540000	317444.706	12623.901876305223	63183.06675236659	2743.782408357694
560000	331363.34200000006	13291.726961934555	66132.64871282647	2796.8465146718577
580000	344624.1400000001	14114.774227447733	68938.63589322599	2914.219248664489
600000	357291.012	15096.945364361176	71609.15772303796	3109.3988492209637
620000	373183.11	14548.16350076531	74828.82464003435	2903.3207204396213
640000	388636.1	14122.277328234122	77928.87087290987	2751.4240124053963
660000	403628.16199999995	13736.969303217911	80913.04258073083	2658.0644491590924
680000	418118.79	13219.881561823639	83813.48227551827	2592.5704272083703
700000	432022.092	12902.937059817721	86589.80015922866	2656.46704102123
720000	447923.89400000003	12434.211983380728	89927.32520810954	2578.8679002429644
740000	463332.8920000001	12197.802333357527	93164.39461524208	2581.9127907257284
760000	478172.738	12163.9268724553	96269.02855069813	2754.4284616209625
780000	492412.50200000004	12309.339254632638	99246.14569518206	3067.9029847050697
800000	505770.38600000006	12513.162231389417	102052.98574960078	3445.4088678364747
820000	521504.6899999998	12671.05879911382	105244.53082574092	3293.605439445638
840000	536595.8439999999	12877.384475134239	108291.57419572018	3137.515141498472
860000	551171.6279999998	13178.04020591563	111238.71050774348	3017.3896384527798
880000	565193.6460000001	13720.627710869203	114108.88620218539	2931.7626209139944
900000	578479.666	14631.34838125025	116869.50440269223	2953.6949149547368
920000	594018.2559999999	14274.841404637062	119926.92992142905	3065.7346844414797
940000	608822.0179999999	14113.472571155186	122809.6734070961	3213.539721480373
960000	623009.6539999999	14257.643284289585	125587.66602430589	3360.675702690914
980000	636603.494	14628.512956178123	128256.81996401092	3495.955684090238
1000000	649672.896	14903.242599705376	130840.00113516623	3650.7868613883534


==> Simulation_results/Strong_regret/DEX3S_strong_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	60564.496	1343.2622809927248	9389.015319351069	29.81875933390012
400000	81827.95400000001	1741.204133620702	11780.798204195127	30.603072402289186
600000	103082.996	2026.5245404068307	14172.854738128492	36.33983794563509
800000	124332.88200000001	2364.5808176400133	16566.08158109857	39.154727762829005
1000000	145586.34399999998	2726.9271853343485	18957.869546501806	40.53010044357688
1200000	231585.84400000004	3672.1183003069063	35688.67349040954	191.35333862685135
1400000	252727.72800000003	3658.668535959194	38093.91705848511	191.18424008983433
1600000	273706.182	3609.91245781759	40489.653843926564	195.95941583210688
1800000	294732.69600000005	3591.7473003515	42887.991045913324	199.75567929597793
2000000	315733.084	3653.9063435518715	45284.39470834328	195.62624765036864
2200000	401724.92600000004	3327.7955386451604	62088.62640787007	284.64042474779865
2400000	422847.738	3287.689897345358	64491.81468978587	287.35645194267454
2600000	443885.2899999999	3314.1682819373978	66889.91550980178	288.13585349682614
2800000	464911.62	3416.3685519633977	69286.82155597025	289.2226843998119
3000000	485919.42399999994	3537.2382756897277	71682.01792696594	287.29437465872576
3200000	572992.104	4704.283280054955	88469.61423277632	299.9419605094429
3400000	594210.044	4958.1794347234845	90871.17772968838	301.6271587269789
3600000	615306.858	5183.65690162153	93265.0516525997	305.0574950295208
3800000	636352.2259999999	5494.066808282414	95654.54631675137	307.96608493558017
4000000	657440.47	5768.563571860825	98048.87023880112	310.40957996005716
4200000	744056.318	6570.368615740357	114895.12545411808	343.9723060770254
4400000	765354.238	6538.109269237151	117296.38609283825	343.8477911806109
4600000	786534.658	6476.095233651905	119690.40473113286	346.4738054742965
4800000	807707.6539999999	6448.762747098076	122085.73039902013	344.31887859807426
5000000	828909.026	6410.130105526873	124482.14615592868	345.12543448071546
5200000	915435.29	4913.492316435076	141238.8409839242	454.74544647691715
5400000	936849.724	4865.21970821737	143641.5489599517	455.8827201129867
5600000	958092.7440000002	4850.298527928653	146033.39932052974	457.51139004301217
5800000	979336.5480000001	4811.000894895418	148427.02760952868	462.55755227899334
6000000	1000592.0160000001	4766.491111189541	150822.03205624153	466.18469637069325
6200000	1087544.1639999999	5012.6596828857455	167601.23102147906	378.082610151511
6400000	1108862.196	5136.725307264694	170006.12527704192	380.087088401188
6600000	1130001.872	5215.635437176211	172398.9471247694	381.5402973459926
6800000	1151157.0279999995	5329.003104239591	174793.24336829415	385.53309057957136
7000000	1172337.0699999998	5567.956206478924	177189.54802453856	383.5523872928483
7200000	1258827.618	6945.671360625666	193929.47038198245	411.0184729454357
7400000	1279983.5299999998	7150.300413799109	196331.4496280295	406.63318660049424
7600000	1300990.334	7291.85522483848	198726.17941808805	407.55207960839317
7800000	1322014.75	7378.755944974049	201122.48224586406	406.9238514147291
8000000	1343030.462	7570.04505213335	203515.02146572643	408.56953531381794
8200000	1429001.128	9079.244158081874	220280.43126186598	527.3308783825436
8400000	1450351.8180000002	9164.075897748076	222681.4306708766	527.7469955026085
8600000	1471594.4500000002	9241.895763740496	225075.06263173447	529.6110936357113
8800000	1492831.1659999997	9303.648074360868	227468.68556003243	531.2881964313244
9000000	1514080.4300000002	9414.79347592103	229861.68767027315	533.6312334472975
9200000	1600083.3539999998	10063.247600182602	246664.74072228014	607.3212168104259
9400000	1621440.5620000002	10114.780261408254	249061.48377976444	606.6991168226855
9600000	1642729.5280000004	10143.542180753635	251455.38135842374	608.6209324707612
9800000	1664028.438	10127.455926199164	253850.76717760856	609.3016933411657
10000000	1685303.6099999999	10172.864302919825	256242.8512575694	605.6576257549539


==> Simulation_results/Strong_regret/DEX3S_strong_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	37654.382	805.6216983975049	6082.839542797146	16.098743083094146
200000	47684.64200000001	998.9169144606327	7214.342965696851	16.387224475896108
300000	57558.16799999999	1148.941678906675	8336.67955633697	15.02385152216686
400000	67444.62999999999	1360.5288164452047	9461.079139676427	15.484317202844014
500000	77332.836	1554.3045598537701	10585.06600509155	17.67441456133953
600000	133734.89000000004	2046.8147793584392	22079.966304637015	90.3919367977694
700000	144241.52000000002	2102.817234642884	23250.595225928857	87.78131315122951
800000	154029.952	2110.26488303033	24371.865287367447	86.42893607665026
900000	163814.14200000002	2141.2711314429876	25493.39844353026	83.42715153536255
1000000	173625.62199999997	2184.5843640168005	26617.2937815057	82.17742855496208
1100000	230782.18	2867.7929888407984	38167.677899791604	138.02295753090033
1200000	241634.054	3075.8854070267266	39346.860815118525	136.8550326936014
1300000	251663.61400000006	3151.9838527230245	40469.66388879262	134.98049680370804
1400000	261655.33400000003	3212.203507086368	41590.27016498662	132.72143490455898
1500000	271667.24199999997	3274.035444679519	42711.632766945484	128.07827507984518
1600000	328793.57800000004	3357.8832076367216	54172.19142775047	197.03114279448053
1700000	339439.322	3446.668593970447	55343.81048965142	192.76849638432216
1800000	349367.998	3499.4226631825677	56467.73831150469	192.1992833313975
1900000	359277.38399999996	3556.32177609018	57589.556759781284	193.6490280316904
2000000	369193.06200000003	3614.272023574847	58711.153771598125	191.8612645636751
2100000	425561.378	4506.904173006368	70180.54645332767	189.7362368306015
2200000	436176.31000000006	4584.225427026917	71350.26270839335	202.1426468048387
2300000	446129.48800000007	4633.676959134913	72474.58770869726	204.81110792230766
2400000	456063.47399999993	4680.386617269524	73597.79826350276	208.86235208093615
2500000	466015.748	4738.777729182441	74722.56917018976	208.06922840666644
2600000	522789.4600000001	5157.4101742810535	86270.83079510924	274.6268699864252
2700000	533363.7920000001	5236.002607182131	87445.3845093207	283.1016353225529
2800000	543208.986	5275.241008973932	88569.099354481	282.5158591948493
2900000	553061.784	5320.325613935056	89692.1158116364	280.8316127792003
3000000	562897.4259999997	5394.1554886505	90815.33153845905	281.1850398123256
3100000	618755.994	5555.653343805547	102449.48374682547	301.81798100853297
3200000	629252.304	5605.086967102407	103615.44118826845	296.3996025356973
3300000	639114.354	5637.425831991439	104738.91261303582	296.2009889127686
3400000	648979.71	5688.096504512259	105863.4850898528	295.6049262450553
3500000	658822.3860000002	5736.533181441737	106985.90408763211	295.4068217986255
3600000	715725.788	6493.297204466219	118536.32622426383	351.7701542494127
3700000	726340.4100000001	6673.329622637987	119708.66074259032	347.49092144366654
3800000	736216.4280000001	6771.840557742351	120831.45318582903	347.5108404903648
3900000	746058.9720000002	6841.694986667767	121950.82400438988	348.10930858283365
4000000	755902.22	6962.705178547865	123070.69854667131	348.6466501948269
4100000	814012.3339999998	7014.837935025377	134580.40772802345	395.7577884777026
4200000	824864.442	7056.468349998368	135762.94402737837	388.1858179660071
4300000	834850.3440000002	7063.028833636645	136885.8977239207	388.43694585304013
4400000	844762.026	7035.674750362856	138002.79751695128	390.3149276514931
4500000	854721.708	7026.356021629157	139123.73495934327	388.9299792712052
4600000	911844.7559999998	7280.274817284156	150656.03370121992	374.9850159728651
4700000	922416.8740000001	7435.126810157014	151825.70895520115	376.72225667648064
4800000	932302.9380000001	7533.454841872278	152948.98535001368	374.95967350749805
4900000	942203.4739999998	7691.315162245148	154073.7780089599	372.6811800014034
5000000	952094.3	7816.480539447108	155197.78009523003	372.9162298311914
5100000	1009174.958	7407.233996966602	166742.23948307027	430.35498764077414
5200000	1019781.7639999999	7312.59177555354	167918.29371488176	433.9888582135857
5300000	1029620.5480000001	7233.532988330283	169042.65165914045	433.93940994396525
5400000	1039456.788	7223.983838662877	170165.8424990979	433.02172985837194
5500000	1049275.492	7208.836655014725	171288.61148698648	430.9788014530484
5600000	1106306.384	7157.831536801191	182867.36940866857	469.7436271477104
5700000	1116904.724	7107.942623471213	184032.8973048905	473.56263948955495
5800000	1126880.518	7110.735985557732	185156.8443819199	474.87083906106443
5900000	1136822.6659999997	7126.903349422091	186278.890926499	477.6683413645076
6000000	1146746.3620000002	7165.0354551619985	187397.7372553413	477.4825124739153
6100000	1202510.168	8265.98057927238	198955.85195263714	501.8364020343785
6200000	1212968.4960000003	8330.36950020443	200118.58119734848	500.9961452693917
6300000	1222828.9239999999	8367.452125530817	201239.98947465848	499.69559551364466
6400000	1232687.216	8399.88871900795	202359.61951132969	499.2725937336693
6500000	1242530.7580000001	8445.642999751004	203479.30795633217	499.9957764062789
6600000	1300042.1520000002	9090.730269192756	214997.91343930466	496.6226482249275
6700000	1310811.0320000001	9231.662084048528	216173.5854902138	491.86254862566597
6800000	1320807.4119999998	9352.540463126503	217296.13440781337	491.98140814360215
6900000	1330821.9100000001	9462.397228615371	218419.68553487878	491.08981661820206
7000000	1340821.7499999998	9573.456256468216	219541.77809387638	490.7262667871656
7100000	1397795.176	9921.086881684807	231065.82766306083	501.9731159289312
7200000	1408368.3220000002	10091.714964787969	232238.2710372422	503.0494708298658
7300000	1418236.6619999998	10146.47984993791	233362.31980706193	504.6734609071721
7400000	1428082.066	10224.128704623874	234485.3620296816	507.7182947164686
7500000	1437937.076	10345.62612614322	235608.88080292504	506.3615134096844
7600000	1493630.8280000002	11405.710560748641	247202.22901428601	628.9264499194257
7700000	1504207.1139999998	11620.842744024098	248371.10254818504	623.1946469699637
7800000	1514067.17	11688.185306525043	249490.39539353456	625.8335676696565
7900000	1523970.036	11788.75148140724	250613.34927053313	625.8770846147141
8000000	1533866.284	11882.203759059346	251733.3292931174	626.0550250863627
8100000	1591512.1520000002	10784.17539912671	263206.72692936525	618.4605225726984
8200000	1602268.434	10541.005025324504	264384.5061126555	621.6944646402568
8300000	1612210.902	10470.701939973906	265506.9128269892	619.2558130220126
8400000	1622153.8439999998	10401.937545236684	266630.17502497125	617.0625390487756
8500000	1632083.5280000002	10320.104825213491	267752.49501981126	617.2250058563983
8600000	1688539.7479999997	10483.089693127255	279381.74699952424	659.9493030295287
8700000	1699194.822	10523.533724327728	280551.03200938285	658.3788380972205
8800000	1709136.8779999998	10537.37604600754	281671.2698453012	657.7398512661092
8900000	1719076.966	10556.095664208175	282792.47929894074	655.9051315675691
9000000	1729005.0579999997	10605.024032797788	283911.9964657246	655.6060385261646
9100000	1785395.826	10620.316614481226	295498.26490278525	671.762768697109
9200000	1795933.746	10549.796549086388	296667.2861387207	674.5363416822121
9300000	1805811.898	10466.32015471616	297790.37509230094	676.5565029432672
9400000	1815671.44	10381.801722051881	298913.79861947894	676.7561448103071
9500000	1825526.4779999997	10272.095915515529	300036.6593258491	677.1078623830496
9600000	1882342.5420000001	11056.854849896707	311502.9562208871	689.899931792069
9700000	1893015.094	11223.799453320611	312675.44745738414	691.8375646343038
9800000	1902941.872	11349.01480470221	313798.42915954965	691.8663874289272
9900000	1912853.3800000004	11457.952798316299	314920.23376370774	691.8182016047018
10000000	1922761.484	11607.359384320898	316041.32892196986	691.2632070428352


==> Simulation_results/Strong_regret/DEX3S_strong_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	102069.25399999999	1756.2563492471988	15372.301419989879	33.80690390587218
800000	151085.87000000002	2547.4015655740054	20968.746723218843	37.27635802510525
1200000	200027.894	3234.6442882030383	26561.83456333266	39.675064775163165
1600000	249069.97799999997	3948.5024066059955	32162.78749224533	44.84926213652583
2000000	298048.77599999995	4655.59592961995	37761.71559929551	48.668363054154746
2400000	434136.59800000006	3637.5345945840313	62613.21857921331	275.5752468539887
2800000	483267.77800000005	3684.519216064853	68206.01987155499	280.2810789369394
3200000	532450.6140000002	4006.4689291423015	73804.65393858505	283.0583066169809
3600000	581560.24	4384.324295355438	79395.88355891201	290.4706307643099
4000000	630640.822	4981.9182316984	84985.04684045733	293.37125780812386
4400000	769111.834	6415.386527092831	109914.81934957308	416.6929223834888
4800000	818679.104	6615.457167814083	115514.3807729405	420.06699180816275
5200000	868266.842	6896.618378000423	121114.3769818811	419.51543375782626
5600000	917727.4200000002	7124.017547074285	126704.24247462934	427.43530934609424
6000000	967231.0619999999	7424.487606433492	132296.39212084975	432.26851196759753
6400000	1103705.7000000004	9545.016756998291	157191.34798523315	467.7393313896314
6800000	1152859.75	10224.105136923641	162787.3805323473	469.3108437167137
7200000	1201944.2820000004	10991.049466537168	168378.596668292	473.37127185807066
7600000	1251053.3499999999	11691.649050110786	173974.75594834128	476.0525558899757
8000000	1300279.9959999998	12464.76822654543	179578.45806203908	481.0908824323168
8400000	1435992.1479999998	13310.251172276287	204578.34173474598	592.3039907410658
8800000	1484916.344	13503.227302138901	210173.84335692856	597.3682102292067
9200000	1533881.148	13723.520726668745	215769.51443904112	594.7277024386062
9600000	1582874.1279999998	13966.220836363109	221366.3574843573	600.3932114968893
10000000	1631869.7439999997	14299.403295695913	226965.50870450804	602.1119760628553


==> Simulation_results/Strong_regret/DEX3S_strong_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	14587.713999999998	155.66072252748188	2637.4594186686245	31.393230067738784
40000	21496.117999999995	312.4567395407633	3472.9136053890593	29.77389450516344
60000	27606.76	394.66229704788213	4222.051908215642	32.32057879280085
80000	33653.182	483.7056616901565	4965.624101447772	33.96865295638931
100000	39672.340000000004	553.5272836796602	5706.568580984856	36.39724310307149
120000	56962.018000000004	632.951149138348	9425.467658647149	52.30178148653937
140000	64946.692	799.8946597424217	10429.341639445396	46.670829855190156
160000	71113.43000000002	911.8910642663959	11185.597768382515	45.582898050630185
180000	77132.71599999999	1042.5476370166014	11928.086495316018	45.02441068941813
200000	83141.88	1159.757173204827	12670.215796384311	44.68351338939146
220000	100301.722	1186.9979751157484	16393.099621466165	72.12657041454074
240000	108187.38799999999	1282.630028069929	17387.036344471275	67.55535484930105
260000	114299.804	1306.1087627946172	18142.82290575362	68.07908144346493
280000	120260.56399999998	1337.1274226922262	18885.751162348726	65.7936735767355
300000	126217.59799999997	1350.8322619596834	19627.804587027404	63.789547605533215
320000	143456.712	1388.2963675014657	23327.403710559913	65.96900881603915
340000	151513.07	1496.2551868581604	24338.8071688574	61.40549637695309
360000	157685.29199999996	1545.4010772956744	25095.351742033516	60.9513182724616
380000	163692.832	1596.3533677088865	25837.808969870814	60.70129337179071
400000	169690.49000000002	1629.2807108591742	26578.97166379608	61.16773537968216
420000	187036.832	1569.9106040281472	30315.701314976304	56.96892282645895
440000	195132.31399999998	1593.7784769269329	31336.055971495905	56.78024109191874
460000	201333.07800000004	1640.0349380953185	32097.264297418005	56.884809008136095
480000	207332.318	1687.2998254660545	32840.84704702522	56.922945923664344
500000	213315.582	1750.7115448792044	33582.034335567776	56.16380762661322
520000	230536.408	1737.1162231494166	37310.565888148994	98.90066760267514
540000	238422.67200000002	1773.107349440528	38306.59042072024	89.43234365606266
560000	244536.21600000001	1807.3748466350019	39064.098420303526	87.76850885907258
580000	250503.77000000002	1825.9679321816002	39808.10939387723	87.91403023861207
600000	256445.144	1858.199683655599	40549.83192910263	87.6051401434917
620000	273657.842	1832.6408449605792	44271.643658381	65.7443265544078
640000	281609.50999999995	1808.8100942086678	45273.95923289932	62.79441867029308
660000	287748.728	1829.6878687105973	46030.27423399862	64.2875121489221
680000	293750.472	1858.0179112927085	46774.014659978115	67.53783328093391
700000	299739.84400000004	1909.224941308799	47516.30837435464	70.43833418216082
720000	316956.424	1839.5424637374479	51255.23844219829	67.2495710299811
740000	324918.924	1754.2411007688202	52261.65933550136	78.85926645723671
760000	331049.4199999999	1773.2629054686365	53019.81995146386	79.25704072018468
780000	337037.87399999995	1794.5777423994832	53765.16661921136	77.60496603446126
800000	342990.8120000001	1809.9642703950508	54506.927407513605	75.80987123429938
820000	360222.33799999993	1896.0295421151275	58205.44571913044	115.22355146063846
840000	368272.768	1980.3354321752965	59219.72585933048	95.4103424060659
860000	374431.228	2022.776303009755	59978.546845581826	93.72485175332697
880000	380424.872	2089.176726574925	60722.18862607706	94.59811781827617
900000	386414.3080000001	2166.672213863668	61465.89169198669	95.86090505491221
920000	403661.032	2222.888433011833	65163.8757525301	129.71219063832666
940000	411693.704	2197.269895682155	66173.79526141589	116.46100413294556
960000	417859.0640000001	2193.398544011361	66930.14605196066	116.8198356665434
980000	423890.022	2207.098109795351	67673.71461416085	116.47581627572336
1000000	429900.1180000001	2213.7920107754826	68415.3439723769	117.4356727141683


==> Simulation_results/Strong_regret/DEX3S_strong_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	8205.587999999998	95.22230373651358	1610.2984722156875	20.047761366728913
20000	12232.673999999999	250.13153180765582	2113.789744001252	14.846354177014804
30000	15233.488000000001	324.6368353440848	2481.0612727575826	14.503067268881274
40000	18072.294	377.24082541527673	2832.385652866832	16.379088468897315
50000	20885.532	415.05926893503914	3181.8627834681793	17.135324221121195
60000	30341.464	397.4652749388577	5405.092836864039	62.8147479403995
70000	35866.824	426.4391786045068	6214.268969223576	38.71995223924662
80000	39181.784	471.0184002822418	6615.8931541991315	36.48948684706225
90000	42091.87000000001	495.5090959810934	6971.995351439751	36.9804937392975
100000	44930.524	523.7453952955948	7321.7025713335515	36.87006550559771
110000	54391.058	532.0885047057492	9538.230520392104	68.05421854200048
120000	59984.10599999999	514.6342333519771	10357.430097362838	74.96692424762959
130000	63320.72799999999	499.34183145416415	10762.401688997967	76.64303055562436
140000	66229.22399999999	515.8516510091736	11118.439041695086	76.56549080068781
150000	69062.32600000002	532.7807167055895	11467.861852703607	77.52331445240517
160000	78548.98199999999	549.2043218612794	13688.678827386208	136.83497260466302
170000	84205.12600000002	719.8629505398937	14510.121905011236	118.05267179670095
180000	87576.25	849.1921375702385	14915.585982552371	113.22818250990944
190000	90508.242	920.3996827200268	15272.52360120519	112.79150563318356
200000	93356.28	976.6585792611621	15621.825994950414	113.35504680422807
210000	102819.11	931.5391111846399	17850.068663325605	155.79990640681572
220000	108456.26199999999	945.2884859813391	18659.147671124178	144.1362205834815
230000	111833.804	1002.7578526266668	19064.255773019173	139.85536216695218
240000	114770.726	1037.4801917059528	19420.742328387085	140.02517922688503
250000	117633.124	1078.1009182941407	19771.215160987475	141.609989417701
260000	127059.896	1073.4230555377512	21974.104048838373	130.31822862475246
270000	132641.88800000004	1138.2336313662804	22780.43617188353	127.58008585218063
280000	135996.41	1185.1950389609892	23185.495257613184	127.03101204860944
290000	138917.124	1213.5773318691483	23542.3625804899	126.84297539073948
300000	141754.75400000002	1244.8462417521544	23892.345756179024	124.72700265657163
310000	151190.83000000002	1243.9506882420037	26131.49638954255	138.51972818780706
320000	156752.10199999998	1293.585838287418	26930.871836408776	138.53024580632544
330000	160104.98799999998	1334.1384777767705	27334.53894317084	137.19606303462675
340000	163036.46799999996	1359.696345649762	27691.754138238546	136.51240317313184
350000	165890.016	1373.1384466509903	28041.884963802662	137.26824483269706
360000	175295.12399999998	1328.4188769042466	30294.23622323395	167.68792517554107
370000	180752.702	1261.8065444415583	31085.01976255671	162.83788862329257
380000	184041.72800000003	1263.688716002136	31484.862248574547	164.418024937747
390000	186926.44800000003	1272.4024134665672	31841.171976008285	165.07062917934047
400000	189725.364	1282.7341781193632	32189.070392001675	164.9175815598578
410000	199196.136	1274.489606175299	34408.2476435941	134.40998593716472
420000	204909.12200000003	1243.333185681842	35234.026809975316	146.74071316549387
430000	208318.94999999998	1226.7433458370783	35644.75051912323	149.16219868252222
440000	211254.38199999998	1218.2046888196717	36003.04167896552	149.9481469935766
450000	214105.84000000003	1216.030216802924	36353.33174778161	150.49634511020412
460000	223567.554	1208.7526186776106	38579.540662955624	150.41548255737428
470000	229184.11799999996	1152.1309760208085	39390.72147958183	158.51480049299667
480000	232557.52400000003	1107.1931564817428	39798.14136372379	158.0671603502984
490000	235477.01599999997	1080.7600089566643	40154.886593939365	158.53918147682688
500000	238313.30600000004	1059.2505091200671	40504.15535407699	159.26223049646796
510000	247724.72999999998	1083.9465827859483	42729.713819491284	146.6830114642568
520000	253228.088	1153.2340686068674	43524.33450910888	148.4196181723936
530000	256538.66999999998	1188.2633528622985	43924.816366498635	151.6476470957991
540000	259444.10199999996	1209.1569449992896	44280.22225862598	151.72624683354826
550000	262267.26800000004	1226.9989438807474	44627.941195561914	152.0554001017079
560000	271656.458	1245.8787972956939	46888.282135512425	139.12000761581837
570000	277081.36799999996	1310.2324728146075	47671.403031791204	146.04933120737024
580000	280413.404	1374.99623727324	48074.093697805816	148.84616053793118
590000	283333.914	1420.174317877905	48431.53394940186	151.050439413684
600000	286170.8720000001	1441.1754084681072	48781.82866340852	151.78055362393624
610000	295628.5739999999	1428.8875056583734	50984.76565770956	146.73959487179988
620000	301270.49799999996	1396.5001480511178	51810.58427706915	150.6126642230212
630000	304627.3	1364.9332854677732	52216.925494575036	151.73958563626445
640000	307547.51999999996	1346.2294947164596	52574.26010888353	152.2652909242041
650000	310388.048	1344.8207298025452	52924.57026477214	152.21299115060916
660000	319806.67	1388.4473669774773	55180.011231103636	119.40552859714006
670000	325291.44000000006	1472.0174116421742	55984.373956168616	147.96947163250556
680000	328589.164	1491.5220553157808	56385.92156346515	149.8510721428116
690000	331494.95399999997	1507.647341435608	56743.508751868445	147.9363403940201
700000	334325.1600000001	1514.1485333861951	57094.499909453465	147.77063360302992
710000	343771.80999999994	1557.7502165552028	59296.79007935672	151.2145989605578
720000	349388.998	1611.028886242166	60115.71936327743	157.975460279349
730000	352773.63599999994	1609.8673080943818	60522.04084546577	159.55812525565855
740000	355714.91799999995	1610.8427065345481	60878.99008058161	161.80056686421585
750000	358564.0739999999	1601.754439913362	61228.48575631659	162.6422152107047
760000	368019.47000000003	1591.5036511076191	63456.97326906207	156.7668572840608
770000	373595.94200000004	1501.3125109405432	64264.18813849733	138.96621884932506
780000	376933.4800000001	1477.5623685576602	64668.658722139546	138.55960915349667
790000	379836.62	1471.4404741537285	65025.919489709486	138.15777790781425
800000	382646.03199999995	1475.1988237281475	65374.89778911654	138.58275842696315
810000	392104.914	1483.449786381584	67603.86673538123	144.5664218029822
820000	397696.996	1503.2854035168054	68423.87100352984	137.29891526529462
830000	401039.088	1513.6349983679986	68830.28027254296	138.33966607602983
840000	403950.558	1528.0843187453866	69188.75219759077	137.0278078322545
850000	406782.484	1539.3396003568027	69539.44978610903	136.56849946985054
860000	416223.724	1535.4415850041266	71755.39259263936	123.47549910279476
870000	421760.2640000001	1657.6204809652645	72558.65735459063	128.5413512857595
880000	425087.93799999997	1742.1577574554606	72959.42366292916	130.55572054606804
890000	428007.32999999996	1778.5868342466717	73314.41538891688	129.7264137069945
900000	430868.3919999999	1803.7612145785254	73664.96924148622	129.80154168355057
910000	440318.69399999996	1813.5703440708737	75862.0878831708	160.01237612517096
920000	445926.532	1820.4568269701567	76679.52481782189	146.41629822857402
930000	449293.17199999996	1821.5157684424262	77086.15439971937	141.85183935560707
940000	452226.50800000003	1809.037052509181	77444.40910739255	139.03331786108387
950000	455076.5800000001	1791.2615737518704	77794.74199889044	137.77613768856577
960000	464526.878	1799.1892995939402	80015.195032848	114.61809938130403
970000	470139.282	1781.2221536025304	80826.5869666912	122.12026784016903
980000	473530.34800000006	1784.1564635971708	81232.42724425677	125.72160680595829
990000	476477.6619999999	1779.9401945121695	81589.27676222168	125.6413004205822
1000000	479340.38599999994	1767.804948367076	81938.3802156226	125.26039946690119


==> Simulation_results/Strong_regret/DEX3S_strong_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	25705.444	353.3705033027577	4432.939034228492	26.233831468486915
80000	39791.015999999996	600.4818217102398	6202.5149032539975	27.515554098015063
120000	53519.88600000001	844.0762491123386	7936.584598319205	27.982291106378
160000	67220.31000000001	1057.8781516581084	9669.04852917123	30.581116005993017
200000	80909.642	1256.4529464400048	11399.094698348823	33.62208645941594
240000	110587.85799999998	1144.3499285504063	17367.368023993076	88.69374912601276
280000	124971.152	1129.2289580732097	19185.48317896829	93.75396371307528
320000	138600.246	1215.557704615013	20919.597295059662	94.48192553209077
360000	152211.48799999998	1326.1060432274664	22652.394375948603	93.02696335837955
400000	165790.49	1438.792340363573	24383.057557383174	95.3349236529033
440000	195890.04	1540.5849988162781	30267.882669411767	103.19831919920767
480000	210551.606	1611.013567776515	32100.35160074716	99.99375398705642
520000	224319.70000000004	1618.95936785194	33833.77735081432	100.86935406802824
560000	238044.42799999999	1630.046340205632	35563.37910366336	102.51351143500204
600000	251774.30000000005	1673.177028529859	37292.673789886525	104.37543301388462
640000	281394.296	1629.20419880521	43195.45705407024	133.01484153105358
680000	295990.146	1725.8738996307316	45017.270246729204	123.1340540739324
720000	309763.298	1823.5579154426134	46748.406315620334	122.73158294515642
760000	323472.782	1912.1144300823057	48475.08296753875	118.89893571947736
800000	337229.47	2047.699835908018	50204.94542750218	122.33961875799102
840000	366820.12	1927.4338039995184	56124.342540553866	178.0739090233235
880000	381211.964	1945.9463689263935	57944.30827535821	177.98071164014368
920000	394821.822	2020.8719217088224	59677.7574569594	182.72246205243775
960000	408398.64	2142.584311547367	61407.59263378894	184.7118954475199
1000000	422014.2040000001	2260.349170898645	63141.63799816101	185.18565350326074


==> Simulation_results/Strong_regret/DEX3S_strong_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1924.3260000000002	4.452655137979794	443.7239030719781	9.848028757630669
4000	3653.1699999999996	21.25035999695066	774.1581962618337	13.594482466262548
6000	5197.812	45.239945181222666	1037.995741094253	14.025966853198526
8000	6639.372	71.08744799345557	1273.4098846622915	13.71048553897237
10000	8036.553999999999	89.94060659988672	1497.7795750182129	14.653468003378222
12000	10002.939999999999	89.37872727270596	1973.4947589199098	20.219827756533142
14000	11821.443999999998	89.67898393715242	2343.849621109535	24.350675468704377
16000	13437.844000000001	96.90207235486088	2629.2968990561176	24.85515568947606
18000	14921.280000000002	110.34429955572901	2873.296728483804	24.880611842764253
20000	16339.363999999998	123.11657702266365	3101.1383847601624	26.08340303910778
22000	18301.807999999997	123.44783772913807	3577.91745500679	31.846390679938203
24000	20114.344	123.3704656895034	3944.757191722455	32.92410656807107
26000	21727.532	125.0596594341212	4228.729254437388	33.09768387912011
28000	23210.208000000002	131.66778942981165	4472.532404792429	33.007871570324845
30000	24632.016	139.2237661065407	4700.723716967543	32.396434095178755
32000	26592.693999999996	136.50941002973588	5185.259260593586	37.57895208648371
34000	28390.742000000006	125.6884039378513	5554.518962218884	38.74543211965242
36000	29983.167999999998	117.3086978682971	5837.91714074685	38.83009717056389
38000	31440.508	108.85981819651207	6080.104234557883	39.28943784357785
40000	32838.462	104.19040964610251	6307.079337532635	39.509522208979725
42000	34803.21599999999	104.10811081648289	6788.483013288662	44.20961788752775
44000	36619.39600000001	104.6569744132395	7157.70057849869	43.40882482456691
46000	38234.99	105.5598906361287	7441.593989364839	43.008421274039094
48000	39720.208000000006	114.96333181594373	7684.678128058971	42.17446507894029
50000	41142.35999999999	128.51576816354716	7911.782603863651	41.845480808560126
52000	43106.782	128.4834444847543	8399.713944937552	45.58780285289039
54000	44914.316000000006	130.810223113911	8770.038085026066	49.717775325923164
56000	46513.270000000004	141.09163996022684	9053.188884424027	49.975586612366925
58000	47980.958	155.95213723019765	9296.13062246128	50.454525756077594
60000	49391.530000000006	173.39266016761047	9524.063863615229	50.05473892043754
62000	51355.306	173.81692260025346	10004.543908027783	55.85409391621083
64000	53168.886	184.37571304268909	10374.309942830743	57.081626186644115
66000	54778.76000000001	203.40096383471038	10658.417418602261	56.952307767495164
68000	56254.72000000001	217.07432193708263	10901.694589699207	57.10636721703925
70000	57668.148	224.64502194449895	11128.652478180029	58.128706034642875
72000	59630.52799999999	224.94130537147234	11602.747324184831	51.831294709792196
74000	61440.26000000001	223.7838119455678	11969.62069701694	50.19827980662973
76000	63051.64800000001	221.95573156224853	12253.850176797718	50.671874431286916
78000	64533.259999999995	224.0139438120359	12497.707586642993	51.018943291082806
80000	65950.878	228.38970018614208	12725.343583366423	50.60706237124835
82000	67914.394	227.86355099293644	13207.223529285035	48.69949543951013
84000	69724.14199999999	229.12100101621127	13574.58005479862	46.112483655968994
86000	71333.11000000002	231.0854218681913	13857.560269269083	45.837063421040945
88000	72810.68199999997	234.89976613203459	14100.420086236016	45.95492497705396
90000	74223.482	240.92628977897877	14326.857890061015	45.629994265987925
92000	76186.20999999999	240.8697514794635	14811.21826851073	43.14843528040927
94000	77994.88	242.39160418170405	15177.827176792027	43.26347979854163
96000	79605.21399999999	243.83802621138472	15459.881950374485	44.569292530061894
98000	81085.25999999998	245.37272328711396	15702.156366315074	45.10307167293992
100000	82502.95599999998	251.92993237539127	15929.213494642749	43.98424278874537


==> Simulation_results/Strong_regret/DEX3S_strong_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	973.7519999999998	1.7250623177149274	231.50542100915246	5.041558917426115
2000	1887.154	5.582035072942097	419.97907794919513	8.807965348933521
3000	2718.9919999999997	11.049594059913927	571.3809470402628	11.165100892227887
4000	3478.346	19.5780036435451	699.2064153109465	12.180438696144039
5000	4194.932000000001	30.11398966150642	815.1262495819099	12.58873223115772
6000	5183.379999999999	30.32552426953652	1065.0038261873408	13.825851421688402
7000	6130.413999999999	30.037387147797382	1272.9555087668464	16.071755205348207
8000	7004.370000000001	30.36155646720229	1440.5921270783197	16.426282792283963
9000	7805.089999999999	32.716139747837246	1579.634114775416	17.618780002221076
10000	8550.324000000002	37.775416815113545	1701.3980948071483	18.608860741965724
11000	9538.564	38.024649081586155	1951.0681881401058	18.69500164055959
12000	10485.973999999998	39.21143262989615	2161.3399957094	18.788760362603703
13000	11358.774000000001	43.90095119192315	2330.87363691405	18.510008520238962
14000	12155.254	53.72446167456897	2470.9567126111892	17.72017943451096
15000	12894.062	64.28539315686974	2593.1242473079283	17.756815778139302
16000	13882.579999999998	64.01225368804197	2839.483274220171	19.19657153313277
17000	14830.306	62.71159456857511	3048.187324580357	20.955901146414757
18000	15705.724000000002	61.18643044917012	3217.158604030712	22.502893547658406
19000	16504.636000000002	61.557361000397044	3356.4295870324227	23.11522530384193
20000	17247.379999999997	64.7307126143056	3478.4478249045665	23.41785322155611
21000	18234.518	64.40868019486571	3727.6549462773933	22.858269550612242
22000	19179.143999999997	62.69074487779982	3936.961947245254	23.565302080170117
23000	20048.8	61.545293889948056	4105.071844931308	23.211017216551404
24000	20841.864000000005	62.87893750869458	4244.1188977022375	22.890346565284876
25000	21579.26	65.07097868225874	4366.195693601062	22.727531326301545
26000	22568.071999999996	63.5339833474991	4614.655415737626	20.67106387215656
27000	23516.260000000002	58.367823708310574	4824.333257450028	21.231416679088532
28000	24390.394	51.075040262125924	4993.2608943890755	22.891492340695176
29000	25188.113999999998	45.11975379168507	5133.042766125686	24.392747561319183
30000	25928.226000000002	41.585961359841455	5255.1775890518165	25.70873098834503
31000	26916.666000000005	41.829350726759614	5501.161448433726	25.50727730885955
32000	27865.152000000002	45.03001487896703	5709.65272201874	27.690896114668107
33000	28742.102000000003	49.87587744702929	5879.265169261137	28.76310758004994
34000	29540.916000000005	56.279221190220305	6019.56845959466	29.040227592116096
35000	30281.364	63.64758024552981	6141.765311536066	29.582927760730758
36000	31269.880000000005	63.69295373552342	6392.103321640158	30.76574137746166
37000	32217.466000000004	64.18171013268186	6602.399199087896	31.50030301246312
38000	33088.55	66.06054344311329	6771.580688518181	31.82851170441313
39000	33881.52	69.43167832880961	6910.558220400463	31.903482804076933
40000	34615.03	76.65204570727981	7031.761077365704	31.8273177471605
41000	35603.52200000001	76.1635797769789	7275.683617468395	32.834014057573654
42000	36552.906	74.0812407203517	7483.311055007219	35.13473188133159
43000	37430.604	70.98235511575022	7652.251897960121	37.17863223921757
44000	38231.941999999995	70.69404089297844	7792.072024424499	38.138333589533744
45000	38977.78399999999	77.13787932440815	7914.523223024924	38.282557591148816
46000	39966.286	76.87531784216218	8162.498973058539	41.53598272414492
47000	40916.020000000004	77.16681900632877	8373.182192105656	44.32805289186048
48000	41793.12000000001	78.40750587653338	8543.75016093638	46.44757281527969
49000	42592.515999999996	82.16952276307472	8684.466327032762	47.4985499208229
50000	43333.759999999995	91.39571738082	8807.105994905281	47.455838639771244
51000	44321.81200000001	90.77312730097931	9055.73893994822	49.04994771784887
52000	45269.864	89.78078428409106	9266.442686341183	49.43436460087837
53000	46145.5	90.3919662113571	9437.708555180725	49.737458096895665
54000	46944.684	92.74944590430485	9579.497811186908	49.70901461672158
55000	47685.982	98.23488199209162	9702.955775527276	49.82377156028799
56000	48674.66400000001	98.05940729985629	9954.621131167782	49.3601457553783
57000	49621.85799999999	97.9959366277768	10166.069712855631	51.76021690903755
58000	50494.765999999996	99.73980195154572	10336.571336806323	53.896598285246085
59000	51289.294	101.7393191991715	10476.813804371675	55.19086773762471
60000	52024.53799999999	106.44232844335983	10598.924318159578	56.042400427309865
61000	53013.75	106.61384035647417	10849.918923497671	60.38206125396494
62000	53962.73	107.7059289609136	11060.691399805399	61.49451746094548
63000	54840.598	109.23733771522855	11231.487885204899	61.52060387697222
64000	55640.35	110.13328339385426	11371.618211660923	61.11912037847647
65000	56383.316000000006	111.61139718784212	11494.134258950402	60.80690427808376
66000	57372.23	111.69649402634685	11742.819761894274	61.41721533496135
67000	58322.64599999999	111.92950918621341	11953.770765356054	59.81293925553612
68000	59202.659999999996	111.10499058698086	12125.438854089884	58.006709177420014
69000	60006.25	109.27525947502195	12267.161559762539	57.50898175275138
70000	60751.33800000001	109.90612982601762	12390.33029125329	57.436270866225605
71000	61739.554000000004	108.87538158626772	12640.221859807416	63.05242420009279
72000	62687.33600000001	107.22035329171369	12850.745155869283	65.34390644247773
73000	63562.77	107.83194713173809	13021.072871604989	65.50616807835856
74000	64361.731999999996	109.76763222573571	13161.915969100804	64.76251662751017
75000	65102.22000000001	112.9650659864968	13284.034974268448	64.48105687188537
76000	66090.182	113.32363505563234	13534.169382041018	63.41542518249059
77000	67037.934	114.892834724858	13744.678440308871	62.83034361361719
78000	67911.70799999998	116.30687194754447	13914.164855348898	63.17456078258929
79000	68706.75200000001	118.30501152153606	14053.382937533777	63.27222248193345
80000	69443.49199999998	119.6930471200757	14174.66096249976	63.241484963130006
81000	70431.664	119.34380505264774	14425.300884635271	65.44311769015783
82000	71379.23199999999	119.16826132266608	14636.790737783023	67.89495160847795
83000	72252.60800000001	120.09415868855119	14806.828388899181	69.81809985790372
84000	73048.204	124.31277928407833	14947.302184885455	70.00033024872253
85000	73783.25399999999	130.43916387001732	15069.1640770539	70.23837458304847
86000	74771.632	131.01212334063214	15323.51133280859	67.33048089005862
87000	75718.44399999999	132.87442285440247	15535.957433004904	65.96947079829792
88000	76587.99799999999	136.4499870770687	15706.601079437183	64.33485856625313
89000	77378.798	141.17510402176632	15846.733527694902	63.09807234931793
90000	78109.45800000001	146.2111509503352	15968.61742696365	62.44770245158184
91000	79097.55799999999	146.12825400234678	16219.091117268827	58.03515346781815
92000	80044.09	146.19432676331238	16428.271460892283	56.51769186703991
93000	80917.11	145.86645833318505	16596.991317666874	56.07071915564923
94000	81713.712	146.5436436166471	16736.422384052676	55.3709906773172
95000	82452.09400000001	145.97996393722235	16857.791842057537	55.50821703550992
96000	83440.10800000001	145.50431966096141	17106.995712182452	59.681429969182986
97000	84386.73800000001	144.6046839413559	17317.166271077884	60.90629840477836
98000	85263.42	145.15305271026497	17487.804076250934	60.716708161113594
99000	86064.85400000002	149.34289524445745	17629.062916670235	59.66164053357162
100000	86806.994	152.01758817832157	17751.893998290325	59.06306527913051


==> Simulation_results/Strong_regret/DEX3S_strong_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	3789.4139999999998	12.05770588093401	845.2929574385147	15.580814088719118
8000	7124.658	49.237009070639324	1455.1062934785866	19.811261599508974
12000	10205.752	89.17470353811686	1980.259740504187	21.65773262909912
16000	13207.641999999998	130.70039920027438	2482.4924594444865	23.27144019258924
20000	16189.456	164.87050643863805	2980.228912016086	26.228991504321392
24000	20051.877999999997	165.43114376951203	3897.250749118266	40.114134040013404
28000	23475.590000000004	168.86706283674826	4545.706381900705	44.40584823016775
32000	26591.609999999997	177.07637755750758	5082.183256477062	47.58950465330126
36000	29602.924	192.66081762747953	5589.486831189499	49.59679252492012
40000	32586.069999999996	213.176832022409	6089.394904621676	51.33385759797244
44000	36450.57799999999	215.7912275943293	7006.85003049691	50.42868326894122
48000	39864.672000000006	216.21053920246842	7655.961356910727	47.455643021245955
52000	42969.21	214.4089264829121	8192.603829741225	46.82290833776514
56000	45976.403999999995	221.13702997614024	8700.090761586325	46.49509568851167
60000	48954.60799999999	230.31230916108578	9200.469963016974	47.459144608982726
64000	52820.21000000001	229.08166506000944	10112.603165656856	45.184654803006175
68000	56240.076	229.93307582859904	10760.861366617313	44.56872806105607
72000	59354.10600000001	237.91577222015098	11297.8661165025	44.29367122161953
76000	62362.35800000001	248.69099674540436	11804.99552810063	44.05451510741499
80000	65338.024	264.2497210846902	12303.76318549021	43.40881184292051
84000	69202.27000000002	262.18428281564945	13209.969188117897	43.149828694962395
88000	72619.54799999998	251.24536395059076	13856.656958372876	45.619257080562534
92000	75729.862	243.97727079016445	14393.10700661646	46.8054706348824
96000	78738.212	251.3138654175454	14900.90910952433	47.98960911686947
100000	81715.15000000002	264.62441850037527	15400.771627615517	49.03334694119501


==> Simulation_results/Strong_regret/DEX3S_strong_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	100309.87599999999	1187.655481275794	18215.027966795635	31.35992085464542
400000	146548.704	1659.2817034099835	24133.8939543147	34.46516210899574
600000	192622.714	2091.2147360283793	30040.69014882279	40.489754046702416
800000	238608.02599999998	2569.6573929014985	35938.317934776205	45.87378115080762
1000000	284616.704	3016.0247301343784	41837.835283376044	54.22750593278959
1200000	406125.75600000005	3385.333501730336	66949.46760275641	221.03358656664835
1400000	452883.1299999999	3572.2898557927756	72899.51682378176	216.14084503596953
1600000	499094.968	3795.6462972223553	78802.06941441334	221.48390370789116
1800000	545272.4740000002	4027.7246456037365	84699.77113511073	223.84819688327556
2000000	591480.19	4303.859315836415	90603.35151971501	228.5369519487243
2200000	711309.0319999999	4483.556598745119	115762.4583080827	266.61534841205366
2400000	757871.27	4733.507258281085	121705.5483991369	271.3238844456212
2600000	803947.578	4997.629408913795	127608.20029197338	274.7242462710782
2800000	850035.95	5274.527517656085	133511.20564091371	277.52146911658303
3000000	896080.3079999998	5639.182968466266	139411.39798746115	286.6031755556032
3200000	1018199.3499999999	5936.54807746986	164637.09983537454	292.0659993235943
3400000	1065070.9039999999	6291.514471581202	170576.11906765512	290.04562851517215
3600000	1111439.2960000003	6687.101041536357	176474.53053682428	296.9053976513065
3800000	1157855.3820000002	7213.572851257117	182376.42305569863	297.55378947315785
4000000	1204230.3760000002	7677.765439887949	188275.927142332	299.30906267460534
4200000	1325088.43	7497.126780806636	213480.31823420007	362.4851084327431
4400000	1371299.2320000003	7209.352818327656	219426.55776572437	360.18654398808616
4600000	1417032.596	7001.832020415612	225329.18331744365	357.1434546027381
4800000	1462744.016	6716.504425321303	231229.65177038327	359.3397441330232
5000000	1508443.4080000003	6545.64580681571	237129.2015408266	363.5200923355207
5200000	1629296.4059999997	6976.5991119268265	262329.71600865613	307.6658840423525
5400000	1675559.534	6929.149651744512	268270.8201644326	314.70068294367525
5600000	1721374.156	6970.274431726603	274174.5541341229	318.12189573565183
5800000	1767161.668	6940.769993116864	280073.6740448688	321.6456573634163
6000000	1812968.3040000002	7060.455346856916	285975.6546905544	320.0128621311285
6200000	1933494.1719999998	6767.18013770184	311095.67412285734	265.0546739489902
6400000	1979865.8880000003	6513.529748421601	317044.6167337888	260.0302445477178
6600000	2025734.678	6255.23554144631	322951.37842422037	263.4659991690758
6800000	2071565.0999999996	6052.325586527306	328853.55627506773	263.93458324011624
7000000	2117434.9099999997	5877.285967339766	334760.4724193751	269.1537676314331
7200000	2238147.8359999997	5673.603487722586	359939.48825883993	406.83814056482754
7400000	2284540.3999999994	5629.794200130481	365882.3526128392	411.3788344447292
7600000	2330464.3180000004	5641.88799819072	371785.12499962293	411.27882480005525
7800000	2376385.978	5833.394491416284	377685.15312334546	413.5808168912397
8000000	2422293.846	6008.269644437464	383585.36837173044	416.19570544941416
8200000	2543477.0620000004	6462.756318361775	408706.20253170445	437.3683808286581
8400000	2590090.254	6568.535731649627	414654.27467001264	434.9505229364112
8600000	2636151.148	6678.974509330375	420557.0518473258	434.6783628034324
8800000	2682180.4400000004	6889.492935632734	426453.50247977267	437.5600215505386
9000000	2728210.6100000003	7070.739376119077	432355.0410712812	436.30979628221064
9200000	2849122.5240000007	7956.728325234348	457500.90194272465	447.79927542827284
9400000	2895638.84	8285.38738492184	463448.858722726	442.7323415135241
9600000	2941641.018	8593.063869126516	469351.5761052732	438.0844637081941
9800000	2987574.8419999992	8883.528409473234	475247.6719956378	431.26116820591994
10000000	3033608.7639999995	9225.905348276734	481155.56031000643	432.8969225605026


==> Simulation_results/Strong_regret/DEX3S_strong_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	59277.270000000004	818.7828084418948	11315.160546370087	35.19793723559773
200000	79968.174	1158.1717488467177	13907.489948618855	35.37547292696015
300000	99895.03400000001	1451.323139301213	16437.925342972234	37.45394679132576
400000	119751.75200000001	1725.1725919506662	18960.075313029574	38.16118571275813
500000	139651.654	2010.3064339338	21487.063292859966	39.51216762647264
600000	214071.12000000002	2781.8299617338275	38195.18062487822	171.14337713255992
700000	236363.12999999998	3056.391865222777	40956.449243692376	157.80456135819287
800000	256332.83999999994	3139.2220699190198	43488.51110600477	157.17705824186876
900000	276233.444	3278.5485709895643	46015.18070131536	151.4153639117535
1000000	296170.29799999995	3387.4592378943275	48544.72642244432	150.12577249607548
1100000	370508.08199999994	2740.9163515948626	65154.524386889694	217.90706556299426
1200000	392783.616	2815.7173520208385	67917.0027613504	210.1596914099499
1300000	412709.98799999995	2860.2481075008527	70446.96944974244	208.63880895426377
1400000	432593.50600000005	2943.4372444179253	72973.78443422234	206.51325084632487
1500000	452466.74000000005	3059.577220626695	75499.96437475963	204.7845895774214
1600000	526958.2759999998	3390.80165560106	92176.64933579293	271.9109845265888
1700000	549038.644	3471.056195284985	94926.58583950729	275.567073409273
1800000	568950.082	3523.5338204131117	97456.98837822568	276.2182322648598
1900000	588809.034	3624.7961807656343	99984.99707154688	277.83419465254696
2000000	608683.9920000001	3741.7602968680376	102511.84199441485	279.1463768486032
2100000	684273.956	3896.3466338131225	119066.65067870336	380.10913168681947
2200000	706835.1339999998	3929.9169410961663	121841.90471712344	379.51282368633315
2300000	726913.95	3969.5381256793853	124374.27490229602	382.508010171594
2400000	746964.0619999998	4071.0475068430624	126901.67070448883	383.39967830520555
2500000	766963.4400000001	4186.590282986888	129425.42812883761	387.3077579704988
2600000	841515.1780000003	4367.2940985511505	146098.83650220672	382.5189767750071
2700000	863824.18	4566.655217114612	148863.5542280663	390.1776167310971
2800000	883755.214	4648.062702513103	151392.64152987004	388.6133760249551
2900000	903667.0719999999	4692.380855113959	153919.99514606633	389.7309840276958
3000000	923559.2479999999	4736.469912537543	156446.4157907854	393.38516455522836
3100000	998392.6819999998	4701.006729631415	173005.0111094586	417.7923749391142
3200000	1020886.274	4650.608590501775	175783.63029647747	426.2003034477626
3300000	1040928.254	4637.955030849524	178314.6515295783	425.9666481828317
3400000	1060933.4160000002	4638.62542896091	180843.91522846723	425.0946014786577
3500000	1080887.892	4669.665299642391	183367.73032994318	425.5279786385979
3600000	1154768.3460000004	4793.848169663207	199981.0484758538	503.86716256681234
3700000	1176768.0359999998	5050.4403127715905	202732.30923397123	497.98985453768614
3800000	1196525.6840000001	5075.101670782792	205260.9899013525	498.9686121913145
3900000	1216252.3419999997	5134.9358221366165	207789.13563690791	498.92719432780865
4000000	1236004.8699999999	5193.9379246215485	210319.84539835615	501.43381758481667
4100000	1310729.3339999998	4866.71522655274	226961.5071282369	476.19106748485683
4200000	1333064.508	4901.112788220865	229735.54801111188	484.6832697518708
4300000	1352944.7400000002	4905.930508118715	232265.23337268745	479.7066268891934
4400000	1372813.6600000001	4866.399023699714	234794.09689232925	479.49847530885046
4500000	1392685.7820000001	4814.7804348272375	237322.33513485687	480.91834023606765
4600000	1467594.0359999998	5243.699700858365	253888.2888667108	466.2378085148928
4700000	1489927.7899999998	5390.287709387876	256657.98603158438	473.53537432817586
4800000	1509862.5679999997	5449.199901728249	259189.23256162595	471.767430439979
4900000	1529787.504	5520.270117721094	261718.82513277233	469.2374043477722
5000000	1549670.5259999998	5593.244935185852	264243.8573775622	469.72581096004836
5100000	1623991.656	4793.648222042716	280962.61850647547	478.12990886714374
5200000	1646130.9400000002	4660.512095725143	283719.92684903997	472.7391350637961
5300000	1666015.856	4620.125554905729	286253.56426412024	473.9129234660813
5400000	1685807.6379999998	4546.789324215003	288779.39145187486	471.53525333072264
5500000	1705616.264	4497.465637769282	291307.2031597328	468.4293082873723
5600000	1780345.3120000002	4619.442625802857	307986.44745578495	462.48184741234695
5700000	1802693.0779999997	4851.6554350443785	310758.15365368186	462.47750007324294
5800000	1822602.2780000002	4982.5179596884245	313289.0938802861	461.1814677461904
5900000	1842434.9239999999	5145.609272308908	315813.10798015934	454.21700271595785
6000000	1862315.462	5291.657668598754	318341.530706256	452.34775923791705
6100000	1937505.754	5715.748317303702	334978.4717468492	541.7256572617404
6200000	1960029.2559999998	5973.660930933386	337762.4938850504	540.3041108573361
6300000	1980028.546	6048.997249234647	340291.78417355864	541.1698014433522
6400000	1999951.534	6123.36844143117	342816.2543347549	542.4229467287226
6500000	2019860.1579999998	6226.798633472687	345338.36893318	546.8384635571482
6600000	2094953.474	6099.159334706549	361929.50697584136	616.89029353117
6700000	2117227.778	6155.7579887119855	364690.10412781656	601.020137153202
6800000	2137161.9000000004	6194.246263866128	367218.73348139616	604.4158106013795
6900000	2157044.2639999995	6266.656997508931	369742.5846109543	602.7628653772252
7000000	2176936.4340000004	6328.6735819269525	372266.3392977564	603.4995503635795
7100000	2251943.1000000006	6095.691695273044	388893.09622942994	569.1404441609907
7200000	2274149.7260000003	6287.2823807221675	391671.1640783472	587.6258438114107
7300000	2293913.528	6331.21622667465	394204.5197776898	586.6661554260179
7400000	2313599.4600000004	6400.242766659492	396731.2354029226	585.4181202780007
7500000	2333292.0680000004	6485.764020986893	399258.01082622644	587.250528280898
7600000	2408603.2539999997	7010.619601794757	415855.82781596563	596.1688440157236
7700000	2431076.26	7452.66505445318	418636.54473880504	590.1170497505411
7800000	2451037.0179999997	7626.2801304520435	421166.19617840945	587.4239056033086
7900000	2470940.5940000005	7797.542552568702	423693.492672826	587.0010410783503
8000000	2490847.0260000005	8000.931977669256	426218.7708746352	583.6418931896189
8100000	2565648.11	8945.651684265522	442879.3616160535	702.6054999695264
8200000	2588003.0679999995	9503.228806268095	445649.14963359165	677.2630083960827
8300000	2607975.4520000005	9762.744395722002	448181.23926539003	682.5906431009345
8400000	2627862.922	10014.808780638468	450706.9418231955	681.986056198839
8500000	2647733.7640000004	10270.269257886752	453229.2197077172	684.5845497422499
8600000	2721883.1780000003	11154.083634302706	469825.2164701835	710.5534532027401
8700000	2743958.7160000005	11542.04560413723	472585.5799575693	699.9209897914103
8800000	2763750.622	11724.486940365392	475119.5717539452	700.31914741748
8900000	2783495.6159999995	11936.457945138673	477649.2083383291	701.2810929611777
9000000	2803235.4340000004	12130.872281645885	480179.1257092586	703.2549088009689
9100000	2877785.0379999997	12414.271487396634	496801.67728795006	613.7237069998288
9200000	2900109.9220000003	12574.975676670154	499574.63570119377	627.0854865644234
9300000	2919976.328	12593.7380843062	502103.1425014644	625.8449692717417
9400000	2939826.031999999	12645.341358658321	504631.8368176466	628.4425186928233
9500000	2959626.4020000007	12733.587625082	507156.18959742115	626.8137803761978
9600000	3034522.7860000003	12817.890171565552	523760.6427001396	673.6666705746061
9700000	3056795.0100000002	12921.388067476673	526529.9670283602	662.1989479792629
9800000	3076715.0100000002	12948.385230744592	529066.5169656546	660.0959996360328
9900000	3096544.358	12987.804302133789	531594.7485392164	656.8440937143149
10000000	3116355.604	13030.920440616263	534122.4309937746	657.7565559445345


==> Simulation_results/Strong_regret/DEX3S_strong_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	184575.22800000003	2786.969507965396	31853.27525510735	94.22653267194971
800000	297389.506	4656.975992513657	46687.96165671949	109.64830534680343
1200000	410138.51800000004	6588.9291095928465	61517.82537744804	114.30189628431036
1600000	522894.372	8550.51791739319	76344.1853874375	115.4282136070661
2000000	635686.9880000001	10417.43755273266	91184.27716789534	128.0272559040715
2400000	843752.116	10892.82700032477	131379.14993928635	294.8770764013014
2800000	956471.8759999999	11439.634490683125	146208.37688263826	303.37745121425826
3200000	1069208.5720000002	12032.326543246538	161044.15705787553	300.5118083942349
3600000	1181891.418	12668.507533465072	175873.35709046794	313.70987346657495
4000000	1294585.2380000004	13334.364539091119	190704.72095103306	317.2328803816263
4400000	1505050.0739999998	13044.120811137851	230917.552527614	464.5139438920865
4800000	1619010.2519999999	13039.622285726678	245755.06491159304	470.03167048915407
5200000	1732847.796	13354.814150023649	260583.16883245105	473.8908184574085
5600000	1846695.924	13810.754352160355	275409.5317100686	488.2004920759938
6000000	1960497.6300000004	14604.08519483428	290230.9609772144	488.0248801588943
6400000	2167820.3340000003	15136.348008699275	330358.1211426231	668.6224864283205
6800000	2279952.358	15287.85084321813	345195.6481708433	668.6267941776862
7200000	2392012.836	15656.884666678196	360025.70447471	671.128554087853
7600000	2504079.3319999995	16177.412599355122	374856.1094660799	675.7036144868995
8000000	2616130.264	16791.733318738345	389690.19509412086	677.463722514379
8400000	2825590.054	17220.081444941112	429758.0816990618	666.2640828207216
8800000	2939369.1820000005	17785.348828157174	444592.05268140195	661.5110304058536
9200000	3053063.412	18356.807621315205	459415.8755887526	657.9235853969581
9600000	3166860.926	18950.4492630929	474248.8224045235	669.1562459878846
10000000	3280536.476	19683.80703711519	489069.3889533522	664.7542243678907


==> Simulation_results/Strong_regret/DEX3S_strong_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	18748.002	43.010149138186186	4358.920664302424	35.15619470977115
40000	32597.789999999997	182.23328986036427	6664.119296700517	30.229074685408417
60000	44558.407999999996	293.7362027700622	8524.938924864055	29.955127835963925
80000	56274.39199999999	402.82603658541257	10341.942314831967	30.500789436278538
100000	67943.19599999997	514.0403274971155	12150.370673468668	32.6764720108706
120000	87255.32	508.4060012758813	17010.820786699704	78.26052652634509
140000	101983.736	484.50043236306675	19595.77302849696	64.53674151419932
160000	114103.06199999999	499.4239991074138	21495.60040530051	63.073712683703775
180000	125826.96800000002	542.5772012411368	23318.786443370038	65.29860659017608
200000	137483.56	592.4984679961481	25130.81585237635	62.35088484969427
220000	156806.622	615.852484894815	29969.327841231494	104.3328433667793
240000	171536.342	663.0033446840346	32548.881752711826	96.8998943861234
260000	183669.01599999997	725.2893541691451	34446.14452210832	100.34976305817486
280000	195415.8	817.2676767538678	36269.9143552049	106.11038312938827
300000	207091.56600000002	919.9849641307558	38079.43258535777	106.48169577554853
320000	226418.65000000005	893.649715032565	42932.01092089026	100.3952327976008
340000	241139.44000000003	822.3774440810874	45513.34930917987	98.20812268344626
360000	253258.694	773.27227253478	47409.73125182232	95.21262497344095
380000	264976.03599999996	731.3624508819339	49230.6093529602	95.34424214257294
400000	276648.8279999999	699.2308680702001	51043.20038683941	91.10491696564713
420000	295972.126	670.3409793067044	55853.115030980975	123.87546111943877
440000	310769.65599999996	616.8439244916191	58441.35270998705	119.33862002345583
460000	322961.038	622.1234843091331	60348.04439144688	117.29186153974744
480000	334711.278	615.63781022071	62169.12513750044	118.38185870382891
500000	346399.748	628.1381457538664	63979.487307557996	121.52262351530793
520000	365744.8479999999	625.1845276538318	68779.1965927491	123.70345160554804
540000	380559.26999999996	658.884784617162	71393.03531032463	117.06877292873862
560000	392680.508	694.8836421988544	73297.71828618369	111.58894267888992
580000	404370.22199999995	724.5995409849143	75119.9101113512	111.66085854482692
600000	416003.18600000005	766.856680166199	76930.98146693879	111.95014821862003
620000	435338.22400000005	764.0369035182648	81754.77664545545	140.92908860586166
640000	450081.326	787.2320312504257	84358.36473210601	121.96291168580063
660000	462156.82800000004	815.7499836592152	86259.45682288028	119.57514383473095
680000	473796.6220000001	871.3395239999438	88079.59574031094	119.72392353954544
700000	485369.692	939.4566494498553	89888.47940761349	118.45151881319286
720000	504686.49000000005	922.2569834318997	94742.91311257996	97.1379596375863
740000	519384.5399999999	912.7868811015572	97320.49025686	106.05092474072868
760000	531483.4859999999	939.6157933988485	99217.79346462924	103.48276051947876
780000	543163.704	946.4171453223057	101036.40891598073	104.50684364645554
800000	554794.0020000001	971.5977261054521	102846.242869659	104.28851551331877
820000	574161.506	981.8378545497133	107607.18970007004	123.2607118366379
840000	589078.358	1012.8597146890893	110222.80590080222	106.18191781145563
860000	601312.1640000001	987.8825978739728	112130.2144039789	106.81730784099393
880000	613096.9120000001	976.9854620639748	113952.34983278827	106.48298682952844
900000	624805.2880000001	984.1600183890888	115760.41992976397	105.76784060078624
920000	644150.34	987.9641865753927	120564.69617585008	94.87377271983962
940000	658985.7200000001	994.8372452483326	123168.32001937297	84.86830721489189
960000	671171.844	1011.2337025764871	125073.93164522797	84.03443177526945
980000	682937.2559999998	1012.4698016149792	126896.3316133386	87.32045098122528
1000000	694634.6300000001	1014.7759022781732	128707.46506240549	85.55110604170159


==> Simulation_results/Strong_regret/DEX3S_strong_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	9661.725999999999	14.134487531488382	2369.69530795752	18.744194252855564
20000	17285.57600000001	93.46121610355479	3734.5328253288417	23.267489547144997
30000	23169.138	154.12701903156184	4636.8330002605635	24.007504202399446
40000	28525.988	205.3100318380306	5441.020824496729	23.416473819406516
50000	33758.39599999999	249.87369854922352	6225.300844094561	23.05957924091708
60000	43644.57	256.46675734337117	8829.642377042317	42.526848613185145
70000	52137.35599999999	309.8798764826276	10541.511536587917	47.356228233149544
80000	58503.371999999996	379.68409795512804	11558.132918758241	52.35611765287693
90000	63987.72799999999	421.658856549542	12385.63275465984	53.930186167139084
100000	69236.628	465.5713695091914	13172.20975256473	54.251698850561304
110000	79118.094	463.34320143447366	15797.401462042884	78.71504854674306
120000	87589.446	450.547388658135	17496.772847524197	53.809550759283745
130000	93935.478	465.0728173761819	18510.534651867045	47.73195655738275
140000	99397.00600000001	492.2873025694553	19335.74118658365	49.66678590535448
150000	104634.756	521.3731647869847	20122.40627117167	50.891170118472076
160000	114515.38600000001	524.9814597403532	22741.109657079454	82.0987736012551
170000	122984.19399999999	538.3524674453008	24439.051998991843	68.02332085469202
180000	129327.144	555.388949499959	25450.206405735025	61.022205288214124
190000	134788.75400000002	583.3194388478543	26274.32839489705	60.65222976175631
200000	140034.386	607.6333559749054	27062.016530257853	60.62094589511594
210000	149917.27200000003	597.7366941834205	29681.349788163883	91.5824712851568
220000	158397.952	505.9837324745533	31378.286184136417	92.12650893371183
230000	164757.642	424.12605405573163	32389.65913488291	83.92851723079028
240000	170237.286	402.18680104869276	33214.30717177217	82.42359582447821
250000	175504.354	401.55241429565956	34003.070291006195	85.27409669812403
260000	185381.85799999995	394.8998836217022	36621.42095574588	110.23576533457549
270000	193828.0	375.8403337116087	38316.26352473466	112.74137844141534
280000	200146.584	390.7904918438596	39322.41705566502	112.47248565355956
290000	205604.86800000002	406.7588132979489	40144.89852763823	112.52674613711575
300000	210851.40599999996	429.8525831077927	40930.981437322625	111.10281208649937
310000	220734.82799999998	430.5327919063377	43547.95302868224	84.46108680883192
320000	229225.652	463.49951985592224	45248.19088601497	91.68002249294565
330000	235605.17199999996	539.8384751180449	46261.52595326303	95.31596551663728
340000	241102.25999999995	613.0782542764592	47086.39531442105	99.53559657639595
350000	246377.902	668.8402586534045	47874.38776032258	100.3907241547307
360000	256253.22999999998	668.7775587177298	50510.77102903025	115.9865939746689
370000	264686.228	682.9652763061998	52196.145836368356	121.15696390912771
380000	271027.71200000006	713.2699084700347	53204.69476576285	120.93979287608023
390000	276506.3560000001	749.0068320590503	54029.9533263824	119.18204090139804
400000	281766.99199999997	770.7015388995924	54818.42485635406	119.6732623036039
410000	291651.9019999999	768.3679795774596	57432.051802032845	123.05656474841518
420000	300133.306	770.7356910871376	59133.499551254885	124.52443431696362
430000	306486.9020000001	803.7811555917685	60146.899940804076	124.59687179308581
440000	311953.106	831.1796070671835	60970.52519902276	128.79851233305072
450000	317209.88	845.087152796753	61757.79883962115	129.90192280430037
460000	327093.29799999995	835.4945822791145	64351.927332075196	152.40443968620764
470000	335571.982	761.2339964644975	66051.89407390334	149.5833121383047
480000	341932.26399999997	700.1866536416017	67065.5075384687	150.2413042915133
490000	347422.308	691.084503609296	67893.08717792739	152.0020306431583
500000	352686.75599999994	700.2008204508169	68682.95209746138	151.35285152249918
510000	362572.132	702.0329377648012	71313.78725483001	142.53326359944907
520000	371058.19000000006	698.2884338310854	73009.99354557159	160.98808664886832
530000	377407.55	691.7143312251332	74017.32846664664	162.06510630461116
540000	382883.282	690.0974876993135	74840.4514818668	162.83433146381617
550000	388148.006	696.9240492366808	75627.92198051236	164.76158380931787
560000	398033.29	695.565722320098	78232.00745759874	186.74876427173385
570000	406500.964	684.2843797915389	79929.78779171444	182.42830955856803
580000	412857.8520000001	671.686472839496	80940.36172996953	176.30870340228944
590000	418347.164	660.6872704355276	81765.82778683824	173.05844552205747
600000	423619.208	657.1259253040232	82552.94717759916	172.29393288892282
610000	433497.95999999996	661.5749162247456	85153.65482443375	186.36088858743904
620000	441961.3439999999	696.4884168008709	86848.24112554626	189.03108209019916
630000	448302.076	724.0957768938773	87856.49958365003	187.0660110651033
640000	453778.73999999993	752.2886960617002	88679.8770650859	187.2770610988004
650000	459053.5300000001	789.3544395967492	89468.37258942693	188.45037965401795
660000	468937.704	786.4193425788949	92096.24835390282	185.57751122833284
670000	477422.77200000006	796.8268231875168	93800.64381976114	199.67072500970687
680000	483794.92199999996	834.8806827032878	94817.27214447167	207.20171092307552
690000	489271.20200000005	868.9425968740512	95642.47523305104	209.08369437039414
700000	494523.5	887.7264294815201	96430.11868836384	210.25683337625418
710000	504405.788	892.6775588182833	99037.57726392172	228.9600775375009
720000	512893.57999999996	911.2755758337377	100733.65304460676	214.9561693978147
730000	519266.56200000003	923.4695563267195	101748.54722143733	210.71434532369972
740000	524748.706	936.1864866954485	102573.42832276835	211.40753036229546
750000	530019.3559999999	944.8412914487376	103362.73543090132	211.08432689011474
760000	539901.064	947.6362293060533	105981.89365557651	241.7126357232811
770000	548372.3739999998	958.8676983029886	107675.17316817695	229.70056298154918
780000	554738.0	972.4346030225339	108687.14004369445	222.10408096853004
790000	560226.384	1004.2039612570234	109513.88353453872	219.87629528863638
800000	565498.17	1032.939481340101	110302.83981655442	217.84064287063038
810000	575374.1339999998	1028.404685241441	112956.47523797886	224.3720004555501
820000	583789.9299999999	988.4618480694589	114635.9675976192	229.11521777051053
830000	590097.9920000001	949.5677597353587	115637.25390592715	234.0694968300722
840000	595574.6560000001	941.045407042365	116462.14161352064	233.0634344665329
850000	600828.794	945.6053703574158	117250.25708945277	233.36512354194068
860000	610710.8499999999	946.1067397733663	119839.46501758636	267.2275532343876
870000	619226.332	963.7226872314167	121523.79833702266	272.01405880920174
880000	625678.724	983.3196220423035	122537.76524833501	263.90354577927974
890000	631253.1700000002	984.6851182766021	123366.0267345797	260.7803355979185
900000	636582.2719999999	988.5371353762578	124152.97699631625	260.8269872804354
910000	646464.6820000003	989.3706956309345	126789.84722894928	240.88831748665228
920000	654942.8180000002	1011.9316545850148	128486.80862173675	249.94525827490773
930000	661306.3640000002	1067.4705464081565	129498.28429131673	249.07545288417143
940000	666793.206	1102.3511981638917	130323.31673830186	248.85990448262447
950000	672049.816	1124.6634954233155	131110.21675725825	246.69438959273626
960000	681934.6640000001	1117.44298832651	133686.0520933817	231.4232625491984
970000	690460.7300000001	1071.4684027383162	135397.892336054	238.57553332343275
980000	696860.5719999999	1041.7345221291134	136420.73283183327	246.02164855942118
990000	702347.58	1024.61721967012	137247.7622757318	246.79515456294914
1000000	707602.642	1009.222134581348	138036.27235279637	246.14548910831638


==> Simulation_results/Strong_regret/DEX3S_strong_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	36340.508	140.3442590204504	8082.526876317117	43.382333392355804
80000	64804.56800000001	399.5623417023523	12896.416121124792	39.79932998205113
120000	92100.65600000002	607.4651046804655	17421.671901944494	45.887812347610286
160000	119358.826	812.3912184573818	21938.019089705755	52.205509140225104
200000	146612.05400000003	1023.6708053340952	26451.57760154132	51.13504689509652
240000	183891.08	964.0798721175546	35150.847290669786	81.3516619324874
280000	212817.55799999996	894.3140366386338	40093.15541026063	83.42856327519955
320000	240181.02199999997	950.9897026408283	44626.33947290249	78.9288263766743
360000	267450.8819999999	993.550675079594	49137.89323122885	86.44267802819677
400000	294680.222	1069.8433178512528	53641.0471123435	96.34049225710727
440000	331962.88399999996	1156.567845953448	62392.150983880645	146.5355515661141
480000	360843.984	1316.4595766862824	67343.52292624186	130.0286343804263
520000	388113.5140000001	1443.8321860952035	71880.29957236096	130.41591382798447
560000	415244.67	1573.4072457567981	76387.72889492204	141.21675226044465
600000	442398.9380000001	1747.542495034414	80896.94272708411	148.63666022476585
640000	479610.678	1712.855022637154	89628.36606028044	182.58803452624417
680000	508449.0779999999	1723.4394704247109	94568.16186603576	182.6709515250534
720000	535720.998	1745.7649701670475	99103.64921436753	181.73807171412335
760000	562899.842	1776.398733304108	103619.98511347297	182.7607898731137
800000	590082.928	1828.4559543251203	108138.48962685603	183.12460065892404
840000	627366.0519999999	1741.1847681188758	116861.05075237434	149.03630927928134
880000	656213.808	1532.0500985193821	121808.5803745481	155.29995166220704
920000	683433.95	1414.4391416231701	126339.31476610914	152.2540225597176
960000	710581.718	1363.880250672053	130851.87498454298	147.92417689258576
1000000	737731.7799999999	1379.7052321903748	135364.94322037412	145.03890630388992


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	36400.827999999994	799.7551073061184	4495.095912546931	18.542984518231272
400000	46887.69800000001	919.6889076179801	5489.643440218307	18.48481915421313
600000	57304.79800000001	1067.332035287573	6478.542809594447	21.739937653570053
800000	67728.37400000001	1189.320599186305	7468.585006550235	23.10514197858032
1000000	78173.95999999999	1364.135463850028	8459.599606332358	24.639326101945937
1200000	144052.29399999997	3326.6792638913075	19650.831806303766	208.14378938520068
1400000	154467.136	3380.8584509039706	20643.18446964633	208.01560040211112
1600000	164872.012	3445.4732016655353	21634.31434816896	207.738628973536
1800000	175290.418	3475.5731289411638	22626.716984922474	208.32292905912982
2000000	185682.904	3561.014644530416	23617.136445296066	207.69923926940302
2200000	250203.12199999997	5287.276061921985	34807.074150632376	300.4877239017341
2400000	260658.63599999994	5403.438876039353	35801.08979351705	301.62509315932317
2600000	271072.59800000006	5520.176394946883	36792.880201861044	303.5538947815665
2800000	281478.93399999995	5638.073178414802	37784.64330185861	305.32859515669935
3000000	291908.87600000005	5800.355049882101	38777.82811556332	306.289862676786
3200000	356748.96199999994	6952.388059975137	50056.18515414032	370.28751312009933
3400000	367130.29199999996	7065.19555897127	51050.83665113318	369.0780348367293
3600000	377527.05199999997	7132.3846851087155	52046.46094691049	369.3020964374578
3800000	387842.72199999995	7214.07276209772	53037.35111607553	369.8114015783423
4000000	398187.254	7324.058068864117	54029.57550855745	370.6445192863068
4200000	462935.47000000003	7867.450232661158	65257.87114231683	382.15047601770874
4400000	473424.034	7891.625914353341	66250.22380135112	381.6783294307745
4600000	483883.73	7876.661427450654	67240.48614236756	383.0089476053364
4800000	494349.88200000004	7868.5145791083105	68231.45462981096	383.0267796627833
5000000	504815.61400000006	7895.072351739679	69222.2806510574	382.0148168080893
5200000	569712.5739999998	10204.608797201112	80410.70517127436	363.75630235805073
5400000	580246.5480000002	10497.53176516898	81403.32743692357	364.9355142405772
5600000	590699.458	10809.43112258078	82391.50900059986	365.681337821617
5800000	601155.3260000001	11119.789227786881	83379.1076038513	366.0296850065724
6000000	611654.942	11440.437236129435	84369.30612624319	366.1510206876023
6200000	677528.4300000002	10941.883084914312	95506.78501202894	385.68929702371395
6400000	687934.3940000001	11014.257779066924	96497.5783513108	382.80500475534774
6600000	698366.352	11052.392013219733	97489.7093801678	384.7743465700989
6800000	708807.3839999998	11103.194963776294	98483.96863302261	384.79561395935656
7000000	719231.918	11176.351514552554	99476.08855268997	382.674717336709
7200000	783238.5199999999	11123.635510853035	110697.57527126216	393.2290151914132
7400000	793645.706	11166.478614018715	111689.35263837237	391.8918699018687
7600000	804043.2	11211.111068499085	112680.24163293043	390.69590151124373
7800000	814422.3740000001	11252.271345103014	113670.77757983799	390.94628725219314
8000000	824850.9260000001	11277.536384248508	114664.7117918279	391.55833239178196
8200000	888278.992	12242.224568432359	125829.53367559923	406.1374226483905
8400000	898697.576	12237.884165458592	126823.67746595081	406.83622047622765
8600000	909079.8400000001	12256.782079460256	127816.532748917	408.67914406757313
8800000	919480.5559999999	12258.40095822832	128809.90401053175	410.4045244650379
9000000	929847.0880000001	12255.57215736834	129800.65430142861	412.26808715769994
9200000	995840.0960000001	13434.970280596655	141034.19509261978	470.0644342556527
9400000	1006249.29	13490.535361669923	142025.66859160532	470.5202042252958
9600000	1016682.21	13562.390129521953	143019.63844080502	470.1549831363917
9800000	1027074.8039999999	13583.12467548798	144010.6340196683	472.93076707290015
10000000	1037458.9159999999	13636.804538896493	145000.04299734771	473.09924478861655


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	23991.718	648.8095916848196	3002.7628478095494	14.701085780967105
200000	29446.337999999996	714.9141758250115	3514.9452024466023	18.002345244762502
300000	34853.515999999996	792.869872400261	4024.317820001983	19.306546491722084
400000	40279.724	855.4033095719626	4535.077320784415	20.515071152113137
500000	45679.338	943.3829896212194	5044.754546271315	21.006670281584963
600000	90302.22	1176.745446994476	12780.776862419094	87.73139108057883
700000	95923.25999999998	1316.6399056520925	13303.68162779336	86.813617141671
800000	101349.524	1410.004755698834	13816.695963658149	86.64083853896089
900000	106756.144	1496.5716335916263	14327.250166817617	85.92571324306638
1000000	112183.85800000001	1590.795344290954	14840.693026338642	84.17911043531609
1100000	156246.582	2405.043653518362	22584.80513370065	131.89142953953169
1200000	161856.156	2440.034892406279	23110.260283321208	131.10355018698445
1300000	167246.75799999997	2427.3268203052808	23622.969090236253	132.05544754984703
1400000	172614.09400000004	2450.941207183702	24134.274147634373	132.74388683462402
1500000	177984.44999999998	2425.4700770183044	24646.05218086448	132.43481584416654
1600000	222717.898	3537.4770125167506	32421.7882796862	132.2109653694416
1700000	228362.93000000002	3628.663804141807	32945.45830115043	131.83287827018603
1800000	233758.792	3634.987309373535	33455.05271801607	131.6835290549442
1900000	239172.06999999998	3642.5020709061446	33966.64151308469	134.45396711589197
2000000	244589.81399999995	3667.9574503657127	34477.84552581643	135.60724874196112
2100000	289149.74000000005	4393.981041389366	42195.97175282209	171.46600599056768
2200000	294847.088	4375.548192715209	42723.29360368822	171.81555508124734
2300000	300264.718	4359.908552460451	43235.06929298218	172.05140315726678
2400000	305672.166	4382.325050594765	43745.66932675873	171.37184606607923
2500000	311086.62200000003	4419.110817814888	44256.93864468424	172.8795383884663
2600000	355162.484	4573.460283853137	52035.14853089234	229.62913233578405
2700000	360782.67199999996	4549.69219866523	52561.73893190232	232.2656061388763
2800000	366122.272	4553.716002184493	53071.96609940261	233.46733378458634
2900000	371486.122	4559.478169415148	53584.255373720414	232.21179684327953
3000000	376823.90199999994	4561.563460593046	54095.23348421728	232.4616959383804
3100000	421082.95999999996	4915.048061679783	61859.33362816315	245.59750009827135
3200000	426759.19000000006	4966.519824560815	62384.86372990301	241.98758986080188
3300000	432178.88200000004	5025.992113107398	62895.94029425764	241.52409594327673
3400000	437615.63599999994	5070.415655824153	63408.83134047627	242.67168979011555
3500000	443035.22199999995	5106.926231353304	63920.699827342585	242.00266829977878
3600000	486791.442	6132.443180436684	71704.24358323164	295.6181100705915
3700000	492350.5880000001	6207.312725940089	72230.9579355771	294.4726935622148
3800000	497688.83599999995	6274.831085080559	72744.61574447212	295.2245150816265
3900000	503007.4859999999	6314.882425438785	73257.19825356506	295.0092031716782
4000000	508340.4	6391.0230274172745	73770.96767664017	292.6769513719783
4100000	552109.8600000001	5676.990448178654	81559.7011508516	306.7922015194238
4200000	557698.02	5698.525898308136	82082.30326489215	305.12164353196175
4300000	563062.2819999999	5734.3029439831635	82592.63311690988	305.67567990986953
4400000	568446.9219999999	5763.861472909061	83103.86853621496	306.2673038342601
4500000	573841.7559999999	5779.380724770548	83616.18711621987	304.3313737507576
4600000	618335.0100000001	6395.904336483241	91404.04743198234	364.65051485091686
4700000	623999.3520000001	6420.848116622102	91931.16918587625	364.90897550431845
4800000	629407.828	6449.48998963616	92444.46691331375	364.76171148120505
4900000	634802.47	6456.269440042148	92955.59220517453	362.23515158848085
5000000	640179.9459999999	6469.330880564661	93466.36726552651	360.29218647233813
5100000	684726.1819999999	6743.081216235704	101232.71611068862	384.34559804800153
5200000	690360.49	6790.216137101749	101756.99075075591	386.7329373368618
5300000	695776.584	6879.604677691639	102269.7604982887	386.99240455958403
5400000	701193.872	6976.831395795064	102782.69304822947	385.6443404229221
5500000	706578.4080000002	7071.69690684842	103293.89152141815	384.81588556462447
5600000	749816.8400000001	7103.4719440378885	111069.03852527295	382.63939627721015
5700000	755391.634	7168.793438824854	111594.24372725826	384.19627731641043
5800000	760709.1699999999	7242.520946332663	112104.57742276436	383.7273788219537
5900000	766028.69	7294.658820481032	112616.1169706772	385.1114540625554
6000000	771349.8020000001	7358.299782189723	113127.88803690493	384.4607908832823
6100000	815477.3160000001	7186.209429528811	120923.92260307595	428.189495861132
6200000	821087.318	7186.934883012517	121448.22760601882	428.7453685493191
6300000	826450.592	7195.060416117001	121958.09200382307	428.7795308732355
6400000	831832.1199999999	7211.353096962234	122469.94328473727	429.7264636708849
6500000	837210.4479999999	7230.835890405288	122981.4043597343	431.85106233304265
6600000	881186.7039999999	6987.785412254394	130738.01246932746	454.6717468681989
6700000	886796.942	6936.570382836189	131263.13025352056	456.5228449505368
6800000	892209.0140000001	6951.928704749147	131777.46405367082	455.98749951802034
6900000	897583.4520000002	6964.321413191673	132289.86527673385	456.0971730678571
7000000	902934.708	7009.410875775511	132800.81718211583	455.4033951704765
7100000	946550.9859999999	7591.587666457897	140590.2691176951	517.7255478121158
7200000	952121.9479999999	7635.156176135055	141114.70159063704	518.8731955309721
7300000	957483.35	7640.316332987188	141627.6650392569	520.3744542006929
7400000	962828.5160000001	7644.981573868068	142139.2073327327	520.1505454331424
7500000	968192.686	7671.574127434048	142652.75087623778	520.4636539197758
7600000	1012822.078	6921.375165573523	150392.8062017698	518.3954464331281
7700000	1018525.9099999999	6989.581389590595	150919.15757190197	518.0718185185232
7800000	1023948.5	7004.00774164176	151430.7610622015	519.0080446289844
7900000	1029387.4260000002	7009.911919282089	151943.19380028444	519.7794219640679
8000000	1034816.996	7044.469001231784	152454.8316535565	519.3386852374539
8100000	1077810.7880000002	7543.930656204182	160221.699915198	478.6864712487267
8200000	1083319.5639999998	7564.722418247624	160746.83250996235	477.9003118293816
8300000	1088572.1020000002	7592.301291952105	161256.59484268056	476.8036774126922
8400000	1093866.202	7628.239305233285	161769.12181475008	475.01278025708933
8500000	1099164.236	7647.183881390949	162282.35538398116	474.8314003437547
8600000	1143840.5899999999	8265.77760278423	170083.67908703754	479.26402483716026
8700000	1149538.066	8312.233549766868	170610.680806386	478.5105535800596
8800000	1154958.0019999999	8341.088880904588	171121.5981614926	476.9756424344276
8900000	1160364.7319999996	8345.124276484468	171631.53684705074	475.61877698865334
9000000	1165772.6979999996	8327.817325638114	172142.49502657072	475.825377612377
9100000	1210171.628	8964.0643248831	179904.63395051667	486.04645177077856
9200000	1215829.776	8982.766516568397	180432.19461758833	483.87635827625735
9300000	1221200.662	8974.213305408652	180944.13104920904	482.68414290839354
9400000	1226594.4239999999	8954.943206896225	181457.07282190205	482.9696902103799
9500000	1231980.1420000002	8952.458707885467	181969.29465057017	482.25475075897475
9600000	1276144.9400000002	9338.471417466733	189727.25687178815	483.1686161380718
9700000	1281800.768	9440.83031205859	190252.90561253572	481.26466251497396
9800000	1287195.5559999999	9451.86582472493	190764.6608589546	482.4205168421635
9900000	1292546.54	9469.962072232074	191273.12415480046	482.96755123769253
10000000	1297957.448	9511.096102605476	191785.68860775503	483.68121126841606


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	59270.35599999999	1960.6204723743274	7050.811410791435	23.72661991363657
800000	81623.94799999999	2555.712268124098	9162.762807466528	26.518761791997072
1200000	103983.73799999998	3077.7343650513067	11275.894790594462	30.73595763765363
1600000	126377.76199999999	3552.16686310326	13392.448632828567	37.629392797131565
2000000	148773.03199999998	4077.870561862749	15509.211722034128	43.62698768105489
2400000	246247.458	6219.0407468422645	31711.92990749498	271.49519507827046
2800000	268619.65200000006	6619.301028807608	33831.520629036146	273.5158971153433
3200000	290936.404	7077.913885412547	35947.72806628448	272.90013130323587
3600000	313273.302	7490.05260327147	38064.50651357771	270.78081326341953
4000000	335573.998	7898.107056641701	40178.85559874317	277.2095378037261
4400000	432777.25800000003	8614.894098713006	56379.73004447896	354.02824514407763
4800000	455254.158	8659.49166376385	58493.49575773268	349.99796252053034
5200000	477757.21800000005	8675.822554921502	60607.09329379527	348.48589579313335
5600000	500267.81200000003	8707.416708883939	62721.75543343685	352.529546625343
6000000	522706.39	8820.479495382688	64833.266289267434	350.26990240651867
6400000	619542.4580000001	8487.351671995779	80924.72753019171	456.48016428456833
6800000	641922.2400000001	8458.528371058459	83046.6021956028	457.07407577873033
7200000	664295.918	8467.52056947786	85170.39271312309	454.61260794340166
7600000	686576.928	8391.965239967147	87285.7142715896	459.4133107867252
8000000	708881.0200000001	8385.981871432788	89404.83785044434	458.0109703324749
8400000	806118.188	9476.919766709041	105584.31400271947	456.92476514057523
8800000	828424.1240000001	9661.854965556506	107705.26705339954	458.64782187605533
9200000	850711.288	9846.0838429328	109823.9734070367	459.4884636696264
9600000	872937.592	9945.121383205144	111937.57794419443	463.00565832725107
10000000	895198.848	10211.221025197698	114053.63253003308	463.4850819207212


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	351601.39	4526.674087782354	35742.08614553083	148.1846738924873
0.1	274638.436	1584.743127220037	38016.5134827051	141.12207547433698
0.15	233932.10599999997	1031.075857455045	39458.97639128074	71.57895118727282
0.2	207584.86200000002	747.1415617434504	40609.87964454765	66.13009925918475
0.25	188546.244	642.0437674800725	41707.7052918547	45.98970269704116
0.3	172983.268	474.01825264436195	42674.341782320924	71.75390354754478
0.35	160833.13199999998	490.6784601118887	43496.750525109164	91.99933870318091
0.4	150766.27200000003	303.874309279338	44256.66055260315	103.70439677144695
0.45	142593.20000000004	152.17591779105976	45004.95904399328	67.32104523959967



==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	9845.460000000001	178.15826222771707	1331.5560333430308	9.975559837981583
40000	13280.137999999997	280.5408467704242	1662.3673490314977	10.831041092387812
60000	16385.773999999998	349.1584203385826	1971.4439253578553	10.919549142415633
80000	19479.870000000003	412.9364484060731	2279.6799699400153	11.543841587519625
100000	22584.095999999998	460.26906409186324	2588.7489787700256	13.62763924999417
120000	36789.984000000004	611.5961062153493	5190.617942361819	53.14624593693065
140000	41149.441999999995	813.0506399672214	5597.635680654714	45.20801180093313
160000	44327.362	843.2413509494813	5910.356552611282	45.340949017422844
180000	47452.221999999994	863.053757226179	6219.975868494808	47.36711199978789
200000	50558.48600000001	896.1742988727156	6528.40764906449	47.05678438277758
220000	64998.156	942.2835366066796	9115.723558476839	70.50239675067688
240000	69336.952	996.9084680684894	9523.876594582316	69.56735521741963
260000	72479.04199999999	1029.2134715381208	9835.310008775552	69.10271807348785
280000	75551.07800000001	1067.5302864899588	10142.47482004641	67.89391815535986
300000	78639.31400000001	1083.7838451175685	10450.994766599113	67.77507084782557
320000	93056.558	1196.6514135499522	13048.812229446092	99.90697788353307
340000	97395.076	1364.3829108933323	13455.32474425199	92.83319059732419
360000	100585.014	1442.8620397606355	13768.919761459043	93.2544039363017
380000	103688.74799999999	1516.9710508392839	14076.727712375796	93.56055871044666
400000	106784.902	1588.0426559748173	14383.905014290498	94.14945649811175
420000	121023.204	1556.6438288060642	16981.361900223194	114.49743417492205
440000	125322.704	1552.8272770458962	17385.060482983434	111.8269834219047
460000	128495.17599999998	1515.393796382827	17698.84191405525	112.05502424715404
480000	131593.62799999997	1502.1416876269293	18008.293332676152	113.67493510455989
500000	134675.99399999995	1477.1723458027584	18316.594219331462	114.02535068459564
520000	149193.44199999998	1755.8322398844775	20922.249521262762	135.66915497118302
540000	153526.492	1887.68189439264	21331.541869462824	130.81089314844087
560000	156688.824	1930.1633005133972	21644.525975943874	131.4309299422067
580000	159785.03	1947.0665938334719	21952.96805174379	131.65786217869024
600000	162887.17400000003	1976.568317711856	22262.29662859623	131.2772698095069
620000	177018.708	2080.164217859326	24883.441230886812	125.88587507698092
640000	181155.806	2081.6530813979016	25277.65729006761	123.98808403261994
660000	184300.108	2098.483613706717	25589.836318211175	122.9966154463623
680000	187379.21799999996	2112.2473264579785	25897.787931922678	123.88522773651259
700000	190472.58800000002	2134.980625448387	26206.803703278732	124.46416098681614
720000	205038.644	2119.824929433775	28823.495065595478	119.49026962279773
740000	209518.29400000002	2204.7616248887853	29235.45488382839	115.84120396121551
760000	212753.606	2230.446163958137	29547.699783271975	114.65009195836237
780000	215913.85199999996	2220.10206964955	29856.21738247957	115.23772905214038
800000	219073.698	2223.0562503294555	30164.138231837627	115.29233242243978
820000	233115.194	2183.427599594525	32755.61530509135	120.43629041644878
840000	237315.58	2119.1629342633228	33151.18623486876	123.2876550274229
860000	240460.00199999995	2077.009263670558	33463.908505645886	122.46763333103272
880000	243548.69199999998	2020.7419947072267	33773.98853868076	123.17080490872196
900000	246618.5	1987.5183753280544	34082.40780764276	122.6259553572594
920000	260876.75600000005	1776.8916448124912	36676.00558499093	138.891636606672
940000	265237.0120000001	1643.3896518057416	37084.594606473824	140.9246151382115
960000	268428.79999999993	1608.2878779345056	37398.72986874436	141.79429282981926
980000	271543.88	1597.778212171169	37708.33551127954	141.29957073007776
1000000	274638.436	1584.743127220037	38016.5134827051	141.12207547433698


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M10_S50_R1_B10_D0,8_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	9993.266	240.05899386979334	1322.1246417036868	7.620952144222354
40000	13502.378	337.74874954287833	1653.8183078119878	8.344352220843284
60000	16668.018	402.4880555798451	1963.2386551644418	9.27616493315364
80000	19818.05	477.9902765398767	2271.684034559722	10.456240877687744
100000	22956.422000000002	524.3535787106522	2580.0131109725476	12.055245548244004
120000	37048.083999999995	531.5570428927534	5277.144800380517	44.69369582626986
140000	41231.649999999994	670.7134007077024	5676.108016925007	43.7174825520613
160000	44341.06	716.7139261316997	5990.461612169999	43.64774557755991
180000	47406.85800000001	758.9201421581405	6302.257563204157	43.76824426618386
200000	50478.35799999999	815.6447413181787	6613.784803119446	42.94059898988776
220000	64480.35599999999	697.7310561654681	9308.281589157672	69.33548886735308
240000	68580.01999999999	683.1627568563307	9700.2784368509	67.79683728537118
260000	71692.004	664.568267661211	10016.09171178054	67.60618121206072
280000	74748.30399999999	660.4364527122261	10328.39852207888	67.22303976366126
300000	77786.65	663.5075443764355	10639.787938496283	67.47992567347426
320000	91768.48199999999	634.4259256612356	13337.055431378763	98.95135977682969
340000	95899.42599999999	715.6728402186782	13733.54888113833	103.79442159878771
360000	99019.986	753.0990266329912	14048.387538531824	104.88690055715662
380000	102085.26000000001	778.2663777624963	14358.80339974516	105.06147411190736
400000	105135.69399999999	810.6759112987147	14668.67117278618	104.8462561600749
420000	118994.93599999999	1014.8873686298608	17388.914991233436	111.41876351420757
440000	123005.63200000001	1075.7733970477016	17777.24945411251	108.64164491629347
460000	126131.44000000002	1102.661936870147	18093.607742912653	107.70198338180421
480000	129205.82799999998	1136.7570605386343	18406.66439733682	107.90933148224946
500000	132257.576	1181.182371874325	18718.220646176687	108.65985025154352
520000	146033.33	836.6957610479197	21447.693761374543	124.6321505698152
540000	150202.028	776.5601367970255	21845.299793720296	123.21589578659888
560000	153360.28399999999	756.8943832266027	22163.20319997466	125.58481222421962
580000	156450.498	732.05074574862	22477.193958257376	127.09725202716433
600000	159522.972	698.8000072632346	22789.182715663093	128.24899841984583
620000	173438.50600000002	980.9003746921088	25525.846070074596	187.32805663228433
640000	177410.806	1150.647875939658	25909.71706431233	179.55238242819428
660000	180527.192	1220.1129968508988	26224.313435621723	181.92078449731187
680000	183588.774	1288.6489476640093	26535.754712653463	184.07394113412488
700000	186652.666	1343.9865177250326	26846.620920050907	185.53319281060314
720000	200638.918	1354.484018771241	29535.51931903924	223.83315286875458
740000	204777.81399999998	1415.7666408793002	29933.72174616549	218.45473663154286
760000	207874.53600000002	1429.1329936651136	30249.875252978352	218.8163471148554
780000	210894.40600000002	1435.6101195597012	30561.443315803073	218.17819884265847
800000	213910.27200000003	1462.1742320014039	30873.09866536338	217.6036477358793
820000	228088.89400000003	1433.8433717979406	33548.04318272656	229.2622953979795
840000	232297.67200000002	1520.336879867236	33949.75658403958	231.01644245888684
860000	235423.702	1548.9473618902218	34264.92358946716	230.7997813218726
880000	238496.26400000002	1582.9734429385992	34576.26361347032	230.09365928426027
900000	241576.90600000002	1614.2814684503467	34888.90075427167	229.51662069132405
920000	255678.93199999997	1744.9788521660269	37568.942787818334	224.29146118054757
940000	259888.98000000004	1798.7731071792105	37968.1190676627	224.61629176201507
960000	263045.92	1815.6662585153163	38283.62240111424	225.91425676735852
980000	266136.042	1827.9133764170576	38595.726305423996	227.15036984242028
1000000	269219.16000000003	1851.8271811136215	38906.84721909974	227.1424921357757


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	281283.51599999995	3150.0615266767586	37710.73327782359	131.84474998217203
0.2	284900.1660000001	2636.7774904488474	37664.61123830404	209.33309213376904
0.3	283620.86600000004	3249.0918252343013	37599.97941771576	217.50696276795722
0.4	279378.41800000006	2263.567620106724	37755.03125624395	134.03533569280364
0.5	276931.50800000003	2415.80120816075	37819.062113213855	167.4373372984882
0.6	274638.436	1584.743127220037	38016.5134827051	141.12207547433698
0.7	269593.31200000003	2464.346032722603	38360.49251352225	206.37077859465361
0.8	269219.16000000003	1851.8271811136215	38906.84721909974	227.1424921357757


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M15_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
13333	7455.022000000002	169.94986174359389	1023.5885428084363	10.983292557565855
26666	10042.471999999998	261.1695327134804	1265.1109154332175	10.998448077053824
39999	12165.084	302.4924711349567	1473.8401855235752	12.619553870445767
53332	14253.64	327.16879136684867	1680.5252858185625	13.051184193406213
66665	16354.497999999998	365.8782994324146	1887.923821531939	13.135338638313545
79998	27007.032000000007	481.3266757803651	3892.2422022698884	44.814741441489005
93331	30741.322000000004	559.697159260653	4250.617976233797	42.66452602397919
106664	33004.691999999995	577.2964928353525	4468.614898555055	42.53605369202131
119997	35119.35600000001	589.5210503300298	4677.67804335791	42.22444586290999
133330	37227.168	599.9839980236462	4886.151360336351	42.89650277078793
146663	47760.46799999999	656.6972447838233	6896.140949079185	49.00248172916137
159996	51317.734	863.8704801093972	7242.030175903364	47.44557678762184
173329	53524.634	936.1602465888694	7457.550154321068	47.803807105557915
186662	55603.94600000001	973.470673600391	7664.479292717753	48.17951803213942
199995	57675.12000000001	1005.7973183941632	7871.078869179191	48.62408075140096
213328	68285.98599999999	781.9759803671146	9873.991195133334	85.95489101923349
226661	71959.19800000002	712.4791734936807	10227.28401327192	82.7854701319716
239994	74206.65800000002	725.8648846690076	10445.984565685081	83.13616725009997
253327	76276.54199999999	739.5249178553032	10653.366496614939	82.94871354143758
266660	78325.71	744.9963438090674	10859.734612007165	82.81660521180811
279993	88887.34000000001	777.4782470983436	12883.088444943556	88.64537556335766
293326	92393.50999999998	789.7583779162344	13223.142585475627	95.56103232275666
306659	94607.584	810.8525249006531	13439.472964427274	97.6477463347326
319992	96696.614	827.7328971782639	13647.148932091044	98.0320901866651
333325	98785.55399999999	839.5428314161329	13855.245339384495	98.10561845996378
346658	109369.56000000001	907.4050582475993	15855.833423175467	96.83959018901248
359991	113054.492	897.7908165268719	16209.819850288346	91.18487696649798
373324	115305.78	901.9982553814127	16428.238624994563	89.65253387481398
386657	117399.39199999999	911.651060985264	16636.8946646481	88.38434428684036
399990	119471.97999999998	906.6656074013418	16844.412002835084	87.71511485004835
413323	130000.05600000003	825.658844629886	18857.30174517925	76.82054888649438
426656	133630.40999999997	845.4990605290749	19205.493455644246	78.01425447325376
439989	135875.886	880.8392617674988	19424.46153169609	78.44786104988519
453322	137951.642	916.8942293755747	19632.16456464265	78.18142260205097
466655	140019.804	955.667719697129	19840.02040569926	77.94770478974927
479988	150574.17200000002	927.9741497453342	21839.504131161375	86.28928351616456
493321	154272.44800000003	1000.0395046063693	22193.753835457253	85.03001233736184
506654	156515.93200000003	1012.3894012439564	22412.042097102414	85.27792386341432
519987	158610.69399999996	1026.348943393253	22620.56071041045	84.39281565932822
533320	160694.33	1037.1349410649298	22828.690912547034	83.3394386467716
546653	171298.928	1154.979402152093	24850.265216011638	79.15941324094486
559986	174956.048	1239.7547675855553	25203.22968707158	89.86857173294277
573319	177217.966	1263.4068926711109	25421.646005863	91.05137529855217
586652	179319.458	1279.253927341169	25629.686906068702	91.25055808456597
599985	181387.376	1304.9906197636533	25835.36212497656	91.99172852052868
613318	192039.46399999998	1392.7988285718443	27842.73088037299	115.1655605238901
626651	195735.006	1315.2417266985162	28200.55946995865	110.77905476961124
639984	197974.43	1275.3508604214717	28419.289987341308	109.88473786183677
653317	200066.97999999998	1259.979522232191	28628.664195051435	109.9941774774167
666650	202131.522	1257.6152656498646	28836.095524557622	110.87893846959733
679983	212805.404	1179.7533315740166	30817.04544950747	134.007638070965
693316	216519.77800000002	1164.6107660101115	31176.94507228387	124.78552491319925
706649	218782.50599999996	1179.4265807887793	31394.283174364984	123.20769693147129
719982	220898.47799999997	1207.5689666782823	31602.299901350314	122.54112384011114
733315	223001.858	1248.6877975592329	31809.50984940121	122.54287122517849
746648	233610.86200000002	1238.2747916337298	33819.936993686235	157.36965753931005
759981	237297.40599999996	1342.5486210289253	34174.02948577814	148.9272638308206
773314	239551.65600000002	1372.8637021868637	34391.69868960399	148.7285965947957
786647	241649.10599999997	1374.8103318090418	34599.24809834762	149.49195971589236
799980	243736.546	1379.7401668124196	34805.82479888764	149.70322725078998
813313	254293.14000000004	1542.9112707548088	36813.63042672993	148.13099400632572
826646	258021.894	1691.7310185474432	37169.81838488731	150.88059950831405
839979	260300.28400000004	1729.173935131381	37389.029546537655	153.4781384625276
853312	262400.086	1757.8319407737554	37596.564980847776	152.30505370398106
866645	264479.08400000003	1782.6150721479278	37803.40899629365	151.3269036371609
879978	275086.5680000001	1760.3450944553674	39833.22050033569	154.11209415148775
893311	278754.76800000004	1703.4706362978318	40186.51793861227	164.7521823590739
906644	280985.706	1672.2595218060585	40403.19626789418	166.04550784630115
919977	283072.77	1654.0060960051853	40610.7925230676	166.423859499451
933310	285148.582	1652.3345115576665	40817.54381713423	166.74418454006852
946643	295742.33599999995	1895.0123292896963	42817.31183043057	166.39015249029768
959976	299378.898	2128.3131848788116	43173.207538157214	163.69874860065778
973309	301619.282	2205.0106326062883	43392.11809233687	163.5764955104743
986642	303713.87600000005	2236.2050694434333	43601.266521699305	163.88011313931767
999975	305787.00999999995	2258.4131850925687	43808.5288689951	163.32535107684927


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M16_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
12500	7054.8099999999995	95.11819092289566	987.6919834070783	8.369942449366821
25000	9499.231999999998	172.22435785916034	1216.8766741065888	8.75709145960495
37500	11495.27	188.0775306445011	1414.8670767086635	9.212748755049784
50000	13451.856	202.9029944031824	1610.5025577352599	9.842433042843439
62500	15398.478	231.68726861871377	1805.0602490489462	10.07942196783743
75000	25466.897999999997	387.58735118106614	3709.6483340347427	39.68543699674968
87500	29114.340000000004	574.0420229294098	4064.367916313609	35.950714017807556
100000	31296.893999999993	641.2952723321412	4273.706956161401	36.45279956916584
112500	33291.28000000001	677.40817276833	4470.34663791177	36.72695122983253
125000	35248.826	702.0981633836254	4664.1444799297415	37.820764350385446
137500	45317.077999999994	622.5760019967229	6604.86057641433	74.59941201858317
150000	48885.484000000004	625.9500151716077	6952.850481824971	62.45505710640737
162500	50996.924000000006	658.6009072976815	7159.481914765325	59.782108323843886
175000	52942.148	672.0370661867471	7355.354437545908	59.12154148727616
187500	54876.83600000001	683.5452642282647	7550.779229077569	58.846811965416954
200000	65066.478	654.994417580966	9469.436393294434	60.76550759303766
212500	68754.07199999999	609.6134350517095	9828.451139672736	63.52912723131279
225000	70924.74000000002	586.0276430340026	10036.40486269846	65.29716666247765
237500	72917.61599999998	568.6995417460932	10232.848167803226	66.32841463142432
250000	74885.15199999999	561.5793572654447	10427.610657938669	66.74454894527253
262500	84849.03199999998	691.6603729962576	12380.404555149424	80.37363776059537
275000	88385.29799999998	874.9479085675198	12723.734098775032	66.24032295895418
287500	90525.88999999998	906.0297751423275	12931.31903272295	65.03579951584335
300000	92499.16800000002	917.170942758218	13128.406605089584	65.98515158657715
312500	94442.328	936.7148175618792	13323.708128093738	65.91103575528787
325000	104577.78	911.1718789924686	15257.166891714023	78.29876526891042
337500	108246.86600000001	969.6349564220303	15610.00491932454	73.13772636137189
350000	110417.38799999999	1025.31555811207	15819.217329120424	72.56198731826112
362500	112403.08800000002	1053.9328477111087	16015.904089477073	72.48055309454807
375000	114350.076	1075.7395695076232	16210.53848403081	72.27271829774753
387500	124473.0	1219.4367645214986	18116.070060452483	87.07855448738556
400000	128150.304	1396.0644443832489	18471.21373570989	80.21024033885043
412500	130329.99400000002	1436.241912184558	18678.783565603895	80.79830154694513
425000	132334.91	1452.6119767661494	18874.94079431118	81.24675778737326
437500	134309.354	1478.1730928277589	19069.835049438094	82.88126603290576
450000	144282.74800000002	1411.9326240519379	21013.454800502448	86.54226366306041
462500	147818.86599999998	1390.1422731041312	21357.41886473845	91.00701210041814
475000	149948.40999999997	1380.453609965447	21564.82526586241	91.23732768856668
487500	151907.39000000007	1356.5739607391833	21760.705908761236	90.83488301988122
500000	153850.82200000001	1336.6673854511755	21956.305443517314	90.57867896720835
512500	163962.48799999998	1391.9847412701495	23873.041947697355	99.88907357121778
525000	167552.654	1458.5023797504723	24226.666816318313	98.94343943757963
537500	169695.898	1491.186404547283	24433.98494034302	99.77749403169074
550000	171672.80399999997	1501.7619978263967	24630.494485448577	100.17147049952483
562500	173628.502	1505.4366243998602	24825.423834729012	100.09178525690788
575000	183719.756	1513.4112318805487	26748.737591035926	105.31529269134055
587500	187258.58599999998	1543.4469703318769	27094.907629045425	100.26701656598897
600000	189385.232	1564.197057781826	27302.05266984552	99.75122417542948
612500	191358.666	1559.9077796117765	27499.03354335273	99.4955503192653
625000	193310.144	1555.62872610831	27694.88165864062	98.94144914961008
637500	203259.048	1349.0307677308365	29608.13228189553	82.59592396859475
650000	206827.67600000004	1253.6519037258893	29953.855535558978	85.58682846234612
662500	208971.898	1250.1947121397664	30161.586938485118	85.16161158995547
675000	210930.24	1235.552810328685	30356.44426386726	84.38035015204908
687500	212885.092	1243.9240617479622	30551.848808029026	83.15012585386809
700000	222877.18399999998	1236.0205927734385	32490.578512983433	111.37949968433489
712500	226376.902	1304.6404802839522	32833.47068337527	90.12810305608961
725000	228531.098	1326.298414500551	33041.34570308677	88.3255774615384
737500	230505.154	1342.4629224112282	33236.943614988275	88.43644868338676
750000	232455.16	1353.7777278580252	33431.473212979705	88.62926679257309
762500	242504.72800000003	1323.1677063841073	35373.073941555034	103.63434901389867
775000	246081.78400000004	1330.7886320123598	35721.25434894733	91.43665627847273
787500	248240.55800000002	1330.5632452277907	35930.27993462046	92.1516840452452
800000	250210.61199999996	1332.0694610584123	36127.028703096075	92.90865439569686
812500	252158.11799999996	1337.5965474586606	36322.22672380721	92.6327757241679
825000	262273.72400000005	1355.386466667952	38252.421644486414	95.15699177158473
837500	265856.206	1348.3265213853838	38604.29508698817	94.75508379592073
850000	267988.436	1351.7709209543557	38809.89827992819	95.63564914268301
862500	269969.354	1360.0898875540183	39005.8945545974	96.33510708703704
875000	271922.582	1372.4866487575828	39200.221607781845	95.78748371505924
887500	281878.01999999996	1350.6188698025264	41147.81673732203	116.11861532093704
900000	285411.286	1495.0882077894605	41490.17034452818	104.24388557995101
912500	287555.23199999996	1548.8501565627403	41697.6071217902	103.28116657211055
925000	289534.318	1557.8187800596818	41894.01879878794	103.51832734866386
937500	291497.35799999995	1567.3709248419693	42089.763843054745	103.6762660325497
950000	301554.43000000005	1395.4923908148712	44019.30118843698	91.29377314067163
962500	305135.85	1239.2225659393825	44368.149137537606	91.3979414342337
975000	307285.45199999993	1201.0699109340267	44576.33570941421	90.81967524865121
987500	309257.116	1186.3439860831134	44772.812801744	91.23084596059134
1000000	311210.16000000003	1181.5150561508194	44968.09961589463	90.19531003005454


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M17_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
11764	6713.314	239.51306492780526	946.1796372398228	11.646677592118788
23528	9077.708	374.68642441380115	1167.442577527632	9.700194266859729
35292	10977.058	443.87724173344264	1355.2575938403074	9.90544142214347
47056	12824.366	498.8656378491775	1539.7351378233068	10.567728311132669
58820	14655.807999999999	556.7445971957578	1722.787934108679	11.125382339629146
70584	24190.586000000003	546.8303752475115	3577.622297708139	59.52517800464545
82348	27712.187999999995	578.0550805128055	3925.5122077556234	42.37337117016387
94112	29757.840000000004	579.3349955480567	4124.114564840955	42.04903244201699
105876	31622.48	596.0629700515433	4311.1077742798425	41.9695660338418
117640	33461.618	596.6828930717256	4495.935509071002	43.49044447303316
129404	43088.158	640.4558803054096	6361.027870367661	61.92926424863665
141168	46683.898	781.2296869508546	6715.60736008009	49.943058199229455
152932	48736.758	822.1902587844245	6914.6233096919095	50.40957335380878
164696	50602.58	841.3469523461898	7101.260736337284	50.90183953829817
176460	52442.088	852.7078553617016	7286.127411046892	51.35252006161285
188224	62022.388	891.7486076841762	9149.065551836928	92.00738172541165
199988	65474.212000000014	983.6672807046556	9492.293332193174	83.85940869762587
211752	67517.14199999999	1035.0609395457411	9689.698531683931	83.05527738036378
223516	69395.43	1069.171334455896	9875.711586354646	82.61866369501867
235280	71249.54999999999	1092.6866408282071	10060.049664852628	81.8154175315982
247044	80959.866	1110.213082052269	11911.302220191797	101.51223677419208
258808	84484.704	1194.5838072381327	12265.987150678653	93.89156948903987
270572	86506.27799999998	1208.4332638935596	12463.195600848478	93.99125690685983
282336	88355.59200000002	1223.1945112950068	12648.980537122194	94.47977437462227
294100	90174.91200000001	1225.0483820722302	12832.741441642076	95.53667455954745
305864	99732.628	1188.4787004196205	14695.44667147717	94.58304467738094
317628	103188.45800000001	1146.2644161681612	15033.390774315296	102.1913196059515
329392	105232.736	1134.5839000679205	15230.186788500796	103.54197964311957
341156	107110.94800000002	1127.848466228218	15416.022141642708	103.19521514598856
352920	108975.894	1119.4698081998963	15601.137119089946	104.13471699863997
364684	118535.25	1191.285157699683	17460.846999253354	127.91462736744785
376448	121963.49399999999	1342.643951580447	17801.17095076921	117.05099667060529
388212	123991.226	1389.75793406382	17998.162897673894	115.5900875935339
399976	125852.222	1423.8631071357265	18183.684855096904	115.59148315871892
411740	127688.33399999999	1452.2440726927073	18367.788656395318	115.63760535575746
423504	137327.38200000004	1499.3306123126392	20195.32939073566	120.49167975135657
435268	140974.736	1576.3368470194127	20553.800255182134	111.75903791054914
447032	143053.192	1608.6933742830668	20752.84574032242	111.07205898788196
458796	144924.82200000001	1614.0277705293631	20938.38739930381	111.67050921289204
470560	146768.69600000003	1622.9368977066783	21122.167656163227	112.26342879600617
482324	156398.86200000002	1428.0994296678991	22985.843893952424	119.3329753600619
494088	159894.03000000003	1256.3622235733678	23329.744900476082	127.26010857944325
505852	161922.464	1238.8102635028451	23527.520009108986	129.12019198609192
517616	163766.968	1245.9673810675843	23712.62294121892	129.11241389228937
529380	165601.876	1264.1800136513418	23897.358632827258	128.6778073865148
541144	175270.88599999997	1117.632352114636	25748.974343785703	144.3442365224083
552908	178785.74599999996	1069.7508006405476	26099.342650607065	154.5825103072808
564672	180822.15000000002	1074.54107666689	26296.251670176734	154.0518894306757
576436	182687.32800000004	1076.1805614796488	26481.692846912378	154.02764643974658
588200	184533.492	1057.762490257393	26666.479362364764	154.58373200692597
599964	194218.73799999995	1047.196207125385	28511.96104795667	160.20012081809972
611728	197913.884	1111.6792514949805	28872.46077248609	157.0071183253411
623492	200019.20399999997	1142.200889464434	29073.050856897833	156.968875707373
635256	201899.032	1154.75234659789	29258.332486183866	156.04006826144212
647020	203768.66999999998	1166.3747219197387	29443.291582211892	156.03931890752247
658784	213302.29000000004	1030.9260548221246	31280.676685985607	155.4629940866944
670548	216811.47800000003	851.5303537853366	31622.949985863623	159.73412891189722
682312	218876.306	816.4909636868148	31821.438402330088	161.77296396679114
694076	220750.22400000002	809.3839853342488	32006.95958510483	162.15098162444966
705840	222617.722	804.7332076574592	32192.572116741376	162.5426771319746
717604	232237.202	792.1459067312713	34041.264005516794	176.1374625668671
729368	235750.85599999997	777.952856943575	34389.566224144844	163.58366334275638
741132	237788.31600000002	793.1888571974656	34586.72500408386	162.1045399723154
752896	239656.32800000004	811.9739515362144	34772.81145278428	161.62378824900674
764660	241499.42600000004	826.6131293981058	34957.23394029006	160.9072660162079
776424	251125.05800000002	833.9404272062177	36819.79273927437	182.07016419074836
788188	254615.102	915.8197197386733	37168.59844776676	172.2041817063407
799952	256656.08200000002	952.4037454987241	37366.89189526436	171.340868043323
811716	258515.47199999998	967.37297659176	37552.52735003839	171.45912947981705
823480	260369.748	989.0724588308954	37738.749344823715	171.2674181082184
835244	269979.84799999994	1083.560352836914	39585.242015654556	179.60414150916736
847008	273510.128	1180.2474417473645	39935.428549551354	170.16971537510486
858772	275556.276	1220.809332052599	40133.46750799481	169.95449784714984
870536	277424.74199999997	1243.9126283518624	40319.00284035147	170.538507368067
882300	279270.29000000004	1274.8124623819713	40503.345027545845	172.03334731021252
894064	288956.44	1205.533544802638	42332.949254274696	164.59749072281062
905828	292560.742	1158.1050453775404	42687.35489740079	172.09150906965084
917592	294615.05399999995	1173.646434741821	42885.61111823771	172.86378126446203
929356	296481.114	1192.9804987155367	43071.41057431594	172.94144833495636
941120	298321.41199999995	1208.6174356658646	43255.46951140695	173.84054071287957
952884	307821.7540000001	1195.4104757055677	45106.53916228139	186.3679659715267
964648	311315.32200000004	1298.7727012992057	45451.9150887005	178.631038636653
976412	313377.498	1361.0921316664653	45651.280841365966	175.759525169975
988176	315243.98400000005	1372.6658931777251	45837.28756344516	176.06959588538382
999940	317082.78	1396.5306713742127	46021.75244551305	176.22334602788993


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M18_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
11111	6474.382	132.78308608821789	913.771177193816	5.035780025971391
22222	8780.448	228.8850976557638	1128.4489983780281	7.170188178450712
33333	10591.442000000001	259.0482891834797	1306.5347961504024	7.341875319198589
44444	12345.006000000001	289.43122062263905	1481.5088661291684	8.314150565739151
55555	14097.083999999999	317.51565837853695	1656.2791877187215	8.271631373838888
66666	23396.874	300.35028913290876	3437.950810392676	39.11714819266364
77777	27015.952	356.60952641353924	3796.052468781983	40.573387439978184
88888	29032.447999999997	367.5689862627453	3988.5277293917134	39.32741793186924
99999	30817.123999999993	359.3894654735077	4165.564659209907	38.271011558387166
111110	32575.07600000001	351.63753797846755	4340.639600606182	38.113068156564225
122221	41866.16	273.91478739848316	6089.2170580873535	65.01316318059344
133332	45463.472	444.9879762870007	6444.448075639855	57.38521553783737
144443	47479.090000000004	531.6871563240936	6636.252358678224	56.51773628451773
155554	49260.25	573.7394074548707	6812.963823428948	56.76707500761631
166665	51020.906	607.583394407713	6988.176862723204	56.81694654682416
177776	60150.09800000001	568.6534947634345	8782.810115650529	84.23664695218383
188887	63587.39	614.805190844131	9122.840881477623	70.5548633954848
199998	65575.59599999999	639.494042839079	9314.964143784126	69.8120460110283
211109	67352.834	661.0718415186875	9492.528215772429	71.3172081682779
222220	69094.55399999999	688.892329858424	9668.169328570893	71.47201741036588
233331	78279.72	654.6704743269989	11461.844589573315	71.90800559937023
244442	81705.96800000001	704.1421918397469	11802.471457679823	77.28700464617208
255553	83678.29	732.5065097776691	11991.862995732256	78.85256998003176
266664	85449.438	748.5687664366193	12167.918268092137	79.37915595605426
277775	87205.048	755.2802073226408	12342.474642436311	78.8970219094742
288886	96387.9	772.9730681523698	14129.157848623421	80.98532529168556
299997	99827.85200000001	797.3975107505139	14473.718342200078	76.11136500966226
311108	101802.99	806.2995730151706	14664.473661922133	75.95297542541604
322219	103569.744	823.7383636298347	14841.322269603372	75.57620931740632
333330	105317.03600000001	834.704151171076	15016.9821382712	76.18129553048054
344441	114567.824	872.073869847681	16768.4026279476	82.95999329771001
355552	118108.01199999999	925.59998877365	17121.33630003775	75.34157798947423
366663	120086.53199999998	938.4796486611268	17311.586162311192	73.86070901534048
377774	121851.62	949.7640294538672	17487.06445428827	73.88260175108496
388885	123600.59	959.1075096845655	17661.775063014324	73.49748937086306
399996	132675.95	864.9765557901814	19442.60441585744	81.6550617216059
411107	136100.806	729.8084956754155	19784.274072650245	77.64222948564051
422218	138064.82200000001	726.5589833026324	19974.829792577533	77.9765795419422
433329	139837.19400000002	739.6918623949734	20152.58413996404	78.74270431832647
444440	141576.10799999995	739.0247149197621	20328.110296136278	78.43837428913062
455551	150660.52799999996	793.8181251087207	22114.763614086718	82.70474380447465
466662	154003.50000000003	951.5644015105945	22451.752393418687	88.69838895360112
477773	155940.494	963.3670774735932	22641.096276304972	89.7869155431513
488884	157700.18800000002	963.3737851806718	22818.539968189252	90.39568207997068
499995	159435.94	960.1863381656685	22994.335139077284	89.98192709344876
511106	168520.14800000002	1011.1745509807454	24768.090447456983	95.53795897082614
522217	171965.25400000002	1142.6037376312654	25109.01939794255	85.13297102382684
533328	173979.91599999997	1197.6481090982684	25300.942871634692	84.59317532847452
544439	175771.07599999997	1221.376220637116	25477.88612289087	84.5718559919417
555550	177527.464	1229.1263730995631	25652.43577285356	84.72131505681
566661	186683.66400000002	1244.3620386652392	27431.786151407356	66.47065902159362
577772	190165.254	1257.728750655985	27778.36135394285	70.82450916813536
588883	192147.444	1257.450934931449	27968.458493516955	73.13266504711565
599994	193938.75400000002	1248.469278758768	28145.788028839142	73.55849708586325
611105	195685.56199999998	1254.5941492486268	28320.59653475419	74.84207025035391
622216	204842.76799999998	1365.3236403692356	30108.126111735666	90.90638713435249
633327	208261.26	1540.5754972880948	30452.6294738004	75.46414500346151
644438	210222.13199999998	1586.0947826014565	30642.91385670983	74.3001923601123
655549	211987.894	1598.717148134024	30820.364287098266	74.14314829991233
666660	213715.75600000005	1604.103383944501	30995.657550956683	74.1749019300641
677771	222757.10999999996	1671.33966711338	32789.53787370088	94.86277129518253
688882	226150.734	1705.1969940560427	33127.22424261769	89.66167424809147
699993	228127.77599999998	1722.6860402367747	33318.2119192151	90.04313379064313
711104	229902.75400000002	1742.775853913011	33495.816047878296	90.27438654974759
722215	231638.864	1767.244386817441	33670.64011591235	90.82801055245442
733326	240796.03800000003	1780.9451902589967	35441.372338182606	115.85738393834816
744437	244261.956	1819.7002820562343	35790.12491025832	107.30829208003206
755548	246251.212	1833.4910030915817	35981.692762259045	106.2149656008822
766659	248034.96999999997	1834.550815970433	36158.88076242553	106.36626525107181
777770	249781.552	1829.6448407807316	36333.63769423032	106.19208186355185
788881	258787.10600000006	1832.9500708493595	38132.88422777665	105.9234081382568
799992	262054.74599999996	1826.341289781295	38462.2986593994	103.28629854305494
811103	263991.82000000007	1832.6680788887431	38650.948723838446	102.5257078432301
822214	265747.262	1833.2278968578573	38827.73569040525	102.99033566631329
833325	267481.288	1831.1906478379403	39002.59128654669	103.97285019099832
844436	276620.7599999999	1671.6228380030311	40777.15558351967	140.63753993282316
855547	280042.444	1580.9081547234496	41117.83118443702	129.10776128233746
866658	282022.31600000005	1559.8045479211592	41307.77882385434	129.1950380578641
877769	283809.006	1562.1387360510284	41485.464574232974	130.11101341599638
888880	285570.29000000004	1564.8005707579646	41660.99043531403	130.62439047339643
899991	294761.538	1524.3286019447116	43431.59116708725	159.87359824059195
911102	298213.85599999997	1452.5811082896696	43777.728533689326	152.8180867158954
922213	300190.81	1452.3300310956936	43967.525940820036	151.08600695923403
933324	301979.9280000001	1457.2919856348776	44144.52966479787	151.49882759948554
944435	303734.08	1448.6440395226089	44319.33945361446	151.9786814136387
955546	312931.7679999999	1375.5756419671375	46075.021311529024	153.32276382957076
966657	316369.954	1278.735509896819	46421.86902993174	147.6731994544675
977768	318331.54000000004	1265.2235628184653	46611.91488819035	146.71372993338747
988879	320090.662	1256.5673511401	46788.694051168386	146.23343289470185
999990	321817.30199999997	1245.3994428366464	46963.24630865853	146.1992069086125


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M19_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10526	6297.479999999999	124.02690854989673	884.6477468557889	8.589806511616642
21052	8592.308	223.59930017779527	1095.4181557402815	10.446706765902134
31578	10364.485999999999	263.5611633926542	1267.2756642508732	9.865862368574733
42104	12062.382	283.59802278733997	1434.2184043824282	9.471973607143322
52630	13737.594000000001	302.171265057859	1599.7581986122661	8.976405337518932
63156	22503.926	308.6757944006764	3323.7103292470993	38.700775494711536
73682	25942.502	401.0940909783862	3667.8712691759874	31.11474512107758
84208	27895.374	432.8456456777886	3852.9972849003607	31.202611063677423
94734	29614.097999999998	455.2322590063236	4021.798293480521	31.346372223987494
105260	31291.897999999997	472.13284302431424	4187.79500098972	32.04181400430806
115786	40157.156	475.87477706733637	5903.936102317493	57.48932498697921
126312	43648.82400000001	614.6599449234783	6255.299594998848	49.57236366153326
136838	45582.176	682.5837450159522	6438.85153454239	48.21428684224491
147364	47305.178	705.1854942385307	6607.907537838534	48.17104905618835
157890	48989.22000000001	716.5820763721212	6774.008965763256	48.24400853227054
168416	57740.92999999999	716.9793379480644	8477.311590503396	48.243545320974455
178942	61097.066000000006	767.2467907785602	8821.460743911015	54.99572581339524
189468	62982.938	788.225460213567	9004.0228442665	55.36827132742894
199994	64657.426	806.1038967527692	9172.263520786617	54.81707809662658
210520	66318.01800000001	825.2107685218685	9339.020472353162	54.446091460951685
221046	75242.644	797.3456859578224	11041.449990697965	64.47343327177639
231572	78765.49799999999	830.3168294064387	11402.249472186511	59.78901037585576
242098	80668.27200000001	874.0911197962563	11586.440299095524	61.638413729165805
252624	82355.018	908.2369000529332	11756.040307582382	62.56059597634075
263150	84006.26999999999	942.1846461283429	11923.319479948492	63.39339721748696
273676	92757.12399999998	871.6436787689032	13646.866130460892	80.47030640657994
284202	96176.01199999999	809.5379161087989	13989.011771647556	88.23965621090097
294728	98093.388	801.2189473656822	14172.472891906664	89.30964556732901
305254	99793.95	796.0046111117116	14341.265513177295	90.08410529374476
315780	101472.648	770.0351967828784	14508.885152766601	89.61044584458553
326306	110198.19399999999	813.3406794777518	16203.379997925522	92.61404361902062
336832	113585.55799999999	845.3066316734489	16547.840143878428	87.9394315534059
347358	115481.57999999999	877.8361541882401	16731.066453882304	87.57924959716883
357884	117162.72999999998	899.6581765315084	16899.34209360414	87.58559465973106
368410	118814.92199999999	927.8157483969179	17065.91250098931	87.83264501356159
378936	127636.39800000002	920.9397694119018	18786.517266037437	82.14723176907651
389462	131033.1	1089.6456311623067	19129.637186606727	83.21326409417459
399988	132941.644	1139.1184296561084	19312.1606082233	83.21226133576586
410514	134639.24599999998	1158.7564728545192	19480.36044991238	82.95556636508363
421040	136310.484	1184.9322308535404	19646.784171754865	82.677446359276
431566	145069.74599999998	1166.2105465728805	21368.98176940525	96.61265886790358
442092	148456.556	1242.222111211284	21711.554406368443	93.57615348923828
452618	150362.11799999996	1272.076325538497	21896.338238342207	93.4461588717537
463144	152037.06200000003	1277.1249965606253	22065.1529315007	94.37404433297979
473670	153684.418	1292.4449305938758	22232.280219266857	95.08945208090336
484196	162487.03000000003	1249.4294211803629	23951.112067833932	84.01652580576486
494722	165884.614	1251.0899934253007	24302.38391432183	99.60344251561442
505248	167779.864	1269.5837411197288	24484.934871700832	103.1297089552921
515774	169476.244	1273.4676571315085	24653.40418986821	103.98758533392943
526300	171147.80599999995	1280.9916599971216	24820.24814381375	104.13677198562881
536826	179962.34399999998	1227.0100017630937	26512.95063079132	120.99965191720901
547352	183517.878	1211.5833619946472	26869.599578993173	117.93721205226282
557878	185487.06	1207.3370048167994	27055.597258345624	117.63195325726628
568404	187212.646	1197.8676857390333	27224.589854182843	118.24668784893055
578930	188895.76600000003	1198.2718876430133	27390.89453165081	118.93878011378675
589456	197658.89200000002	1106.9119257626414	29128.55740541432	120.98432980512668
599982	200971.20600000003	1096.1785704102483	29466.270695769002	124.09143838173111
610508	202858.47	1106.8793696494442	29648.886031825543	124.6409440111847
621034	204551.314	1110.3329540297577	29817.44153574757	124.84749780816999
631560	206207.67799999999	1109.0829548154688	29983.937491511817	125.28120498977238
642086	214920.23600000003	1190.3300534557598	31726.651408375725	111.0867677341702
652612	218166.32400000002	1244.838780629841	32055.091984261602	117.46262230564567
663138	220049.786	1266.9897906122012	32237.81769784839	116.65163589537187
673664	221735.384	1282.420431555544	32406.338015154666	115.97833719933406
684190	223388.01999999996	1305.56014852715	32573.158715685557	115.22461651467282
694716	232118.402	1329.677187338673	34279.504932672375	137.7583972757279
705242	235507.008	1306.629467334437	34623.147356477006	136.01934887810805
715768	237429.912	1271.1556056229592	34806.85288849649	134.66334168233425
726294	239133.912	1264.9164192748522	34975.105343673145	134.4439140425142
736820	240817.052	1252.3772064429202	35141.91014525969	134.47924065099465
747346	249661.27999999997	1310.0214057962721	36838.32930264806	164.3929893672782
757872	253139.552	1368.840079879477	37189.36545654927	149.75212034412354
768398	255073.86000000002	1369.532225023486	37373.05367295099	148.2434877203279
778924	256777.658	1372.3083925010799	37540.75817385825	148.39917988026423
789450	258461.08000000002	1385.3856652290833	37707.454232130476	148.93831854555663
799976	267245.57399999996	1448.917012424542	39417.67669165171	155.11255803197852
810502	270647.688	1538.545192611109	39766.82739516908	154.44826896397268
821028	272556.024	1539.8311157266596	39950.143763781125	154.55887646177686
831554	274251.9339999999	1543.8176624934283	40118.72043095735	154.60542421913146
842080	275924.0199999999	1553.6504211122563	40285.75972687577	154.95441166423694
852606	284680.44200000004	1554.9724633917447	41993.341288674426	173.47078363544145
863132	288121.354	1637.120147224652	42339.714380358215	168.19154410564366
873658	290031.924	1682.0409645374752	42523.91577893201	167.38191968268092
884184	291710.514	1701.4351914139945	42692.198437816725	167.02705425582943
894710	293373.1119999999	1710.876479811791	42860.08296519272	167.15928302194993
905236	302216.6919999999	1664.2615457700447	44563.157695146176	160.81343619707374
915762	305760.5859999999	1517.6989551305755	44919.81634451247	165.90716104483172
926288	307709.0399999999	1485.131778574984	45104.09713602527	164.58579779154573
936814	309439.066	1492.8801523393868	45273.238023078644	163.48359995902877
947340	311129.33199999994	1499.1184465011293	45439.918426163014	163.2359195939565
957866	319750.9539999999	1479.9967702081572	47174.58892361233	174.9103624633588
968392	323070.21	1524.5180368963318	47510.591219778136	164.53797910590663
978918	324967.166	1562.1224100861452	47692.839679657496	163.96036922182464
989444	326660.046	1579.6711360153442	47861.41541508266	164.85297015776254
999970	328327.5640000001	1595.5429505637028	48028.39806735449	165.31458697141102


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M1_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	70025.39000000001	1417.7949246551084	8202.648107968507	30.393511345247653
400000	120939.496	2475.4475337118347	13408.389587819227	40.57631657341637
600000	171853.01000000004	3567.9978034154906	18613.459289134884	45.735079570427736
800000	222786.614	4649.2683697693465	23819.94394571322	57.656888482945504
1000000	273644.97199999995	5681.795285061839	29021.85832980497	70.90168321596016


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	6019.842	127.41105811070288	850.1845958236157	13.206380454998264
20000	8228.154	242.81733986224623	1052.783261505094	10.152678320395621
30000	9910.387999999997	300.33316466144015	1216.5440642171113	10.374982798497163
40000	11517.462000000001	328.52313410169523	1375.146276134064	11.229468402253595
50000	13123.25	369.7130029570986	1533.705279953191	11.24659869506475
60000	21581.61	461.36475117006904	3197.8600798136445	46.46217933227898
70000	24980.361999999997	591.1493459317661	3546.503190298927	26.673261358609945
80000	26866.462	614.277906738202	3725.8101429994326	25.996442193815327
90000	28497.647999999997	645.6479222335064	3887.091097590424	25.088531734525265
100000	30095.958000000002	664.269594764723	4046.6170642210172	25.43543722122538
110000	38497.454	585.327563073305	5692.239917889141	57.39513360897666
120000	41808.554000000004	649.7357172163663	6034.968915898115	47.5821511328165
130000	43647.306	679.5895133616377	6211.999899437144	45.60386484473949
140000	45275.566	684.164003993194	6374.217091881912	45.51461680038669
150000	46869.45599999999	688.0980743921797	6534.282785583249	46.113489138123505
160000	55310.573999999986	663.241797640783	8205.851727192809	76.80766204246125
170000	58643.974	763.7914787601827	8547.384824149398	58.77445961144661
180000	60483.19	803.962658240072	8723.22157227235	58.28061164451681
190000	62108.78200000001	816.9396897881213	8884.412779335284	59.20925751727857
200000	63694.078	841.2455248657583	9043.522033420686	59.22236195990969
210000	72108.138	799.4346753911653	10698.422524900856	52.3910785680722
220000	75445.65400000001	771.6148421503291	11038.956542853479	57.7746244044589
230000	77306.82800000002	782.7270349347741	11216.641004189547	59.88600269130842
240000	78925.544	799.3953270816573	11377.946259482103	60.41357948745324
250000	80522.286	822.3650237941845	11538.222213826943	61.04967427378096
260000	88945.11799999997	800.903953983655	13211.51077907078	71.48313033693134
270000	92223.55600000001	841.5021459165838	13549.218849527966	66.66147227843734
280000	94057.476	862.1396061633856	13724.90497966346	67.02394860147581
290000	95697.062	865.0694936477614	13886.700307327314	67.46795946274133
300000	97297.73599999999	879.4965857453775	14045.853273259092	66.56120612509838
310000	105716.862	903.1540247845077	15693.15519240827	100.80429535785669
320000	109074.854	986.7137103672283	16039.849042860882	87.74169945667708
330000	110934.13	1001.9028480402203	16217.975524605466	85.05562035660014
340000	112555.544	1011.4258639190738	16379.152700706563	83.97364722718436
350000	114147.302	1014.1347664750139	16538.60855384004	84.51942867811418
360000	122543.78399999999	1039.9153567179292	18188.731420480985	89.94543105509624
370000	125904.00200000001	1102.3677183005286	18532.453498438234	85.08211186760495
380000	127787.14199999996	1118.8271370978898	18711.373535177874	86.49657944629503
390000	129415.85800000001	1122.8538801326217	18872.61074511068	87.1078813726453
400000	131000.396	1131.9727856485376	19031.132732064852	86.78106355806692
410000	139358.298	1095.2350636157462	20700.440770755515	100.3089334994386
420000	142612.952	1277.7612845459087	21032.46317963725	89.48323989742322
430000	144461.15399999995	1355.8863344379417	21209.024588364893	88.27422464852404
440000	146093.96999999997	1385.7728625892846	21370.44226858681	86.90316765113022
450000	147689.07	1417.0119546347476	21529.278435583492	86.42548827000189
460000	156031.922	1348.2599159393872	23167.045230037904	95.72171157491076
470000	159347.18199999997	1428.0548845179744	23505.45095658592	85.94167548113103
480000	161204.56799999997	1443.7189905456553	23682.94112463398	84.95432567689309
490000	162839.608	1442.5020905265026	23844.42426266922	84.7666141521598
500000	164447.12000000002	1463.9686644491069	24003.994048464847	83.46174830864021
510000	172972.222	1537.9568378989143	25623.888021426876	107.16361023908853
520000	176442.208	1634.9005978944574	25979.490577657485	88.27974218213211
530000	178332.676	1656.914851048985	26158.47735623487	87.4206438782362
540000	179969.14600000004	1685.3242077825425	26319.221296301657	87.28755248828452
550000	181564.56	1707.6673854380804	26477.640580331237	87.66226794254119
560000	190040.52599999998	1790.7609824764506	28136.914148578642	118.42004357282364
570000	193371.33800000005	1952.806380240159	28478.153670572407	103.3468152202972
580000	195226.01799999998	2014.2654195280693	28656.295599967532	102.00404033968483
590000	196843.58600000004	2029.6445101117247	28818.417198837946	102.02375445142025
600000	198419.88400000002	2040.0234315168539	28977.44460282963	102.43418944788782
610000	206803.786	2038.9786507966328	30653.37670790741	117.49995413031138
620000	210044.18	2049.229470128815	30986.80307279916	114.69837600790962
630000	211864.06799999997	2045.4622715812204	31162.289690198864	113.69704867661206
640000	213481.06800000003	2037.6584616705948	31323.779968104653	114.31419559681488
650000	215068.776	2027.9123339544194	31483.48878699116	116.0331450289165
660000	223495.27199999997	2035.3095188299972	33144.80504453489	140.7833159764349
670000	226829.064	2041.6795104858597	33488.718401276274	133.2684382205019
680000	228664.75400000002	2066.296563657361	33666.03191192923	131.0252977800217
690000	230283.50400000004	2071.6584259380197	33827.972756799114	130.48673209105485
700000	231869.064	2073.56069833297	33987.80468581467	130.7840399186141
710000	240293.59200000003	2153.0237230916764	35647.04873370349	139.09089609600719
720000	243561.31399999995	2296.184675055563	35984.227737645546	139.03369808755622
730000	245389.482	2339.81601837884	36160.28447001755	139.20972835852186
740000	247005.26	2363.3214697022368	36321.30470647675	138.39987057913277
750000	248602.792	2369.166165106285	36481.118820961194	138.78272270549914
760000	257099.23000000004	2415.8757906675037	38143.90251993654	133.6815121598619
770000	260472.58399999997	2499.63287769845	38486.55223333217	132.72905166330904
780000	262324.766	2516.5675490954227	38664.128876382674	134.2966780406298
790000	263941.994	2514.639856839235	38825.36169280983	134.85363792098377
800000	265527.62200000003	2509.996330965874	38984.28057665397	134.94153161617825
810000	274019.08200000005	2541.8254840951745	40650.34048234693	152.43192040374893
820000	277395.864	2637.0715392613533	40994.83942088795	144.7147475495515
830000	279251.97799999994	2676.3433889204057	41172.5691044492	144.24808393210245
840000	280875.502	2696.88707665299	41333.979966184896	143.2086442537966
850000	282467.5480000001	2702.291655765102	41493.34235132164	142.56256022230363
860000	290923.61000000004	2695.3817026453726	43143.99710916675	139.0404162927498
870000	294367.93000000005	2654.8784937293553	43493.24532058569	134.00655677373456
880000	296258.64800000016	2653.361348381403	43672.14281960649	134.8568721047734
890000	297906.78599999996	2669.004956009758	43833.55834980968	134.6847983100454
900000	299510.77999999997	2684.1552710676287	43992.67358016483	134.04949559836342
910000	307948.04399999994	2817.179607192656	45647.912654544234	154.73744697396853
920000	311306.2160000001	3025.872270063289	45987.77680411184	137.81538602654194
930000	313164.15799999994	3096.1136125069715	46165.462810729616	134.61397129610714
940000	314802.9060000001	3113.9482329536886	46327.56066888301	134.6028642330605
950000	316404.766	3122.004827187512	46487.03951758107	134.3569932230864
960000	324663.136	3170.0803414817383	48179.39773720661	139.23248216283534
970000	327822.54799999995	3299.067608902023	48504.35239415878	133.29336498378214
980000	329638.30199999997	3352.1077376938274	48679.380690543076	131.6015074726701
990000	331258.012	3383.2957470910706	48840.381983033854	130.1649256211033
1000000	332845.05400000006	3398.785571047352	48999.89751911407	129.8480004040058


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M2_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	34718.123999999996	659.3375191508536	4269.436926441109	15.371154595317606
200000	54997.96399999999	995.4094522713316	6315.695252993799	20.899648475933038
300000	75275.536	1302.1101448819309	8362.384288904594	28.360299481762073
400000	95552.274	1696.7991729279338	10407.953778716392	30.4929440962572
500000	115852.676	2051.487673075863	12455.295461925205	38.48103589294709
600000	160265.78800000003	1986.674180415319	19122.52893039355	109.85703158369766
700000	180549.52	2218.725941315565	21173.066756135206	113.61491065597141
800000	200789.24	2498.891918039761	23219.589800432394	113.46740291088959
900000	221049.832	2788.1850494175487	25269.465727662457	115.80219100640836
1000000	241293.87399999998	3114.601649250762	27317.289218194266	120.11479559412457


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M3_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
66666	24668.728	682.4201649489053	3061.1506914789347	23.42631882840472
133332	36945.40000000001	963.145729644966	4278.593172534829	25.11445198125831
199998	49204.14	1253.1076723800634	5495.319103463796	27.8555376894186
266664	61449.62199999999	1567.6967215901286	6710.054939475136	27.93702147528181
333330	73696.58	1857.4345405065255	7925.325366507294	33.39004968304601
399996	105965.15	1885.981322901511	13112.674061211485	58.79554975152086
466662	118182.424	2025.6141726246342	14340.81218615441	60.148653965009714
533328	130252.754	2164.371140612341	15559.937843920594	60.927066854223305
599994	142329.24399999998	2338.1763181077636	16778.696550520173	58.282349864696315
666660	154367.984	2519.912235540479	17995.313701430514	56.6586858543489
733326	186679.172	2454.6652368491186	23219.347422396895	92.14391427567915
799992	198867.02999999997	2553.53204776356	24449.45502418891	91.43419708442055
866658	210918.12200000003	2579.494193733853	25669.803603420318	91.36108458152894
933324	222956.33399999997	2640.992280674488	26889.93285785357	94.0328469607167
999990	234974.01200000005	2754.7096709808775	28108.18243211409	93.75642967743569


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M4_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
50000	19149.846	554.0256225964064	2471.2312211297817	14.126927891243811
100000	27734.845999999998	758.0675381257266	3331.500147705357	16.964111995194664
150000	36206.626000000004	979.0085381559414	4184.720564402436	20.750799184196364
200000	44743.996	1210.1001129860633	5042.337465680602	23.75322975407004
250000	53262.552	1437.283977049923	5898.735767939665	23.259590430001484
300000	79678.38600000003	1480.3797369609135	10289.596822906653	71.10814255372865
350000	88493.61799999999	1550.3322200368746	11168.308499655064	67.71771986368577
400000	97003.33799999999	1552.8594588321394	12026.505514218783	68.81908320051855
450000	105475.188	1579.0628391183343	12882.39262411413	70.37908947958644
500000	113958.426	1604.6544428851705	13738.190067909449	72.42365424427997
550000	140973.054	1526.6020410208164	18119.079341094177	69.7342243677859
600000	149835.382	1573.7210870898184	18992.711331365095	69.94866172717276
650000	158408.792	1583.7287720425923	19848.180134348833	71.0332393472748
700000	166973.702	1609.4547184669457	20703.7460439512	70.26727267959122
750000	175543.484	1648.0555813658304	21558.79555448396	71.47473473323957
800000	202446.858	2186.4434007858463	25918.277249579583	70.23882577102464
850000	211384.37800000003	2317.6934051566573	26797.019863585138	69.19479143991713
900000	219994.85	2421.441007283791	27654.4443576034	67.34183423956628
950000	228556.02800000002	2538.6126975040747	28508.318706631486	67.31448126833753
1000000	237153.842	2645.961809927643	29364.185051359316	64.58638433341719


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	16429.43	268.4106741129669	2104.235081787279	10.134409754034529
80000	23254.694	371.9846493905652	2770.579982628989	10.917018354922511
120000	29943.224	461.8909699918373	3427.9211079219576	11.566421944195314
160000	36652.806000000004	557.1464155498181	4087.9440061735345	11.690166637047676
200000	43322.772000000004	630.7421706881919	4743.750659280613	13.798260015361839
240000	65999.574	937.8565283335074	8611.406372180438	35.0137798537848
280000	72987.084	1021.4099540363037	9301.745270591604	37.71591118718269
320000	79526.54	1095.07005401481	9962.083471698872	37.12874713901472
360000	86047.59200000002	1193.9588819348435	10621.097492724379	38.993706205076336
400000	92582.938	1308.470286554331	11280.946708595886	37.95346551866507
440000	115554.464	1658.7815718988188	15165.995759678006	68.14188047724961
480000	122595.698	1809.5853869252314	15854.852858000842	68.27578908163693
520000	129169.008	1907.0162998825708	16513.016442687156	68.82987765307033
560000	135724.96000000002	2004.9592482641585	17171.000533877945	70.87436852536453
600000	142291.188	2112.577042028683	17829.352077785392	73.14854572659709
640000	165389.49199999994	2134.3971276675416	21695.20981865047	87.54685459115976
680000	172504.858	2223.197366945985	22384.709807609768	90.57576640724156
720000	179123.74200000003	2314.69406363298	23040.78300860907	91.50813878650676
760000	185740.16199999998	2400.7689729649214	23696.974846458183	91.69224399865261
800000	192380.28000000003	2500.7850714881106	24354.298773967013	92.6497914650491
840000	215613.41400000002	2224.6771610590554	28183.667527372578	135.57867025126797
880000	222775.82	2196.7124309850933	28874.925819580374	135.95254335823233
920000	229434.16400000002	2212.0108001705357	29531.851120678224	137.73701514963014
960000	236106.508	2226.5697356586625	30190.26702415003	138.60760797682255
1000000	242754.41600000003	2227.5594159986904	30846.227216875814	140.74170722569013


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M6_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
33333	14262.022000000003	417.1538669976713	1853.5652082065833	13.667350410288721
66666	19848.1	594.4422841996036	2400.166438258184	13.754876578514247
99999	25217.788	710.6462661362083	2933.566477686313	15.601539016017687
133332	30605.816000000003	836.3778275821946	3468.2691259408557	16.361829801791274
166665	35972.403999999995	987.2561660503584	4001.6472656063133	17.17719663884167
199998	56264.054000000004	1448.1167063480912	7479.922758581733	88.3259961126975
233331	62322.090000000004	1654.8926204909965	8059.597787623784	84.1541491367731
266664	67706.86799999999	1723.4700986401444	8593.685057643088	85.20820710730773
299997	73071.776	1795.8168005995274	9126.913032809654	84.40179820578075
333330	78447.26	1865.372947780446	9660.330915809769	85.18099834586899
366663	98698.14799999997	1893.9755350103658	13163.753136994661	70.39434696507345
399996	104637.698	1924.7708444833993	13742.78268987459	68.76663396137317
433329	109949.45	1945.4239929125984	14279.360035284455	71.27630412578374
466662	115251.94200000001	2004.2462472227996	14815.420614381157	72.66424195211965
499995	120553.29200000002	2035.1182791113968	15350.897260311767	74.71812732876774
533328	140990.776	1844.772703175724	18845.967139011278	89.32586567583348
566661	147011.41	1793.7068495839726	19424.61296703091	89.91840729892752
599994	152406.924	1720.7587082653554	19960.84129050012	92.1669583010754
633327	157764.376	1683.1286124172989	20494.374573796194	93.0077951544151
666660	163118.724	1653.2374269172692	21026.724740380785	93.15906393660532
699993	183293.61999999997	1922.1486720623716	24527.604221179907	101.64266726762865
733326	189245.524	2089.3086140592577	25106.64596706804	93.03953187564358
766659	194557.486	2122.7890744029155	25641.110012607463	94.05187703526578
799992	199863.204	2176.263832878115	26175.278987803187	93.6895655553166
833325	205186.21399999998	2219.9799159061486	26710.088997098337	93.7107891752231
866658	225419.18	1878.9235205297728	30189.71509850581	97.0256501795249
899991	231445.52599999998	1871.5746630768206	30770.239615287952	101.43647633626546
933324	236793.93399999998	1913.4850925889157	31305.92871918706	100.39087008085312
966657	242153.396	1955.849426874277	31842.41659490423	98.35506256584674
999990	247513.11399999997	2003.2265393398604	32378.46352316898	98.47783233803406


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M7_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
28571	12950.534	442.99626204091385	1670.1322366531072	11.596637288837472
57142	17800.346	583.32988845078	2138.0523945722157	10.985819996962153
85713	22391.036	694.4891508183855	2589.4350676562694	12.22486901675165
114284	26956.032	805.4673001266617	3038.7680562022338	12.292378472998593
142855	31518.140000000003	910.0599583666044	3487.9305688271343	13.241322919669987
171426	50048.69	789.7266076166972	6703.3022582581325	42.84564412132851
199997	55442.10399999999	915.8454069838065	7213.9098938474735	39.6572786523107
228568	60003.41000000001	953.0573310142478	7665.328740006413	41.36375216894183
257139	64546.009999999995	1019.9863552137485	8115.618344488403	42.374151216990654
285710	69081.07999999999	1088.9205970031853	8565.265266793835	43.437472944104094
314281	87379.13399999999	840.832550065048	11765.641307601301	78.12463425803764
342852	92629.05600000001	786.4176943188488	12268.168399903765	73.64794186448623
371423	97194.054	760.8791900047145	12720.427007422493	74.79658099392493
399994	101718.44600000001	772.7675662649881	13169.793864879128	74.91225052635758
428565	106218.93000000001	784.5744133959215	13618.1621073738	74.28238963557607
457136	124813.17	926.5851063987593	16800.791309116154	109.01994222788178
485707	130191.61799999997	1014.0618825057503	17314.05693331277	106.64766051766563
514278	134736.022	1024.0783474563452	17766.134533259155	104.5943486115823
542849	139247.97	1061.300142372591	18217.090451131688	101.49541274825823
571420	143755.556	1093.5256523049152	18666.51007462523	100.90617220521433
599991	162029.76399999997	1344.850224186078	21860.342921101623	111.15276064664133
628562	167317.98600000003	1520.521381896506	22370.29544139889	110.34072458019631
657133	171791.73599999998	1632.4844332434784	22822.36175055069	110.43505649754921
685704	176244.24000000005	1734.4700021492279	23272.222651811615	108.59963047091541
714275	180708.68800000002	1834.1654093153352	23723.013831032753	108.9864771053343
742846	199123.046	2036.1195383823201	26914.81038114153	135.86620834497043
771417	204511.37999999998	2097.6084106535395	27427.122827968815	133.52878131183428
799988	209074.73200000002	2145.4365490231685	27879.724992260086	134.20393229357353
828559	213601.12999999998	2194.5430110009997	28330.272405390482	135.33467667425745
857130	218127.07799999998	2248.5604152869796	28781.085440759267	136.8584239093869
885701	236491.27200000003	2213.2505922727264	31967.255162276146	161.3910651252436
914272	241779.538	2200.214906583241	32475.173861490457	161.16917108278435
942843	246290.48999999993	2203.005298833591	32926.845645259884	161.81614689978807
971414	250781.092	2197.3815448634878	33377.59102958856	163.17067538000367
999985	255265.00399999996	2201.1841028723074	33827.70351834653	162.96211801456676


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M8_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
25000	11636.924000000003	158.31121636405513	1528.171244072038	12.54769443166237
50000	15876.141999999998	192.74191482106008	1935.4024555392643	13.08149537516739
75000	19842.244	215.90891985073722	2324.859027023495	15.4286242394985
100000	23796.316	254.13915449786307	2713.696142916323	17.04185768113375
125000	27733.074	291.5312967456878	3100.904770913946	18.85570407758719
150000	44640.471999999994	441.12647087503785	6043.899735835297	59.73269783092184
175000	49609.651999999995	558.2753382178211	6509.137906860624	58.000964986167084
200000	53565.868	583.9300662998005	6900.2670425084125	58.377552989196616
225000	57489.67400000001	600.7431349069072	7288.419796781471	57.5917225721492
250000	61428.657999999996	609.7197275579434	7678.3250756836915	56.750440929236646
275000	78338.834	700.7482027439693	10617.313307825632	65.61445762008563
300000	83155.73999999999	776.3078064788513	11078.24976351538	60.29142544881608
325000	87057.51600000002	782.3534453202307	11468.816994161076	59.75810243762158
350000	90935.10399999999	807.4699324460631	11859.081739693613	60.23902359682791
375000	94804.912	794.8967513219684	12249.394316983917	61.09596638731976
400000	112054.03399999999	1050.7944802566185	15198.744734628664	81.94188307688192
425000	117023.384	1114.737874511811	15664.548205907882	80.99634527511753
450000	121009.926	1145.3648887795064	16056.182180524844	81.79621601598059
475000	124954.79199999999	1193.2458508417774	16445.67502514652	81.77774774961208
500000	128899.352	1231.4268064214536	16834.93811213817	81.71982859174481
525000	145652.74199999997	1141.8161114236584	19796.541967721463	78.30530728712085
550000	150504.43199999997	1078.6795055354594	20255.489855806507	76.23130570807777
575000	154455.70399999997	1098.893048472955	20647.31395918844	75.74765503511323
600000	158365.74199999997	1113.3642730411314	21037.05561014358	76.64241640451999
625000	162266.53999999998	1122.6467837114974	21426.138182356433	76.37857912898323
650000	178952.69999999998	1206.8933857360203	24404.83668434522	88.65222935809854
675000	183895.95400000003	1359.5420236421014	24868.297413296368	90.32780261569262
700000	187851.39999999997	1372.016391835998	25260.521629515548	89.45704341006294
725000	191761.53999999998	1393.4123850621006	25650.010476163956	88.69340062952679
750000	195674.204	1417.8961461671015	26040.071700158867	88.10038759938429
775000	212175.62799999997	1647.6448898742992	29038.00764170262	89.65282541286525
800000	216969.7	1708.6931265996504	29494.921056337906	89.7580298234723
825000	220879.604	1737.0123744406637	29886.845750126162	89.11348901962366
850000	224730.46800000002	1780.124879369739	30274.71708586287	90.18822677099884
875000	228622.21800000002	1787.0172846630376	30665.853081684338	88.80374572975438
900000	245033.58800000005	1870.852944353338	33643.15776617689	98.22676751682262
925000	249748.972	1902.304876539683	34094.88206586365	96.58242543985034
950000	253691.05600000004	1904.2436513756484	34488.47870876136	97.81546318131088
975000	257583.12000000002	1909.991252359254	34878.90722843744	96.14259985965023
1000000	261458.444	1915.964764691082	35268.18404132598	95.39908711816625


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M9_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
22222	10718.708000000002	135.26652249047592	1414.548093290252	5.366059165881916
44444	14538.251999999999	206.40011373812538	1778.7696549489106	5.932393119647165
66666	18023.392	238.76952498638144	2121.372289426003	6.655241492278986
88888	21513.195999999993	281.96015507317657	2463.9937390384425	8.227634093713236
111110	24997.721999999998	329.90094627192576	2806.4971184674764	8.825441732884375
133332	40430.46	398.4550781874143	5573.999580329478	45.0495182413088
155554	44956.596000000005	533.8048684512167	6001.977125474517	46.166379775531205
177776	48472.716	567.384173812886	6350.92609509896	46.87865242126582
199998	51924.688	590.7366257441261	6696.09911914182	45.72403888109504
222220	55357.986	606.5546450458253	7039.551327426491	44.910721963183356
244442	70678.89599999998	536.5206756127959	9806.0471361613	65.11581379567993
266664	75126.94399999999	501.870617306445	10231.39281459705	62.44399121804108
288886	78560.15400000001	517.0970432069167	10578.69014437107	62.747411237986455
311108	81960.92200000002	539.6974758716535	10923.650433744457	63.56660905081903
333330	85346.26799999998	566.9796940279277	11268.13597766981	64.55386898936494
355552	100757.92199999999	684.8216122271083	14024.924274383418	84.59904033129679
377774	105239.22400000002	794.6478374055577	14446.808241170878	92.76196047269947
399996	108741.62400000003	841.8742108098273	14793.413736271401	93.49378311366218
422218	112196.23599999999	888.5596977781274	15137.317642778236	93.10627132294084
444440	115658.76999999999	929.9120187893514	15481.524720846855	93.07214140903514
466662	131220.25799999997	939.9964621895687	18231.123049429698	138.07626266369383
488884	135747.832	1053.739923434631	18658.895181811105	135.9773564576589
511106	139220.53199999998	1094.8460128438169	19005.17357199731	137.20001773215503
533328	142672.88799999998	1141.546015900273	19350.659627839264	137.65870770033658
555550	146114.896	1167.8594484992102	19695.163198754137	137.7629658053992
577772	161805.01599999997	1301.015459906417	22443.66313033766	153.8538344953736
599994	166505.74599999998	1312.761386223728	22882.15697002541	155.58890104472013
622216	170061.18800000002	1364.4243822441167	23230.74426024402	153.8248055259108
644438	173544.78000000003	1386.7099239727204	23574.46238283279	153.1841220292635
666660	177016.304	1413.6665969912694	23917.820347159643	153.10977469643936
688882	192550.786	1425.6616006160455	26665.457533360215	160.8142500860849
711104	197283.17600000004	1369.0297675458542	27101.997313758777	156.25320923387682
733326	200830.14200000002	1375.1204863073763	27449.356754272558	154.4691891064855
755548	204309.582	1381.7582015984062	27792.83183353764	154.35824704737647
777770	207791.274	1382.0721745761966	28136.40565682004	153.86824005800503
799992	222854.06599999996	1396.6669841542962	30913.84323642394	167.818444894585
822214	227173.37800000003	1428.0522946991723	31328.88119373757	168.58153730618943
844436	230624.06999999998	1452.6120082190648	31676.132179360888	168.49200412755187
866658	234024.93399999998	1472.7192557699373	32020.508140128262	169.66557238631918
888880	237421.48599999995	1502.5844589772664	32365.213045323646	168.97060783114807
911102	252634.93399999998	1501.6355335596227	35156.27935353966	206.25789877304797
933324	257077.44	1552.7214740004833	35577.85607481755	203.6976433291879
955546	260554.71600000001	1540.1140724216023	35925.18543419927	205.68275237182786
977768	263986.39	1529.5164747432907	36269.93737552797	206.56421880466243
999990	267415.746	1518.1469069318443	36613.88334545938	206.86678998464546


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
1	273644.97199999995	5681.795285061839	29021.85832980497	70.90168321596016
2	241293.87399999998	3114.601649250762	27317.289218194266	120.11479559412457
3	234974.01200000005	2754.7096709808775	28108.18243211409	93.75642967743569
4	237153.842	2645.961809927643	29364.185051359316	64.58638433341719
5	242754.41600000003	2227.5594159986904	30846.227216875814	140.74170722569013
6	247513.11399999997	2003.2265393398604	32378.46352316898	98.47783233803406
7	255265.00399999996	2201.1841028723074	33827.70351834653	162.96211801456676
8	261458.444	1915.964764691082	35268.18404132598	95.39908711816625
9	267415.746	1518.1469069318443	36613.88334545938	206.86678998464546
10	274638.436	1584.743127220037	38016.5134827051	141.12207547433698
11	280784.0960000001	2600.4277009377565	39199.691742629206	135.3644627966046
12	287997.962	2626.6037220114304	40515.11187060974	99.63451704538598
13	293535.47199999995	2520.6454787825232	41637.49593368831	196.80098098340292
14	300155.26800000004	2459.117301728819	42801.5730296081	75.14842279969004
15	305787.00999999995	2258.4131850925687	43808.5288689951	163.32535107684927
16	311210.16000000003	1181.5150561508194	44968.09961589463	90.19531003005454
17	317082.78	1396.5306713742127	46021.75244551305	176.22334602788993
18	321817.30199999997	1245.3994428366464	46963.24630865853	146.1992069086125
19	328327.5640000001	1595.5429505637028	48028.39806735449	165.31458697141102
20	332845.05400000006	3398.785571047352	48999.89751911407	129.8480004040058



==> Simulation_results/Strong_regret/DEX3S_strong_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1681.658	15.790845308455008	283.0740329117117	6.660717818220979
4000	2858.032	50.99674081089234	426.8315592482874	7.487779157464296
6000	3805.728	85.32158887930352	533.8250022004823	6.609468012401444
8000	4675.866	113.23566656412747	631.1885013448293	6.278282239094094
10000	5512.477999999998	134.44259029208203	725.3533382959386	6.45512742457105
12000	7399.401999999999	131.94960096777697	1119.7819179548692	14.140019958049324
14000	8818.185999999998	130.80418071809962	1325.2034942682233	11.846792934767473
16000	9863.778000000002	139.2726880619445	1448.9660435831354	9.60884752526976
18000	10763.684	153.00688315671812	1550.9863683068847	9.000441701471434
20000	11606.428000000004	166.1662209823499	1646.4047955792507	9.663708613789822
22000	13494.032000000001	165.99154254224993	2039.0752359979765	15.49030216531179
24000	14916.162000000002	171.8956196067836	2242.737292318233	15.475607164653756
26000	15969.124000000002	182.439714195006	2366.474887501218	15.126241075491961
28000	16872.225999999995	191.04028151151908	2468.326271263765	14.799016377534132
30000	17720.196	204.6486751701296	2564.1406704074134	14.023845739420244
32000	19600.716	208.0693448081418	2958.371551147196	15.429109262953547
34000	21002.854	227.15868815531954	3161.42240569535	15.028905810899843
36000	22042.981999999996	243.14884868692525	3284.8197767661054	15.456235974302121
38000	22941.424	256.18127293860664	3387.1523129229827	15.629479790717436
40000	23785.184	262.268769827188	3483.3197672186843	16.41419865932874
42000	25672.836	271.6702289827793	3879.174163530565	16.39175645214425
44000	27097.892	297.68540115736664	4086.509771357607	17.577922638392323
46000	28144.765999999996	320.3201563783058	4210.717538196592	19.293121418493193
48000	29037.956	337.7162428627518	4312.497049124475	19.515154969596242
50000	29879.376	355.43997971840844	4408.203857343597	19.93903190707769
52000	31767.78	367.29169201361225	4797.977024919683	26.45784919115143
54000	33193.664000000004	405.19992506306244	5003.445902081401	26.01323818527624
56000	34249.294	432.91503041589925	5127.615061162237	24.616990760436433
58000	35147.70199999999	449.96690717330193	5229.406793775292	24.55156173640798
60000	35995.43600000001	472.0021423491828	5325.615864903944	24.166647527249047
62000	37886.254	466.6304846973531	5718.809271382315	27.96757250872666
64000	39322.020000000004	454.21654189750734	5927.903036256705	27.037964446890303
66000	40381.32	446.1606212017266	6053.0606028456505	26.692496633583772
68000	41287.738000000005	444.0826919442397	6155.712170946359	26.574886574597677
70000	42135.732	444.51012068968544	6251.650455412762	26.2198257361831
72000	44019.97200000001	443.74463619418594	6648.588118992426	30.535658128991674
74000	45428.208	451.27067927501275	6855.26409087482	32.14359829031732
76000	46460.916	455.1538915136267	6977.702999556152	32.0303757270205
78000	47348.97799999999	461.73632393390636	7078.310691377288	32.234840985724844
80000	48190.041999999994	467.85469932922507	7173.560290861309	32.240675375074915
82000	50086.49399999999	463.4468636975674	7562.8529995997715	35.616582513327316
84000	51520.901999999995	460.1316658377963	7773.912520641284	35.77422493396869
86000	52575.371999999996	457.1485914715738	7899.158815773389	34.92744275400062
88000	53478.119999999995	458.94101775476327	8001.505639821163	34.78951614607974
90000	54323.655999999995	457.63824925613704	8097.318047886438	35.230746191127245
92000	56211.77	453.67217731162174	8485.207714155247	34.869927265062536
94000	57644.47400000001	439.07352702910396	8690.941241865814	33.62035803095857
96000	58705.578	422.0823191379723	8816.201780879248	32.92720292550165
98000	59612.778000000006	410.42923823182485	8918.834896001264	33.329260078104845
100000	60461.73600000001	400.7950552810977	9014.713248360038	34.194430746759956


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	889.0719999999999	4.178305876787871	157.4573140198721	2.4981784514766647
2000	1587.554	16.42721332964838	251.6882273974793	3.0307062854192646
3000	2148.6760000000004	29.786036698799283	317.64527873656573	3.142063736516361
4000	2642.816	41.70109489636385	373.3772152885023	3.4103744260104256
5000	3102.3840000000005	50.71132926236053	424.8839231051732	3.640531144348112
6000	4067.3360000000002	49.66712823051776	629.8296527426883	7.832934882987608
7000	4895.5700000000015	49.968319963753125	766.8047318172949	10.656111055585061
8000	5549.974	52.736408717739224	854.3720304905198	11.42442114654217
9000	6089.938	56.17293650465116	918.899298291068	11.583494427261964
10000	6565.7300000000005	60.62422489767957	973.866621974052	11.532722675655663
11000	7531.15	62.00997858767932	1187.2230192526042	8.665011318355415
12000	8359.078000000001	64.82943326744312	1328.3476826497986	11.814797115312354
13000	9010.91	70.66596933618156	1417.4103664890565	14.322673255747969
14000	9543.864000000001	74.43013236884977	1482.1298789732405	15.78877572733276
15000	10014.056	72.72676340629722	1536.8358442243039	16.459612683372836
16000	10978.732	71.28488398282292	1746.747690834101	17.262171516656785
17000	11798.732	73.26841744950922	1883.2670494995994	18.52476502566618
18000	12442.664	81.90236452969845	1969.0921077674877	18.844864326543124
19000	12972.37	91.30770406828844	2032.1682024871693	19.65662222975564
20000	13445.820000000002	100.98930504431327	2086.503297544589	20.317164443409318
21000	14410.7	103.2930515034235	2294.0328103950947	28.80547327608183
22000	15237.726	118.01427900423263	2431.7505011229778	31.434248594446558
23000	15895.341999999999	134.5529891323285	2519.9011086441246	31.27801098301261
24000	16434.942000000003	146.14345568652882	2584.4823487942867	30.551146939808937
25000	16911.152000000002	152.54029651938475	2639.079510817284	30.180218441267098
26000	17876.27599999999	153.13312459715934	2852.892318957343	28.811276479150106
27000	18699.682	155.0846614523086	2993.26858080468	28.884327484530203
28000	19345.146000000004	161.6218676211017	3081.048455507002	29.595453403619036
29000	19874.216000000008	166.70837632757835	3145.0577731354265	30.18929122569449
30000	20346.042	169.8251700884045	3199.961400844123	30.398278991487143
31000	21312.512	170.8023396144714	3414.418863773854	31.576594623427027
32000	22133.26	177.77464186123257	3553.281154205781	33.12091706630312
33000	22774.127999999997	185.33403122170688	3639.295800370105	33.20149044784557
34000	23301.183999999997	188.50652798599336	3702.660409672214	33.09958355508212
35000	23770.536	187.41979162653448	3756.9348907405074	33.16873770742315
36000	24735.865999999998	185.77873483139953	3967.9685817957084	33.05048285913004
37000	25562.146000000004	178.60149782873194	4106.296356760878	34.91407300233112
38000	26215.627999999997	173.20212654583725	4194.250967815669	35.75649053760524
39000	26755.969999999994	175.1784644932771	4259.005548047605	36.46448177914681
40000	27234.401999999995	179.19256295331493	4313.885075355438	37.0276340524507
41000	28200.57	178.60462262277048	4530.515484511633	44.9694528391395
42000	29021.444	176.62015357509162	4671.0200179115955	48.04419433974287
43000	29660.591999999997	177.25604260504048	4757.574948837396	47.391736621470336
44000	30187.703999999998	179.8927188446859	4820.963084574246	46.47502076639309
45000	30659.433999999997	182.9637149333783	4875.694476714321	45.99230214993786
46000	31625.972	183.28305691228314	5087.355794261598	53.397096558642055
47000	32453.718	182.2013124602068	5225.785205476936	55.26806450776219
48000	33110.556	175.32210909573698	5313.411400919196	54.92855802978627
49000	33654.78999999999	170.24898087474227	5378.433048815997	55.22456597632075
50000	34139.092	166.6692810994984	5434.13834418795	55.42946532857685
51000	35104.172	167.2135098741832	5644.183008923177	49.33884974659289
52000	35931.72600000001	165.349165115657	5781.202305332944	47.63329885788431
53000	36585.283999999985	163.59273545403514	5867.238095877109	48.591437193583715
54000	37124.812	166.0309666431042	5930.715374962934	49.139962621647555
55000	37606.67599999999	171.11379807991247	5985.701102379913	49.089360748101676
56000	38571.007999999994	173.05657243289193	6194.363908107929	51.89741433289841
57000	39393.502	173.01741735058337	6333.192635357367	49.449384268910336
58000	40043.474	170.11259331526648	6421.506915297693	47.10411442932712
59000	40579.366	168.32179499729625	6485.846363306409	45.81741638661557
60000	41054.194	166.82350302040837	6540.688270293378	44.96877136940983
61000	42019.98	164.44943295737284	6753.794422218333	49.307376552833645
62000	42843.742000000006	155.9795845473258	6892.857191236132	51.697181168599116
63000	43488.577999999994	152.2997104980077	6980.503518626021	52.034662644599834
64000	44016.882	154.64542884360404	7044.593192790448	52.16508735983144
65000	44485.138000000006	155.76571907836242	7099.236936155079	52.26713538302141
66000	45450.702000000005	155.06451544796448	7310.107039115261	52.48472367737033
67000	46276.1	155.2794910976805	7450.075322781861	52.714059595265226
68000	46926.678	157.56872037304905	7538.281782087093	53.36767290531543
69000	47459.62999999999	160.50105274836363	7602.349745421745	53.780310623834836
70000	47931.882	162.42275441301808	7656.896743950985	53.99000259873909
71000	48898.65199999999	162.45148368393188	7867.877791126402	52.48052476168422
72000	49726.102	162.59079745722852	8007.934833645738	51.98913587823285
73000	50374.238000000005	167.87710358076362	8095.6746436408985	51.45409590841532
74000	50905.327999999994	176.34568733031207	8159.625031426374	51.65094376250262
75000	51379.038	183.69578896764358	8214.554877033359	51.790762482489804
76000	52344.706	180.41725343707577	8425.983902402131	54.50023874707308
77000	53169.083999999995	174.32408944262426	8564.719461217037	54.45908078789347
78000	53814.75800000001	171.66299243964372	8651.903338895641	53.325772488907205
79000	54345.502	174.66442096520794	8715.517340094822	53.419896462701125
80000	54817.734	181.77347931484033	8770.245644978433	53.992671394043946
81000	55786.481999999996	181.65872434014457	8977.7653073718	55.69783335298551
82000	56626.078	186.02550469103804	9118.199934330925	56.40006708206031
83000	57289.85800000001	196.01547114676754	9207.188284218466	56.03910091066308
84000	57835.93000000001	210.22563185513079	9272.188265709945	55.78253798907699
85000	58314.52000000002	221.9397081291326	9326.906978464278	55.26748725592285
86000	59277.912	222.17769348979252	9538.43463873192	57.81289465705013
87000	60093.96399999999	223.55696799200385	9677.910895029065	58.139724633993666
88000	60725.14400000001	230.81002227421308	9764.210051199372	57.26637151360883
89000	61243.262	242.79916043237705	9827.123823236414	57.41145995372936
90000	61702.938	253.37560777978948	9880.926082706204	57.746357875142934
91000	62671.35800000001	252.65659249045768	10089.235052421138	58.19058194075432
92000	63507.95599999999	249.80638116571578	10227.877899652567	57.395538382117536
93000	64174.728	244.03737513385454	10316.503411754009	56.795230565684086
94000	64725.24399999999	237.08018180447834	10381.838878235332	56.63891061228528
95000	65211.56	231.39356987128	10437.170533085085	56.55573769301785
96000	66175.81400000001	229.39079862396312	10648.515980340075	58.436928133251115
97000	66995.70799999998	220.5411085287937	10785.554437023591	58.13242729619601
98000	67642.43599999999	209.74952719850825	10872.112297246736	56.9877439782137
99000	68175.35399999999	207.088604772608	10935.67543477807	56.50349385689403
100000	68648.216	204.39467264202486	10990.004568344142	56.043150382464326


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	3127.2599999999998	20.256866051347203	496.613563183569	7.932345160314945
8000	5180.020000000001	59.866340756350766	734.1678397228941	9.391707340809033
12000	6967.896000000001	98.83435605991357	937.1910980689202	9.670846599111346
16000	8704.982	123.71425371934006	1135.044329762671	11.115870689217411
20000	10420.544	144.8756815111954	1330.5283290334987	12.934644281575178
24000	13995.246000000003	156.8133356148854	2022.6202349252658	20.68119908096449
28000	16335.9	170.44475781515433	2317.2761203448135	17.98479096791376
32000	18185.512	188.9741960515586	2529.1429476542075	17.950370507014217
36000	19927.534	210.59589191941382	2728.1357727739683	18.360337980862717
40000	21632.170000000002	240.65730051026793	2923.2868237132493	18.171222391463964
44000	25212.621999999996	234.8805442867569	3601.7299827654992	18.254188912240846
48000	27571.634000000002	264.56858200138214	3896.2748998975158	20.06017032260482
52000	29431.701999999997	298.8234107220439	4108.057168454137	19.750847740883426
56000	31174.142	328.42402354273673	4306.241145581053	19.266757981512285
60000	32897.090000000004	357.26070794931223	4503.030113329494	19.213860383119002
64000	36447.369999999995	368.330045143689	5201.857650324639	36.38714636126054
68000	38731.59799999999	379.0331298859154	5491.54883138098	30.556648129804763
72000	40546.672	390.3383374800226	5702.596439553998	30.123260797443134
76000	42251.515999999996	393.22818614924404	5901.288666066188	31.09690144554334
80000	43942.33000000001	404.43765230255343	6098.570811823574	32.30614260096748
84000	47497.322	385.2516097248099	6793.290841994363	34.53324489707014
88000	49799.80400000001	355.31792659532385	7083.1904076990495	36.14742181559061
92000	51632.53599999999	336.7909169796605	7294.323021306882	36.65559059126895
96000	53349.328	321.85539336789196	7492.447664135811	38.19193020950467
100000	55046.988	313.2152383408073	7689.0195138669005	39.544757020194574


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
22000	10526.509999999998	140.46782067236737	1398.792715841308	7.338834127883146
44000	14137.028	200.73155212317184	1744.3924980946508	8.601625627170852
66000	17415.432000000004	268.45117730335244	2068.4581147082417	10.619503957092341
88000	20668.854	327.4551856089955	2391.389608696977	11.432117333056613
110000	23935.928	374.4934000545879	2715.1074338170747	11.46449291570221
132000	39469.91000000001	494.57417691046726	5479.592920889479	37.60749989152727
154000	43834.212000000014	652.8932312373541	5888.417842650629	35.77029123333294
176000	47145.734	694.1933967514634	6215.124655963302	35.74380475321655
198000	50410.674000000006	744.2356331192738	6539.361226321034	35.07316808379655
220000	53677.840000000004	787.2179383683338	6862.993184929037	35.22958053425887
242000	69390.656	808.8894634991937	9602.096608295302	59.863066979377734
264000	73932.752	966.4727807490983	10022.631042375218	50.62257147890857
286000	77293.046	1008.9066257885326	10350.372795003323	51.62753625137157
308000	80580.82800000001	1045.82181933423	10673.871510076233	51.54127318996206
330000	83871.96399999998	1078.2383789950131	10997.064904595778	52.236876808157696
352000	99299.742	1118.9428248902318	13759.899344144917	89.34280371144153
374000	103702.432	1287.5253928611357	14170.098782447549	77.56489321001808
396000	107029.51199999999	1350.8113487892335	14499.006121122558	77.42144464078322
418000	110299.21599999999	1398.9342796031892	14824.442326256927	78.304059032736
440000	113552.112	1430.8425971107595	15148.872521071535	78.87861269161884
462000	128866.296	1322.4708588194549	17919.942767643606	107.24583345558858
484000	133278.34999999998	1437.8145215028258	18333.765271876637	105.1202583404844
506000	136589.45	1481.5093745456404	18661.383094555193	101.96506418117562
528000	139827.756	1511.871434004879	18984.76140137661	102.39619065097104
550000	143062.71999999997	1524.018191346656	19308.194253173824	102.65315117554121
572000	158424.47999999995	1388.0432618618088	22053.340693342678	95.15925465942325
594000	162886.96399999998	1447.6789352400428	22470.97243469119	102.00524406801085
616000	166190.18800000002	1495.7007303512873	22799.430531716836	101.64051071282555
638000	169429.63999999998	1554.8261451936548	23124.653019066165	100.37633579142638
660000	172660.95599999998	1594.4437272478358	23449.2561542505	100.46623323799594
682000	187631.09	1681.56630390307	26246.379983269864	75.78660272326488
704000	191846.63400000002	1718.934093547506	26647.030219307733	76.36464356133979
726000	195110.408	1744.262473755347	26974.05561510003	76.55423568214219
748000	198326.08399999997	1760.106631562729	27298.27246116513	76.46253472422441
770000	201514.35	1791.8205372748757	27621.18878702399	76.92014168305221
792000	216969.992	1572.172222378256	30393.27708894616	72.97075199009352
814000	221401.01400000002	1569.3466363086707	30806.2525532149	69.41016006652897
836000	224743.67	1559.594397791369	31134.123176973877	68.35771376127943
858000	228018.116	1536.6972416856975	31457.752259523742	66.45294470461647
880000	231307.908	1513.6622021280443	31781.994054928753	65.01032621935651
902000	246631.11800000002	1411.112233490544	34550.83600774318	100.32867862353964
924000	251037.998	1536.9275095303353	34961.90199294839	90.19155168719534
946000	254364.96999999997	1558.7550007261852	35288.91763969379	88.68549481558681
968000	257621.776	1590.4235714159788	35612.0268139241	87.90413287301006
990000	260885.56800000003	1625.8889603523291	35935.691140366456	87.8457370240488
1012000	276063.08599999995	1989.5009109053465	38689.40981544218	95.31693255197237
1034000	280370.95200000005	2141.3681517136324	39096.1465531214	98.6414468747377
1056000	283651.666	2196.7922107988884	39424.14290916423	100.06828166310197
1078000	286866.1560000001	2222.745166656179	39748.83897504049	100.83072618190494
1100000	290062.31200000003	2244.5910059161984	40071.605678760636	99.62052226350882


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1200000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
24000	11262.022	381.41470803662736	1466.3852199388596	16.222622290593414
48000	15061.981999999998	554.6230516065243	1826.1170032768564	14.944685924024768
72000	18558.221999999998	669.243884225571	2166.6149249171285	15.412951274041308
96000	22024.85	770.4927124466096	2505.71425818105	15.290270525617162
120000	25490.792000000005	882.0713291489908	2844.6835926813474	15.039915293292797
144000	41837.58	732.1315325662305	5772.134263099341	56.33969711054407
168000	46311.35799999999	738.2875426252018	6191.314290032201	56.087642525205624
192000	49756.404	753.3480446233186	6531.332846759097	57.71814305865261
216000	53151.037999999986	772.6704908418445	6868.85824164592	58.419820770453065
240000	56563.694	802.2400336862329	7207.803463027447	59.22519851843151
264000	72844.9	861.1860900977018	10143.057007441024	91.19403537250612
288000	77299.56199999999	1070.1344208587461	10560.433606768507	84.58182406744584
312000	80770.95999999999	1131.9548515535255	10902.995806161358	83.78411634431652
336000	84183.708	1165.4709340271925	11241.153277078087	84.5099810861815
360000	87607.15400000001	1229.2848133248524	11579.8869404068	84.3659218262599
384000	104033.48000000001	1378.0465305158104	14504.435037495714	100.58856861639072
408000	108638.20799999998	1543.9475903367518	14929.5028800026	99.59250421079749
432000	112135.352	1556.8209089665904	15271.846987744977	100.1422029686257
456000	115582.22	1590.2575709753582	15611.409801875478	100.56130785394546
480000	119012.93400000001	1599.726033934841	15949.835084323804	102.53143192330305
504000	135179.82	1575.471039093467	18896.65663819696	102.55687439923287
528000	139563.40000000002	1571.0588035391274	19310.32085243639	103.07108960473946
552000	142983.908	1550.5660978336516	19651.394480656832	103.21009203107415
576000	146362.25799999997	1554.5902151999949	19989.3196515818	102.52324384459936
600000	149750.73599999998	1570.8894110252027	20328.076341142154	103.02605862123411
624000	165876.692	1764.9855634587623	23275.119491013676	108.9225846907625
648000	170312.4	1804.4637100996647	23691.92214706461	111.71333485165746
672000	173750.752	1798.888979051001	24033.72163070247	113.66162761673809
696000	177142.46800000002	1802.4096798379042	24371.83138350178	115.12285136411057
720000	180551.03400000004	1808.9336596655787	24711.619253850477	116.62512690156655
744000	196743.80200000003	1880.605331776626	27676.05681729043	135.45098759990702
768000	201138.73400000003	1826.0810813214157	28089.4362109709	132.5720408091405
792000	204602.07400000002	1849.7098239946286	28431.94333632881	132.50179925448163
816000	208008.7	1872.1253940196827	28770.526200367185	131.1328250667959
840000	211419.708	1893.34424340049	29109.72403205031	131.0467517287155
864000	227876.688	1767.9757730667902	32045.317441937725	166.6248248600253
888000	232411.42400000003	1726.3562712976932	32467.893447288283	171.948708706716
912000	235910.208	1697.2119865813909	32810.38702806104	171.97224285693818
936000	239350.91399999996	1663.9623303975966	33149.21551321838	171.28216793703945
960000	242796.116	1674.2713322066095	33488.30230729467	172.17093386193687
984000	259510.71600000001	1731.7353895583894	36401.996396990675	163.62645035929722
1008000	264303.598	1784.6160829203516	36840.44446697115	158.08220473331644
1032000	267839.62399999995	1820.2498119104462	37183.28057565212	157.1515887949192
1056000	271303.51	1873.5321319724678	37521.991852791776	156.16396505673185
1080000	274775.596	1924.1546086366632	37861.68099414367	156.39976641050674
1104000	291207.058	1873.302000318012	40807.58156913769	147.90615234392965
1128000	295715.9140000001	1837.1265534112758	41230.21042112513	153.2518831890078
1152000	299157.09400000004	1843.151079767669	41572.753319455565	154.29844588260042
1176000	302540.82200000004	1835.5493630324618	41912.61954003804	154.29654540682054
1200000	305908.184	1858.6796153972748	42250.79557227284	151.99322425264774


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1300000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
26000	11637.967999999999	324.103181128754	1539.2928082303886	12.68819374939042
52000	15505.942	441.7273033545565	1910.167214611516	11.236089942517397
78000	19106.068000000003	515.1637157857923	2264.621486079802	11.664707652047921
104000	22691.57	564.1247729792526	2618.068962146089	13.902223301989244
130000	26258.592000000004	616.2677259618764	2970.115903753211	14.161769939049242
156000	43504.92	798.7623255456583	6098.803977736834	41.41023352950511
182000	48150.958000000006	953.3707536455377	6527.971467388574	38.456320154794206
208000	51777.248	1009.2457451296101	6883.257813354595	40.119977829193935
234000	55357.115999999995	1067.2456976223127	7236.253146773413	40.520498734101515
260000	58947.312	1140.9885566940043	7589.403135293651	39.7817506086494
286000	76230.46200000001	1108.479567152933	10686.106421626775	59.515872107281325
312000	80776.138	1168.716267722836	11112.547627698008	61.341299032003676
338000	84380.96599999999	1194.5982951063945	11469.24405205348	61.322111592247126
364000	87923.138	1251.0126252653633	11821.765581888705	62.74252566669528
390000	91476.53199999999	1293.2518693656625	12174.500928085437	62.890866825035246
416000	108762.05	1264.14864165572	15301.431339862858	74.59413577495499
442000	113367.55600000001	1356.683596185939	15731.73782163853	68.72241137947528
468000	116956.00600000001	1360.7699366020709	16087.893051222107	68.85978976486393
494000	120507.986	1370.6544435268856	16441.138771508828	69.8777637435525
520000	124056.00199999998	1359.8452779783445	16793.389648495922	71.03222736325841
546000	141303.43	1256.7957662864455	19896.474017653305	108.15840013009363
572000	145790.67400000006	1325.2805002564432	20317.523462878526	102.5873567332485
598000	149375.03	1349.646678579247	20671.302489201822	102.73091470018558
624000	152949.98	1369.98360327576	21025.30179663861	101.99564732742117
650000	156497.61599999998	1380.6456671443516	21377.704158200253	102.74583725656453
676000	173911.99599999998	1399.0964342206237	24447.5006398682	135.17205934490607
702000	178505.134	1478.5272928619763	24876.047296056433	126.0174738505051
728000	182100.168	1481.7850480852205	25230.4326228181	125.97601455662306
754000	185659.01799999998	1500.0981954658869	25583.271428804226	126.11092920957141
780000	189219.10599999997	1520.7054860469477	25935.596474472317	125.82916777136097
806000	206663.736	1682.1986801088613	29022.282829412514	142.89551315027418
832000	211389.506	1781.5683100771457	29458.691639980894	142.10952022623607
858000	215005.77999999997	1826.8226844807168	29814.92253325612	142.75209094197143
884000	218550.02400000003	1850.7341521989517	30167.534278477397	142.75646607445015
910000	222104.37799999997	1899.6502712622305	30521.06865265683	142.15079957269444
936000	239493.346	1849.1177751097066	33622.96224272416	154.83204719297052
962000	244154.87799999997	1946.0088213446306	34054.11725080178	144.20070198866762
988000	247765.88199999998	1987.9619025289842	34408.71784165719	143.48847489629384
1014000	251338.892	2026.3629978900017	34760.88510603533	144.1209681852761
1040000	254910.11000000002	2066.385650383573	35113.4624392463	144.26009072376078
1066000	272138.39200000005	1956.367429593184	38230.59590078612	155.39879186088493
1092000	276596.06	1997.6019243527521	38650.90079698753	156.51932101072717
1118000	280176.95	2012.5757676116773	39005.99497239955	156.8786186334625
1144000	283704.914	2018.5163144811663	39358.52743311405	157.117726941307
1170000	287231.012	2035.0055689620585	39711.15434997533	158.82760363465414
1196000	304878.076	1863.7251198798683	42795.75486189072	159.4669082642459
1222000	309602.52999999997	1733.463042358391	43232.09044817787	164.1953569325195
1248000	313219.12599999993	1704.281760300586	43587.663572113655	161.08409629592376
1274000	316790.45	1693.3522052294472	43940.51927829357	160.29923975905731
1300000	320363.71199999994	1697.3519303301937	44293.55060722328	161.50156048460556


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1400000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
28000	12101.902000000004	403.5953900683757	1605.9678381615267	7.116493419302022
56000	16071.2	562.2541057801756	1987.1425135269958	4.775688657269174
84000	19791.942	665.3246094585052	2353.1136728267757	6.653301774247596
112000	23512.706	771.4416824534886	2719.887924071463	7.892453860329799
140000	27228.893999999993	877.1672458317174	3086.497927442137	9.664756529047166
168000	45935.84	1053.216524620337	6348.233335681854	57.57451770428254
196000	50752.982	1152.3785645138946	6793.513132559079	51.61979722723054
224000	54504.35000000001	1207.376265912531	7162.245020608156	51.478969600145824
252000	58209.03199999999	1270.88106831267	7527.956093162624	50.123782344876446
280000	61927.926000000014	1322.6035989685072	7894.285979464822	49.94027746837204
308000	80025.704	1226.6441821417495	11197.71248360704	79.82098969081542
336000	84586.88600000001	1331.9499845147689	11627.831861563149	85.25384002147187
364000	88290.91800000002	1377.446728131428	11996.362524068283	86.39251740097794
392000	91957.422	1428.0445311279477	12363.495138051372	86.85950613596249
420000	95608.802	1469.8214386622321	12728.892291379578	87.23374397730505
448000	114110.616	1283.6134867128465	16000.977065994424	86.39720540506696
476000	118880.598	1273.1517993616383	16442.767039332604	83.26696710528037
504000	122648.48199999999	1310.7302177353051	16812.659387809945	83.6347345061395
532000	126365.026	1326.3977647431245	17179.280509575285	83.5585624703339
560000	130074.992	1350.9673334384395	17546.06374629409	84.04686543740796
588000	148349.61200000002	1106.8478539709263	20829.68430999756	115.45420839317086
616000	153123.92	1068.2975597962688	21272.239698739042	102.03930889791279
644000	156874.15600000002	1071.172422215747	21640.697842793903	101.42819814067397
672000	160577.18	1081.7193641400477	22006.6533014306	101.63653943789761
700000	164277.03399999999	1126.5358992376043	22371.555718287625	102.96392407064742
728000	182720.582	1322.6939739939912	25623.104267765855	136.27160492643372
756000	187534.66799999998	1404.2221281770958	26065.826010876364	129.25544109986504
784000	191334.334	1435.3495242638514	26435.399327306623	128.64854900933705
812000	195063.266	1450.192119626456	26800.54525547885	128.79798720216917
840000	198803.216	1454.6140383024865	27166.108027503087	129.39568068326258
868000	217142.974	1824.7662497012877	30427.447272470617	152.8978133433687
896000	221821.99400000004	1963.3571261274756	30865.74275272771	147.89835312974571
924000	225557.86799999996	2005.0165771373472	31235.171294784628	148.19945816377412
952000	229264.27599999998	2042.2716026316266	31603.814496597268	149.2665546515019
980000	232969.11799999996	2079.6225841232713	31971.411319663475	150.52482213172254
1008000	251413.98799999998	2166.2758576814135	35224.18114681612	171.546507023569
1036000	256115.62200000003	2232.76638655478	35661.132668912396	167.48986206666368
1064000	259855.40599999996	2244.9081137354956	36029.99746658252	166.99069794279816
1092000	263579.81000000006	2250.4048478490004	36398.05277487946	167.87673490156857
1120000	267308.68000000005	2282.383873195382	36765.89499687719	168.4233432287026
1148000	285614.19200000004	2193.180288727364	39989.14642895726	196.11158474078016
1176000	290280.17600000004	2301.19891687017	40426.76870369198	195.52990218705602
1204000	294012.638	2325.2139386865488	40795.13375503267	194.01464832558042
1232000	297702.696	2316.6498318198774	41161.26987406701	195.10024648520843
1260000	301405.956	2337.8488783742137	41527.86411878984	193.95568073700602
1288000	319704.806	2412.213026156686	44780.94599135844	185.89726485770714
1316000	324411.65	2456.697715991011	45218.519490049555	186.44334188724378
1344000	328137.93999999994	2461.272472324483	45585.55484377016	186.25558274731787
1372000	331837.92199999996	2440.31380276204	45951.33583036046	187.64639547064607
1400000	335532.09799999994	2434.704569884735	46316.24367463075	187.789511125863


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1500000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
30000	12664.082000000002	431.142732483494	1659.7007345042518	12.629194736227156
60000	16783.886	556.1230519348514	2054.394188074463	11.802797794810413
90000	20655.016000000003	663.185921094361	2433.6990253595877	11.78838202586257
120000	24523.3	753.7948628697915	2813.7631324809913	12.85884060176939
150000	28378.170000000002	859.5298099284029	3192.5806217563427	13.878235431887848
180000	47285.432	662.9187403998563	6626.853439218246	65.5725370988537
210000	51859.46000000001	845.9453044047499	7063.418839047942	62.27778445693802
240000	55645.71599999999	930.6700247217362	7443.99874621588	63.42108264596282
270000	59420.18600000001	1005.8871106109937	7824.875864030624	64.67255462736604
300000	63198.882000000005	1090.1379789305	8205.555259192726	64.00686643023684
330000	82434.976	932.4129472288543	11634.440569369235	92.99085943516691
360000	87284.68800000001	965.9688053026284	12082.434657270232	96.62118581563365
390000	91188.276	990.1237651840398	12464.809404152224	97.97207967074183
420000	95050.076	1051.2109819652972	12844.381754344902	97.91140056219848
450000	98905.28	1100.1101561813412	13223.342369080128	98.56455581957486
480000	118484.35	1377.3959569258075	16591.093283564296	126.66813944821008
510000	123361.052	1554.2467165572152	17041.109158059444	119.28855861263601
540000	127260.916	1643.6923360342653	17421.25428449586	118.08009194918858
570000	131142.16	1721.0228002879812	17799.467413127535	118.01712801463253
600000	135038.38199999998	1820.8463329257233	18178.887939488683	117.8620041688147
630000	154178.224	1360.5136790295942	21609.491507870665	119.60457338050212
660000	159001.65600000002	1260.0354095483126	22059.02457543695	119.89066369637706
690000	162847.892	1220.9162413422746	22439.84999018466	120.02301615051374
720000	166669.998	1195.5131259635339	22819.774615121645	119.78355678991828
750000	170495.228	1206.7692465495616	23199.35785852347	118.84629051863718
780000	189538.64999999997	1262.4391375868802	26612.314488305296	131.14356434187496
810000	194345.31599999996	1413.6231346531792	27056.883440335387	130.99111511373002
840000	198272.30000000002	1444.5081147266374	27438.587418675255	128.9704655870686
870000	202161.57	1471.762108803986	27817.154116201382	129.74359149818312
900000	206057.198	1473.8885271417225	28197.220480151842	132.06179714763263
930000	225079.858	1785.0558345316722	31624.637421534288	155.19883698700394
960000	229837.77400000003	1939.4371921783004	32068.092416964042	158.703191777347
990000	233733.294	1991.8864364114752	32449.96834690534	160.30484709614615
1020000	237592.44199999998	2036.0118313441426	32829.30151593933	160.28963410577273
1050000	241463.052	2084.8240282831175	33209.681004542625	161.44554745622114
1080000	261066.944	2046.9591292841899	36589.1868672849	186.44512928405572
1110000	266012.6660000001	2140.938448605102	37041.44785370688	178.68212091552624
1140000	269964.0080000001	2187.492356511383	37423.52656019124	178.56054484195366
1170000	273892.91599999997	2221.3776107992367	37804.085356832125	177.99843868067947
1200000	277792.84799999994	2258.5828958136976	38181.87450701496	177.41205381212066
1230000	297239.31799999997	2381.0384569100006	41567.385468908324	171.3793694568063
1260000	302089.24	2488.8194769765432	42017.593032305165	172.67432250102064
1290000	305954.5340000001	2516.3997688240315	42398.576517763846	172.26783462748898
1320000	309802.87000000005	2549.4465319228175	42778.31456922481	171.67271254458217
1350000	313641.0479999999	2587.8411480390805	43157.43178928572	172.13092750735777
1380000	333011.11399999994	2567.618140526313	46605.521798687005	176.62361704808296
1410000	337785.204	2545.7555192175428	47053.13751330619	180.00946767119567
1440000	341612.25	2500.893765343375	47433.598418063164	180.6365203256238
1470000	345413.25200000004	2464.931481314097	47813.13598828196	179.78932432702854
1500000	349223.41000000003	2405.3032177761847	48193.58984409742	179.6993707459643


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1600000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
32000	13133.154	304.47387569744325	1725.3802268989289	10.495217140328911
64000	17310.268000000004	388.82110427404695	2129.9442800618863	10.779060877794647
96000	21282.257999999998	453.2147571834872	2521.69994513495	11.015140465742476
128000	25232.42399999999	541.5858045735275	2912.629478870377	10.66905959475879
160000	29184.856	626.8968186445567	3303.6307707022315	11.185019191715513
192000	49537.151999999995	970.1712142228624	6879.3875424158	76.93194612318023
224000	54404.656	1193.6474668026754	7332.374481244524	71.95072064071725
256000	58395.928	1296.2517195942742	7724.741735447827	71.48654883579677
288000	62363.69600000001	1395.2801822589058	8115.863459666517	73.04071334280779
320000	66349.19000000002	1452.9574933982801	8507.65463170674	74.79572922699863
352000	86606.04000000001	1649.6776274438869	12095.124200403832	101.34574144428211
384000	91427.572	1746.3667229536904	12546.925465156204	96.11165640598905
416000	95418.54200000002	1774.328552500292	12941.226457306348	97.33065551235521
448000	99378.81000000001	1807.049534935647	13333.518276669964	97.77375229059399
480000	103320.282	1840.6619692913634	13724.618848742388	98.11583834866046
512000	123787.83800000002	1963.8467573266057	17296.872743750195	115.33706644083799
544000	128790.8	2079.125385113229	17754.360107844335	115.08051354953548
576000	132863.49800000002	2098.131624225077	18149.085499470955	116.45652381524032
608000	136879.47600000002	2123.898408677357	18540.838260894925	117.34348708685376
640000	140916.9	2116.495478872767	18933.92358680143	119.07494481159995
672000	160872.74399999995	2685.001512845419	22486.89374557873	172.2588749161846
704000	165750.43399999995	2844.272709663697	22941.50284493211	166.31492252653848
736000	169749.036	2893.805902495079	23335.346724740502	166.1716973697337
768000	173725.09799999994	2942.489634101631	23728.244785974603	166.27197541068
800000	177683.44599999997	3000.2478223277153	24119.728346952827	167.44677083404756
832000	197703.83800000002	3215.462906635862	27666.98761008223	186.58009302376013
864000	202606.36200000002	3361.5306178181536	28120.68718406589	181.08516072712203
896000	206631.72599999997	3388.6331792698925	28514.290677022265	180.95738405290044
928000	210632.25	3402.5962225499425	28906.229287161736	182.0768019170875
960000	214622.454	3411.151719835652	29296.866787820567	182.6599270945036
992000	234542.542	3299.3979250288103	32863.062596853335	202.9613552045536
1024000	239372.06999999998	3361.8103392501016	33316.69128708569	201.22498882488034
1056000	243347.34399999998	3386.283397968931	33711.1407497792	201.26269682136873
1088000	247320.58200000002	3402.061099816472	34105.4559297757	201.82663373025648
1120000	251260.42	3432.2007796877	34497.494240983455	200.29505283236978
1152000	271351.17799999996	3464.639099787039	38066.570585267255	189.71450699145316
1184000	276253.946	3513.857146556256	38523.74036062081	191.07916493078696
1216000	280249.63599999994	3547.1099977030512	38916.53160647165	191.20136619069325
1248000	284217.2720000001	3573.9751930520056	39307.945783469375	192.17744690660726
1280000	288211.82	3577.882964212189	39700.45161380223	193.36011874863348
1312000	308603.62399999995	3618.770422005559	43274.979741845076	219.21403471039272
1344000	313590.9	3744.067552856837	43735.30076057648	214.24416542948504
1376000	317633.5400000001	3769.0386119421782	44129.466470348736	214.28766328842576
1408000	321633.3520000001	3792.412445352154	44521.306339773124	215.29704213498704
1440000	325629.626	3828.368149974308	44913.33674417522	215.86767538334192
1472000	345677.41200000007	3932.742156400392	48480.435500884836	233.1488651229853
1504000	350537.84799999994	3947.2567836545113	48934.58247311514	236.46331363931606
1536000	354514.204	3975.020822819541	49328.0785224389	239.00454861457297
1568000	358472.232	4021.3649329571945	49720.65358291265	240.20950955796758
1600000	362421.1720000001	4042.3042349102407	50112.89157007796	240.60753552720732


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1700000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
34000	13610.181999999997	390.7253430849976	1785.906104003976	8.592734001418439
68000	17928.324	491.0524910434741	2201.6835604737657	9.30744752915497
102000	22042.79	568.440794004872	2605.6767204672324	12.600386963153797
136000	26156.788	669.7717685699619	3009.5930449790294	14.241637966937885
170000	30286.444	783.7727356432972	3414.3524018749936	14.25589678095549
204000	51452.694	1076.3728746344775	7115.21691473143	80.15461901703259
238000	56368.39399999999	1254.229377428405	7575.264382292921	77.12006311899394
272000	60508.293999999994	1323.3337323945664	7981.565693464235	77.28708480975023
306000	64636.014	1378.8784045028933	8387.290841542801	78.34450446320247
340000	68768.534	1453.6722974147494	8793.98555433609	79.42873916302872
374000	89423.83399999999	1412.5737964769623	12538.499738527982	139.9126756873845
408000	94379.87000000001	1433.2114137682381	13000.312973551885	145.60903312660034
442000	98495.11999999998	1435.9486860531533	13405.029836408863	144.88396878852473
476000	102618.242	1443.756261991612	13811.345795300742	144.82922299276262
510000	106710.88200000001	1447.235886983643	14214.831302271676	145.25043865260153
544000	127408.54999999997	1401.0568168747163	17906.591928426355	171.3622512187798
578000	132273.43400000004	1475.292712079728	18363.832670541276	169.78213410589666
612000	136386.834	1494.8033143616908	18769.423234679824	170.56671121209374
646000	140473.24599999998	1528.3051675790587	19172.156522674893	169.2678189441445
680000	144545.11200000002	1571.575712099874	19574.098087148093	170.06219275549896
714000	165740.19800000003	1548.7740035252314	23267.13524677332	129.49217678549238
748000	170706.798	1522.306376944018	23730.67180622801	137.15400854503835
782000	174828.3	1546.2811754083527	24136.45563903192	138.3809750474683
816000	178891.36599999998	1593.645821129776	24539.14720315428	136.44738116665062
850000	182999.454	1629.8770130575404	24944.442564159126	136.41683588634442
884000	203992.97600000002	1592.215893479552	28635.006004921226	141.65753523828175
918000	208994.86399999997	1676.326749686809	29098.629767346865	140.81493851052787
952000	213133.67200000002	1723.7916016141764	29503.52127802074	139.346103062892
986000	217245.054	1781.326669100559	29906.968824157415	139.6881062118025
1020000	221375.63999999998	1835.7270540518234	30311.457751490736	139.59296776324436
1054000	242143.89000000004	1695.6567059336567	34043.631791865984	144.0505379879421
1088000	247112.59	1709.3313108477385	34508.384490179116	147.24362341988387
1122000	251226.81800000006	1731.2633077470139	34915.01386097405	145.02640625854352
1156000	255314.952	1748.022080389401	35320.0125440781	142.97226911721896
1190000	259396.374	1790.6027494685857	35724.58462374993	140.81080690855794
1224000	280992.698	2102.3221878135764	39458.83477962321	159.63823110643645
1258000	286133.5	2284.6801046973787	39932.27232296744	156.72761286611495
1292000	290313.51000000007	2316.4668224451007	40338.72439260696	155.5789691188298
1326000	294493.954	2351.5207582621815	40745.30212307218	155.01092530957092
1360000	298628.95999999996	2388.9212646343676	41150.12859481122	156.9532607236779
1394000	319886.86000000004	2536.0188464949747	44867.48193810797	202.03841606204062
1428000	325005.62	2551.2065890999083	45337.86799768986	197.77183133492863
1462000	329192.73400000005	2599.089440589181	45744.09010733281	198.83091500253838
1496000	333353.442	2617.605156532725	46149.32985588103	199.1055539066383
1530000	337492.3840000001	2636.0021761211888	46553.041888693624	198.8510129047462
1564000	359084.65800000005	2441.203071009575	50239.96496040262	224.5772073380467
1598000	364226.58	2417.1012226677935	50710.13848468043	222.40422554775324
1632000	368409.60199999996	2422.1665532503193	51115.050774639545	218.9694552899693
1666000	372568.828	2424.279291394552	51517.617315273616	219.3371068095567
1700000	376749.512	2440.477037397051	51921.44939284454	219.74714630573737


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1800000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
36000	14265.658	407.31417013842713	1836.2786717003896	10.495260290903314
72000	18739.359999999997	530.3398408986856	2264.8701098455676	9.871361163859765
108000	23016.296	632.3188333463154	2681.459576349928	11.793954292952227
144000	27293.310000000005	725.7768636739842	3097.989771342811	12.200552052510924
180000	31583.912	818.3487082438916	3515.2692183408	12.854541106818344
216000	53846.829999999994	997.4182818211781	7343.259833440146	62.85968854962459
252000	59016.19	1320.3386109546966	7820.242275139161	58.040316739514445
288000	63317.286	1402.4071155948625	8237.913526311157	58.35679398906935
324000	67584.46400000004	1490.8888882005804	8653.366027158518	59.30496325873622
360000	71848.80399999999	1563.6457303167347	9069.677455414281	58.16156570870244
396000	93627.47400000002	1805.186758181981	12936.09002904209	83.16697388106088
432000	98627.33599999998	1904.0397804854556	13405.989186203831	81.8231031049671
468000	102867.23	1965.275104299081	13823.36663751988	81.07720101484567
504000	107107.79	2017.2953084155934	14241.501358399715	81.95019194485108
540000	111322.992	2100.6152051075164	14657.447160937436	82.02632327937594
576000	132827.708	2221.811462972398	18496.900557079985	81.724334097153
612000	137792.022	2302.1275042485872	18966.537309933814	77.03401637504824
648000	142011.75399999996	2330.355218588899	19385.22121891877	77.60106947017262
684000	146208.24199999997	2360.403494479514	19802.422485922107	77.22903314514744
720000	150411.46200000003	2403.16515016618	20219.52671059734	77.82101642262306
756000	172410.972	2259.6215867106903	24099.410451879052	104.12092086831458
792000	177455.602	2249.415523640637	24568.187204413192	105.35876278905825
828000	181744.714	2264.8193417292987	24985.79134441146	105.59211297378215
864000	185997.36599999998	2268.751703491	25401.153266063237	106.36742732931262
900000	190271.288	2271.9206672808327	25817.680541853162	106.71837731014948
936000	211501.266	1991.6642830457045	29680.81333604516	138.3718970890286
972000	216423.794	1866.0607244865096	30146.557472178385	146.0763195869772
1008000	220660.92199999996	1865.251999905403	30565.719187421422	146.07634361018285
1044000	224857.814	1857.5722412283776	30982.540218077476	146.3382346592369
1080000	229068.41400000002	1854.0547610527133	31400.72685001811	148.41089168454351
1116000	251317.596	2142.2424951189214	35262.53185469316	121.38185482663458
1152000	256452.87800000003	2208.0193694490595	35736.743219769836	122.52024030438251
1188000	260737.91400000002	2237.9367210803644	36154.559857366876	122.59570464099295
1224000	264988.96400000004	2278.9640460680903	36570.22925106135	122.02449602760022
1260000	269230.606	2314.96475131406	36985.19253955841	122.70765708741911
1296000	291389.47000000003	1957.2865126382485	40835.68569447147	153.025402752299
1332000	296572.472	1912.9455536004857	41312.05865703494	146.64965587247568
1368000	300839.72200000007	1956.922686225043	41727.854378422875	147.80794689210776
1404000	305102.502	1993.964201627828	42143.33137308952	149.86567270455706
1440000	309348.9540000001	2048.4212796753527	42558.352041424645	151.31982838443597
1476000	331551.3979999999	2082.9358734344232	46402.26421954109	164.39064373498903
1512000	336719.2640000001	2090.304671143521	46878.85586660283	159.09659069313
1548000	341028.62200000003	2094.271258233314	47296.345350931	159.89535174600124
1584000	345322.978	2122.4275105318015	47712.851085334005	159.90295406684461
1620000	349618.704	2133.403639837314	48129.9421620145	159.84696083936228
1656000	371448.5179999999	2209.2185678590804	51970.046781245255	183.78966092151694
1692000	376545.926	2134.0367932483764	52442.54537830572	182.55617443161742
1728000	380814.18	2143.9071438018086	52859.41527342909	182.90399137317914
1764000	385044.544	2155.069906508325	53273.607836420284	182.91060049134157
1800000	389302.472	2180.646869026595	53690.448715473045	184.90487200360906


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T1900000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
38000	14706.070000000002	376.14828379244244	1891.3799238441902	11.240024206427455
76000	19294.306	490.26380554418677	2331.413272504304	12.307889718609264
114000	23683.826	583.3597453106343	2759.5545861365654	13.08602132460862
152000	28067.75	669.3288798822626	3187.038695572871	15.13690196873146
190000	32454.632	769.9579336388028	3614.843640420325	16.510416643271903
228000	55028.98600000001	1140.531224690203	7631.699689151179	78.65099528530585
266000	60172.52799999999	1187.4771242222364	8109.748641125438	84.43712889365008
304000	64595.348	1212.394095341018	8539.658273112365	85.80562068148383
342000	68988.65400000001	1232.918414172012	8967.95180551502	88.37606240456682
380000	73369.21200000003	1266.1375805952414	9395.30746352264	89.46679634379129
418000	96818.44200000002	1555.8078775550155	13400.987650540246	94.51298928918125
456000	102156.332	1695.5947583520976	13887.386214496179	88.78732213585099
494000	106623.66	1765.595082206314	14315.823448213563	88.58424966767724
532000	111052.01599999999	1815.3000024801534	14741.53469470482	88.81606249424155
570000	115509.81999999999	1867.2963004539179	15169.445640328395	91.66839474997103
608000	138032.66000000006	1978.8312064785296	19164.26538720679	114.56255812902637
646000	143126.80599999998	2133.9661643896843	19637.662556729803	114.24048224699247
684000	147550.58400000003	2208.0187383625034	20066.91946934019	115.97082284613302
722000	151944.38999999996	2269.790139457327	20494.711323199703	116.34715443649922
760000	156325.968	2342.6676520999586	20921.38538473984	115.91327373398937
798000	179421.146	2286.6067501586517	24897.782690775613	111.8903794659601
836000	184630.41600000003	2250.562746708278	25379.797571746672	117.60620168382574
874000	189011.76200000002	2218.118179187033	25807.432377829507	118.10277800852066
912000	193379.65	2190.799427307053	26234.42966950382	119.55267501834318
950000	197764.43	2192.0853078746654	26662.464449876297	117.9441721756986
988000	220842.63999999998	2400.6791459455326	30620.283923973147	86.07918663597954
1026000	226104.62999999998	2435.872121004897	31103.95223339258	93.0867858147822
1064000	230521.47600000002	2498.5634738349618	31532.357247244647	92.84530581702344
1102000	234918.95	2571.1244907886876	31960.564467326098	92.72973517687883
1140000	239293.038	2647.7085122623807	32387.49257072717	93.10182417666199
1178000	261772.398	2826.6861079905357	36415.02638628717	112.63642072894528
1216000	266824.498	2884.0609167930775	36890.38673862044	114.51334677722288
1254000	271152.86999999994	2897.2010249933387	37318.74791911564	116.37630065170919
1292000	275476.554	2889.4277921653634	37747.20833243569	116.89854982064873
1330000	279816.58800000005	2916.1054865114575	38176.9810432576	116.54176994719818
1368000	303025.63399999996	2688.0596793648187	42137.00778767626	107.81185222540543
1406000	308382.59600000014	2678.539926382774	42625.36371417883	102.1425810373292
1444000	312811.774	2693.713751913681	43053.986441286324	102.85435757500751
1482000	317202.15599999996	2731.787685809033	43480.01467496714	103.12699021610297
1520000	321608.38999999996	2758.149650299009	43907.617732947416	102.23863706053159
1558000	344271.33599999995	2960.279585486652	47853.65385833167	97.9697971409558
1596000	349472.1	2991.9824870254038	48337.35575968628	95.52517131508498
1634000	353856.068	2998.56759734379	48767.10406401682	97.64597283055299
1672000	358210.53599999996	2997.6064548873464	49195.37634038616	100.24042920633565
1710000	362553.64600000007	3012.1350802534384	49622.22582661697	101.36402989184711
1748000	384902.66400000005	3187.5140277833566	53626.13517184371	129.97872946679402
1786000	389926.52599999995	3310.3884296297933	54101.75312030107	129.02786878638568
1824000	394268.54400000005	3383.0487186665337	54531.23564089239	129.60656774622598
1862000	398600.73400000005	3436.4728633883133	54960.02573068349	130.7660010215128
1900000	402939.17000000004	3507.513034441607	55388.94606727791	131.29047357821878


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T2000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	14952.426000000001	400.762085703947	1946.4516214231912	10.911822195421314
80000	19589.742	517.0693049141914	2394.7316139156874	12.18149538811911
120000	24084.165999999997	628.9788036032858	2835.691029264983	13.142916065636774
160000	28547.05	745.0791088349094	3273.9733208150174	14.282014354517896
200000	33034.86	858.4224705042782	3713.5421739781027	15.952097722040476
240000	56837.576	1334.0092169863165	7832.91156694526	49.7645870011614
280000	62109.85400000001	1562.7867082462403	8322.095693422283	51.68460829455199
320000	66648.15199999999	1627.5694703507374	8762.686861891081	52.83921612273807
360000	71160.71200000003	1692.976515088142	9202.008814886618	51.91440208256669
400000	75671.624	1751.319710435539	9640.907774754513	50.67639291409144
440000	99279.736	1931.3039521134112	13774.264699297963	53.210938603845385
480000	104553.10999999999	1941.538745548659	14263.486195795427	48.972282006718544
520000	109053.56800000001	1939.721750978159	14702.033445729812	49.337017369915664
560000	113555.366	1952.420613359508	15140.340963283921	47.99609850907362
600000	118089.09200000002	1948.3623435125683	15581.148966766923	46.91693797242542
640000	142101.97799999997	1705.0480028029226	19711.999145085614	68.22302208271296
680000	147403.71799999994	1681.9688127495854	20202.067352732985	66.00185026800463
720000	151931.198	1677.3451141729786	20641.70627560393	65.40610497513988
760000	156426.142	1692.0982279984567	21079.278808724684	66.87755919178073
800000	160938.81	1682.093284987487	21518.186534897883	66.21092909098225
840000	184725.75999999995	1618.247739116463	25647.295151339855	75.43712924226696
880000	190029.85199999998	1650.2541766299062	26139.801515975087	73.86103172797006
920000	194545.772	1601.3539998444205	26581.3588624282	73.01965510554498
960000	198996.21200000003	1590.2861674051003	27018.75858958668	74.03651043115927
1000000	203497.918	1554.932507758601	27459.858464743513	72.66085117208087
1040000	226959.418	1331.1574195730796	31578.642498880672	95.54320190106431
1080000	232069.55800000002	1383.20761611713	32060.18320466228	95.19464362704326
1120000	236560.768	1412.9658795974694	32501.220274039566	95.32605820294114
1160000	241044.694	1438.515831173849	32941.85341846497	94.28092190428117
1200000	245539.028	1470.0907868019622	33382.771997097974	95.74663727407288
1240000	268934.5960000001	1634.2732056054504	37548.21578935942	101.30674533607088
1280000	274012.93000000005	1689.791715376653	38029.57747317477	97.2450387360832
1320000	278449.77799999993	1680.554006073272	38469.34874715899	97.34157215164798
1360000	282904.48199999996	1653.5808008198048	38910.91948897361	98.26779948487636
1400000	287327.2039999999	1655.9911709318878	39349.744251487835	97.9552576842343
1440000	310636.988	1647.668350965454	43496.656127587485	75.67651219099966
1480000	315771.4800000001	1724.1627940926471	43980.104401055214	73.41695446442984
1520000	320233.3979999999	1766.1990324347355	44422.131596527295	74.01294749951661
1560000	324677.714	1804.2390049374997	44862.22593283944	75.00750985958209
1600000	329116.048	1868.8852075371317	45301.4854184222	73.47727038552348
1640000	352418.13000000006	2114.6174441360454	49427.29513099281	57.842788073269844
1680000	357584.79800000007	2243.747643573145	49914.18304569726	53.976890154725986
1720000	362052.934	2234.4901047005137	50356.11541496041	52.94751914319849
1760000	366501.008	2243.617749780216	50796.08020622414	52.30634246218058
1800000	370935.22	2303.453593966141	51236.16066468225	52.7302320185335
1840000	394415.612	2361.0066762802758	55349.07478900165	113.01627307211692
1880000	399645.386	2498.2373981856367	55836.0811271509	106.63008636802766
1920000	404132.80600000004	2566.5115615654145	56274.70918402918	105.78837835478893
1960000	408637.428	2605.6335653212846	56715.14387975028	104.64199337557683
2000000	413119.29400000005	2669.7872212352595	57153.577742981084	105.07163115917992


==> Simulation_results/Strong_regret/DEX3S_strong_K5_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	60461.73600000001	400.7950552810977	9014.713248360038	34.194430746759956
200000	98378.37199999999	438.4487933309119	14159.946072445226	74.09676225388351
300000	128689.29000000001	661.6785855685501	18233.104914605537	92.35935173981711
400000	155459.68600000002	1038.902554388775	21747.975362169662	144.62947198693135
500000	178339.46200000003	2085.4626286099965	24979.88588216118	96.55196294965583
600000	200467.86999999997	2168.579048527183	27890.437999074475	123.41747405303094
700000	220358.95799999996	1426.4193848452235	30602.06751192629	128.7425334024148
800000	239954.374	1571.2283002953134	33135.34697369141	82.76002279958378
900000	257067.94	2183.5536510519337	35630.100883169405	123.43763234461403
1000000	274638.436	1584.743127220037	38016.5134827051	141.12207547433698
1100000	290062.31200000003	2244.5910059161984	40071.605678760636	99.62052226350882
1200000	305908.184	1858.6796153972748	42250.79557227284	151.99322425264774
1300000	320363.71199999994	1697.3519303301937	44293.55060722328	161.50156048460556
1400000	335532.09799999994	2434.704569884735	46316.24367463075	187.789511125863
1500000	349223.41000000003	2405.3032177761847	48193.58984409742	179.6993707459643
1600000	362421.1720000001	4042.3042349102407	50112.89157007796	240.60753552720732
1700000	376749.512	2440.477037397051	51921.44939284454	219.74714630573737
1800000	389302.472	2180.646869026595	53690.448715473045	184.90487200360906
1900000	402939.17000000004	3507.513034441607	55388.94606727791	131.29047357821878
2000000	413119.29400000005	2669.7872212352595	57153.577742981084	105.07163115917992




==> Simulation_results/Strong_regret/DEX3S_strong_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
3	322649.486	4589.524751790008	52171.53849239546	2732.0765810449498
4	311499.244	5829.003316564116	50838.276329721804	1881.804318632467
5	299123.344	3054.53074618019	44964.825540619866	679.7307302871467
6	305994.07200000004	1820.8691944282564	44288.66183529709	126.93355547158932
7	336834.64	2175.741222847987	50411.611322331926	179.16687979582363
8	368312.4060000001	2263.3367993110223	56419.386278311504	114.1114576435126
9	399992.09799999994	2076.582385180055	62443.69968188201	206.89306383843464
10	429900.1180000001	2213.7920107754826	68415.3439723769	117.4356727141683
11	458846.912	2534.3509083734534	74468.3305258932	199.94247458665484
12	487553.766	1971.7900956812437	80404.22261312047	94.31250471497428
13	515924.566	2502.1567756202217	86342.95812856848	206.8259749031095
14	543363.72	1687.8034487727114	92372.95441827048	184.93324119323808
15	570161.8439999999	1862.64078645343	98437.37583523481	100.00461949931949
16	596085.5360000001	1735.769466382772	104572.05256662886	89.0488154078273
17	621902.808	1992.7447130740209	110556.34843949838	173.6062239209189
18	649333.602	1765.2082929647047	116546.53771079732	188.78195529129349
19	671074.284	2950.6029291173677	122743.71952317035	226.6074683233977
20	694634.6300000001	1014.7759022781732	128707.46506240549	85.55110604170159



==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	18037.314	89.75395753577091	3921.3165631132533	57.48925900077196
400000	32383.915999999997	91.68451355963305	7441.596584526616	115.31116998026941
600000	46561.148	95.63655237988755	10940.530640630905	172.57876259507617
800000	60729.148	100.12975279883314	14443.34568759914	230.2631155973389
1000000	74832.07999999999	102.57438060040147	17932.835262447083	287.79864393462094
1200000	138446.616	797.2130567476235	34336.53224984926	796.4187422339702
1400000	152815.244	803.9708982461123	37903.67251913842	812.0304236661118
1600000	167047.712	805.895411366882	41462.7837213477	829.4512771924361
1800000	181186.708	805.0173597686493	45005.27574025146	849.1687873264182
2000000	195329.86000000002	803.0042194437286	48554.71007574825	870.8059142401379
2200000	255617.604	1525.0491147733917	64135.40881787436	818.3488451638939
2400000	270033.9439999999	1520.6014734177368	67704.59271007555	851.3894629257728
2600000	284223.246	1519.274834504942	71242.88620502492	888.8931110268594
2800000	298408.114	1517.7480073392387	74787.25287451348	930.4879444546054
3000000	312506.3519999999	1516.1539264628723	78315.79826885196	975.1621556021787
3200000	371606.0339999999	2023.861417522916	93263.129045906	1404.6339135519586
3400000	385975.364	2027.4921477376138	96791.88496105283	1415.295305913047
3600000	400207.5340000001	2022.8653463188753	100312.39553535645	1428.0829357480418
3800000	414345.49399999995	2024.2542978379856	103816.50515229857	1443.2438955447349
4000000	428488.5640000001	2025.2240288213893	107327.5279437848	1460.6048450649796
4200000	488507.678	1910.173383112405	122706.99163148533	1635.4704276218754
4400000	502924.396	1913.7634029268675	126255.52402957281	1623.8227949769068
4600000	517118.48	1912.9535440720406	129774.15156114672	1613.5550401982782
4800000	531299.3060000001	1917.6649715283354	133297.06936389743	1604.8154637385996
5000000	545414.2539999998	1916.1327076298844	136809.354995153	1596.752323285826
5200000	604101.3500000001	2282.4513750545843	151501.235631443	1873.5091827527506
5400000	618496.046	2281.410273630478	155022.98012433303	1887.4322283408796
5600000	632710.0839999999	2279.72809809123	158525.46737345788	1904.263856485222
5800000	646890.918	2280.6679282554774	162026.80415202852	1922.0698801627743
6000000	660995.1799999999	2279.6317420924606	165515.4972689342	1942.3035349998238
6200000	721602.1440000001	3050.60335451208	181081.3488204283	1826.8946436405495
6400000	735976.4700000001	3049.8725574139185	184624.2241261624	1829.3450112238386
6600000	750212.496	3045.628396852709	188158.11839745665	1832.0591505160105
6800000	764352.8979999999	3042.8003742671062	191675.5674684066	1835.6163780837726
7000000	778496.8840000002	3042.204070659525	195199.74122745026	1839.8775889664719
7200000	838218.27	3201.3218060357644	210613.57239543638	1884.957639713696
7400000	852630.7560000003	3202.936092494547	214181.99561853666	1873.5207745506118
7600000	866815.2039999999	3206.8625508403447	217719.6575940679	1863.4511427132688
7800000	881002.14	3206.973347760207	221263.79876958462	1854.4675510012003
8000000	895098.882	3208.3623125195236	224791.97902813897	1847.2823995815047
8200000	954924.884	3901.583351612791	240084.1702226745	2200.5060829554104
8400000	969293.6560000001	3896.9040187969085	243603.180356332	2195.7344093349243
8600000	983530.79	3896.7123365130947	247114.33363947133	2191.9262734311187
8800000	997671.22	3896.6257450488934	250609.0078216502	2189.424644278214
9000000	1011814.9280000001	3896.975012530153	254110.43071400485	2188.0255383993517
9200000	1071380.6260000002	3411.0425643528683	269461.56348786125	2188.538405313531
9400000	1085799.312	3412.3743890493656	272986.10334104043	2182.3999457790824
9600000	1099995.8960000002	3416.8760976566955	276481.40296566614	2177.027565672995
9800000	1114177.6380000003	3413.637631623828	279980.36447504116	2172.6178886482867
10000000	1128291.6099999999	3414.9145781702023	283468.52689205756	2168.997728117372


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	13504.761999999999	95.93886222196096	2858.720765562649	40.40076291938589
200000	23635.174000000003	98.21554801105077	5341.139805570126	82.63782903488743
300000	33622.545999999995	105.52530019963484	7809.933744166054	124.65408638923687
400000	43595.578	107.88902629811338	10280.64086109311	167.16780597034992
500000	53512.802	110.09214744426095	12740.394656350723	209.41677204447467
600000	94427.144	643.4131906774815	22886.106634308253	554.478518202477
700000	104697.38	638.1226455435917	25426.106471049687	561.1698167489137
800000	114713.674	636.4222612245928	27932.93459481491	572.7588604479878
900000	124666.76400000001	633.5745458411169	30434.301319354465	588.9397048006449
1000000	134617.57200000001	630.8347175819463	32939.00007515931	608.695847135773
1100000	169071.906	1236.4165141803123	40957.99129853821	679.2458704092799
1200000	179321.52199999997	1241.1704238410384	43424.88941356145	676.3979680388585
1300000	189385.426	1239.1431827247952	45877.17277853861	674.4804474884654
1400000	199335.294	1241.6559644120396	48311.87053671233	673.4282577552489
1500000	209264.26	1241.485825613809	50745.757173094746	673.3494245056013
1600000	244609.792	2077.6224663612256	58979.546418519996	852.1145263096538
1700000	254842.398	2078.524825274993	61472.995328171935	853.1644031292194
1800000	264869.72599999997	2077.848709176505	63945.37418331051	855.0425736004847
1900000	274857.316	2081.8216965981337	66418.20305225985	859.5856776839155
2000000	284774.4040000001	2081.6834697971526	68878.04009572898	865.5185366881236
2100000	319099.954	2056.899974406995	77055.47760160686	1001.3526672588039
2200000	329382.2579999999	2062.7789874061855	79564.18285822535	998.2706701369614
2300000	339402.94200000004	2067.6841057558745	82039.40624826607	998.4338767914461
2400000	349356.62399999995	2070.0797581370553	84508.46441852183	1001.257946912422
2500000	359310.422	2070.2499586378526	86982.09073866784	1007.4871556949767
2600000	393265.41199999995	3024.306789041082	94996.74835572831	1038.0231126756123
2700000	403502.9959999999	3024.1239814207993	97510.23236602911	1057.1961181674908
2800000	413566.41799999995	3022.670597475024	100010.70028397963	1077.1692261509281
2900000	423510.44399999996	3022.581550408731	102492.4897895048	1098.2043167214338
3000000	433431.5959999999	3022.7003657112814	104972.6442045508	1120.339487369187
3100000	467512.97400000005	2716.2323431310306	113069.87430456621	966.1727034336891
3200000	477745.892	2714.446684410409	115580.28235309622	981.0215138686583
3300000	487767.55	2716.712950710021	118068.6800874855	997.4472824648157
3400000	497757.376	2714.810923210348	120558.71631342208	1015.2210848810298
3500000	507675.302	2713.335064707875	123035.22647434453	1034.1399739796898
3600000	542596.8840000001	3912.7562729536276	131254.96816897744	1282.3420454424045
3700000	552872.8100000002	3917.309746516826	133763.12840229605	1292.878637319014
3800000	562893.322	3918.9387772877612	136237.9000927352	1305.5753804286658
3900000	572845.9039999999	3920.727950887599	138706.099722351	1320.67168517279
4000000	582802.914	3921.63207070222	141179.8706374269	1337.8571813883339
4100000	617634.9460000001	4188.753990432012	149399.18715678094	1264.6770830745577
4200000	627875.568	4187.929301761302	151878.23022070772	1255.112744036325
4300000	637938.198	4188.740962208622	154344.2078807117	1246.3003874435467
4400000	647885.83	4189.3630546500535	156791.98366146538	1238.2843748327348
4500000	657806.4299999999	4189.816897683129	159237.54624752683	1231.189251622373
4600000	692031.102	4880.740959052594	167315.61382094602	1188.9650797876736
4700000	702264.3100000002	4886.591518633112	169813.1286473745	1190.7920077414713
4800000	712288.6640000001	4889.741296767744	172288.58547557838	1194.925154667982
4900000	722278.4779999999	4890.191668576788	174765.99655765184	1201.6920688176908
5000000	732194.8060000001	4890.116613488411	177229.67793863465	1211.004168420083
5100000	766544.046	4397.560188286734	185474.90036247726	1190.0352403371123
5200000	776812.1739999999	4395.555934603334	187998.1762381942	1164.1637110846673
5300000	786829.5599999999	4394.298249727138	190488.69590351317	1139.2713950544733
5400000	796776.1739999999	4393.751622333782	192971.7759640905	1115.2213364839097
5500000	806732.8	4394.753629752448	195461.2951677519	1092.1831033463914
5600000	841032.756	4783.802471654159	203524.6829328349	1275.506004163314
5700000	851269.564	4784.235958597538	206004.40040093515	1299.129514567659
5800000	861329.0140000001	4779.261865193554	208470.7178097881	1322.9090424188782
5900000	871278.8800000001	4775.580238700503	210919.89066216612	1346.6190686752911
6000000	881197.2320000001	4774.120124990573	213365.8750791735	1370.7561871675014
6100000	915049.996	4958.798526756262	221403.931890344	1787.7942630775876
6200000	925289.2	4956.691203884562	223893.84702838244	1809.6810021654073
6300000	935313.182	4959.564876276512	226360.7355306812	1832.113481405924
6400000	945301.7799999999	4961.344836795774	228829.47318504663	1855.0091113482363
6500000	955216.408	4961.284792131957	231284.96056856067	1878.7192647438746
6600000	989309.7660000001	4403.9701251388515	239323.78056484595	1823.9824400247073
6700000	999583.7899999998	4410.6574206800715	241811.16235876884	1834.8680973174173
6800000	1009611.9920000002	4414.220479366918	244267.63743710116	1846.5911134967882
6900000	1019560.3160000002	4414.496848478502	246715.38923704362	1858.9415220530052
7000000	1029518.4900000002	4415.028073410171	249169.4729273019	1872.0038489345295
7100000	1064065.1480000003	3835.7897590884036	257331.032415946	1901.3189694092139
7200000	1074301.2040000001	3838.235428802608	259841.80762092554	1908.7793465949699
7300000	1084359.1720000003	3842.1597126524316	262339.16358768346	1917.2976434363609
7400000	1094310.5019999999	3842.255399695026	264820.2437925588	1927.2134274597095
7500000	1104227.088	3843.0533178732876	267297.1339167886	1938.0451492317507
7600000	1138710.594	4363.115258212767	275528.44841478777	2010.5032000731683
7700000	1148955.716	4369.303719061473	278026.09136902535	2020.438958325943
7800000	1158973.452	4373.727592728678	280498.8977912064	2031.454344316734
7900000	1168959.7820000001	4374.212556065305	282973.4852324903	2043.252913495043
8000000	1178879.13	4371.170410631397	285436.4705660901	2056.922227982541
8100000	1212736.8539999998	4539.373791537224	293385.49978023063	2085.8352809543844
8200000	1223009.7720000003	4541.606981579273	295888.93714733736	2063.5421501499604
8300000	1233041.5519999997	4539.276040537348	298363.0198429008	2042.750969007274
8400000	1242992.802	4542.796841207569	300827.38611691596	2022.4172557005754
8500000	1252948.684	4543.51567580098	303297.44395280135	2002.5130013440073
8600000	1287197.728	3777.4443125971425	311475.2730579224	2194.2683911885656
8700000	1297433.5919999997	3780.668287687867	313950.8263137159	2206.2030269741126
8800000	1307493.0919999997	3783.216476612007	316412.3806392675	2218.472315940582
8900000	1317449.342	3779.5901398662036	318859.5787054998	2232.185638984089
9000000	1327368.818	3782.566406889485	321301.6852450159	2246.6887321995905
9100000	1361795.9259999997	4191.838811490347	329441.1649342585	2195.53647951249
9200000	1372038.45	4188.28076028284	331948.75415882125	2187.688487535676
9300000	1382059.4759999998	4187.499881778165	334430.7454650322	2179.586989919322
9400000	1392038.5320000001	4191.389530159455	336913.270768906	2171.7400636476004
9500000	1401962.63	4191.930338980561	339386.4917991635	2164.800424063481
9600000	1435929.39	4779.950545762369	347349.5422654833	2123.8945662226333
9700000	1446200.866	4784.410792313267	349851.9952957775	2115.741280745615
9800000	1456234.1099999994	4787.929386838954	352326.94246883853	2110.0725641426825
9900000	1466181.0300000003	4787.881198185211	354790.8734618833	2105.2471442586616
10000000	1476130.7379999997	4788.0783861165	357259.55799157935	2101.4144512536973


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	24241.613999999994	84.69535579554017	5478.951013464252	78.98422619299554
800000	44532.81	86.71767588624348	10527.22143856357	159.95935700659186
1200000	64683.98999999999	88.13399054217912	15560.350550953528	241.1591469904306
1600000	84793.58600000001	91.82500460719082	20588.855227333006	321.9759565869296
2000000	104858.43400000001	94.79862917433576	25612.75174980009	402.9078775639064
2400000	168049.74999999997	3145.4600628454423	41037.306299271775	961.1720920333123
2800000	188380.87600000002	3143.735043427027	46069.264967544514	983.0380876525487
3200000	208551.154	3141.150739798675	51084.193911284674	1015.6708460122935
3600000	228662.21999999997	3139.8575634077542	56092.831149297184	1057.9918159963163
4000000	248748.01999999996	3141.18638902211	61098.633822223346	1109.186135874741
4400000	339124.84799999994	2941.4838451095015	84786.49501367965	1451.713118367299
4800000	359457.82200000004	2943.3826020859624	89797.72704964911	1473.9146344840615
5200000	379630.9959999999	2948.089284548737	94791.71892252471	1496.9156363467955
5600000	399743.748	2951.8943219295334	99779.33495183176	1521.2269391813063
6000000	419828.066	2949.5610084824425	104763.98416392875	1546.7359423386047
6400000	510797.37600000005	2714.639996247504	128750.3875521123	2520.624031000629
6800000	531131.7960000001	2723.7609688369594	133779.96008092837	2591.2090277516963
7200000	551292.3880000002	2722.385741239919	138789.645988309	2664.2215584902247
7600000	571379.692	2722.3917912046268	143789.19901065168	2739.22205945679
8000000	591455.1080000002	2725.4098633122408	148790.1619440729	2815.828674715317
8400000	681144.3160000002	3265.20237526695	172277.02311605678	3277.763851875281
8800000	701471.0859999999	3262.126101575772	177346.10069498434	3315.162527305422
9200000	721642.282	3261.698614491196	182398.49131728156	3355.4060782673696
9600000	741751.6680000002	3260.3073661536205	187444.3006422909	3397.6946857748017
10000000	761834.0499999999	3260.3895784978918	192487.2304747098	3442.1562247627985


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	6964.064000000001	65.25625235263749	1322.3195769826584	20.958216228755138
40000	11356.196	77.0403621775262	2358.3834026207282	42.94776712655904
60000	15641.88	81.0339912217914	3389.5421132252363	65.31240997948603
80000	19828.608	86.95676534922227	4403.867106103754	87.40291936244796
100000	24020.169999999995	89.8720716722759	5425.234078311889	109.8890958280783
120000	39525.43999999999	589.110066984282	8939.689039268438	186.26231816650113
140000	44614.986000000004	612.4859240142207	10057.400549872156	190.16827839966317
160000	48954.928	619.8376659309015	11089.932629830842	197.29689017134356
180000	53221.39	623.052319490282	12121.298974395682	207.24755216098754
200000	57393.8	626.0778469878074	13136.376553523518	219.7843159952245
220000	72690.17	639.4503883283844	16636.389447332076	178.40622642385546
240000	77698.99000000002	637.0284762691252	17753.61433356527	178.7574268390027
260000	82069.69	636.7582614915792	18809.06140416358	181.063575838477
280000	86293.49799999999	640.9289624322229	19842.96955752376	184.01116520656902
300000	90508.752	642.037501653053	20881.714865376034	188.0896403517269
320000	105850.646	790.2895478971975	24351.714968900862	205.64575540617793
340000	110903.808	770.9630848173678	25469.06438658956	216.7360578471331
360000	115255.894	769.918556041989	26510.75023922358	229.03913877505073
380000	119505.28600000001	768.3112861652428	27543.82374997263	241.9543698061006
400000	123694.972	768.4626892236784	28568.540522883308	256.02214660525726
420000	138968.34399999998	852.4062376746675	32021.444619445334	375.053851144694
440000	144030.814	857.4349195932006	33141.84645854826	382.62446066257377
460000	148380.71400000004	858.3299587791163	34184.948076542205	389.0417128406254
480000	152630.1	858.6522886994782	35219.574643596614	396.55507730982924
500000	156816.77999999997	858.65789565912	36245.298672070974	404.35058419787333
520000	172087.63400000005	733.7915622330662	39747.82701639774	415.6338525366792
540000	177090.33600000004	745.0016087559276	40869.09104323425	420.5593137414042
560000	181455.602	750.1072368638651	41927.10943789923	427.40505059958696
580000	185684.28200000004	752.4211637079069	42965.597684656794	434.4537909658482
600000	189894.814	755.5165347142797	44006.79505142277	442.4478067666394
620000	205128.68199999997	976.4478164562728	47504.1814771831	514.1281603252793
640000	210182.96999999997	961.5233399952118	48624.24329706335	528.358975933211
660000	214522.908	957.767887269374	49663.96212843569	542.3035997078374
680000	218782.69199999998	958.1247492518359	50699.75711971029	557.4158621365589
700000	222962.278	958.1603216558027	51722.55494616852	572.5296525882611
720000	238382.52200000003	1270.5116160193143	55239.08075405143	623.460224887937
740000	243390.822	1277.5470364882813	56358.64330618167	616.7584323022874
760000	247751.212	1280.7750490733645	57411.843140438395	610.5461947447334
780000	251981.82400000002	1285.947119935772	58448.804324836645	605.349103920381
800000	256183.40400000004	1284.7006364233919	59484.86525111525	600.7902058690147
820000	271574.282	1230.0614104073575	63029.954253816184	600.8948366161399
840000	276627.782	1224.0180306387974	64150.2184864159	602.5782663382736
860000	280989.80400000006	1228.6994445907774	65197.98135339698	607.4368295255737
880000	285234.29799999995	1228.7992827128035	66232.72898788468	612.6554773941771
900000	289432.288	1226.8651971662994	67263.33006176617	619.6897303611125
920000	304865.62	1464.2214558066057	70773.50972409976	709.1506149284156
940000	309939.234	1443.4999906261726	71892.54867781984	709.9627998080962
960000	314285.35799999995	1437.9150832739283	72932.77297601353	709.6773255958494
980000	318545.572	1438.5096260350747	73966.5360705563	710.9188458814554
1000000	322730.74199999997	1436.5814874501236	74989.54202475699	711.5169571264099


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	5267.285999999999	57.014063801057915	989.8702151360967	17.707739905712504
20000	8485.662	63.312458630017986	1742.6865815639044	34.063736597381656
30000	11523.544	69.82236814469452	2476.3006600003637	50.56947771793704
40000	14520.126	73.97302334109507	3209.310082565374	67.2025657880568
50000	17477.900000000005	73.55619771455255	3937.0702633892697	84.1978089103481
60000	26473.622000000003	252.82688665918795	6162.660188241254	88.68617509047776
70000	32718.702	344.5213251841864	7388.664366947742	90.1184507258554
80000	36117.373999999996	348.3719612457669	8162.238399488425	92.54821193123924
90000	39195.58	344.43307571202706	8896.923776308455	96.16596597395366
100000	42184.064	343.861477768789	9621.523328172701	101.4433963295685
110000	51000.53799999999	326.33019357699726	11774.395505430788	127.93787475522423
120000	56772.39400000001	747.1306398958031	13126.551578797898	240.08321849916788
130000	62274.524	884.4578465829915	14226.066625302314	276.0399843910621
140000	65960.79800000001	885.5197832008072	15023.21882695693	277.83363407725784
150000	69116.55799999999	885.1899561839139	15769.503600779495	279.9532786832722
160000	77732.84199999998	856.6520100147084	17859.058894657403	290.46271693256773
170000	83219.008	989.3059341758554	19149.086595830195	324.9529327376115
180000	87271.93199999997	1262.5001932567466	20108.78164489025	370.78656528777015
190000	91231.068	1439.3490173979515	20997.831463003462	405.4229829252489
200000	95976.80799999999	1453.9796198235465	21904.72416165858	410.73197298791695
210000	104239.084	1405.0957641321845	23876.99556489891	384.0920535299111
220000	109399.33	1419.759153573435	25075.01071572913	376.0467665104421
230000	113258.11000000002	1475.5265897600395	25991.34484705557	391.4311036295317
240000	116610.19399999999	1502.2021138182442	26797.742190089095	397.5546484777372
250000	119753.78600000001	1512.102722908292	27559.684332044133	395.97709274725105
260000	127775.5	1565.7960344537632	29423.822537408047	349.85201170707455
270000	132384.528	1650.478456965347	30365.19630220232	346.9164868213906
280000	135556.218	1652.594252103167	31109.11498382617	344.2784813701573
290000	138605.92199999996	1658.1653558999085	31843.93357513994	342.04389660044063
300000	141583.94200000004	1661.3694367786486	32568.71139593995	341.4449040463121
310000	150500.126	1904.800282258856	34745.388526641866	356.93238315330626
320000	156861.384	2164.615669634394	36100.39641208153	391.8073377068714
330000	161599.34000000003	2311.149849634733	37062.79861520166	396.96982307569715
340000	164898.74599999998	2322.6993534448748	37819.312512502205	390.67141364454966
350000	167951.39	2326.948426993788	38549.867416770154	384.75941394985347
360000	176757.11599999998	2244.6675181029937	40750.89512250547	348.2541343538945
370000	182700.67399999997	2291.8712137571933	42157.55445670178	382.99085807700885
380000	187471.34399999998	2247.810930162943	43246.30700570968	427.28282460231435
390000	192129.16999999998	2234.7645033326407	44203.79777133975	444.7591306871441
400000	195747.662	2251.473889728435	45007.36433861901	442.8001842823045
410000	204134.27400000003	2326.3782301451556	47019.11295289523	463.17605592622533
420000	209483.73599999998	2512.8023548540395	48279.222708763584	512.4737197402177
430000	213455.87199999997	2722.8346691751644	49230.89596987463	555.4309391598061
440000	216802.52400000003	2821.0989614813443	50034.77059177247	585.780258071526
450000	220924.07800000004	2830.551857515495	50895.007155976775	599.5203792823226
460000	227826.42599999998	2776.7306750213315	52417.331137658235	598.1314912264752
470000	231905.454	2822.336229360351	53361.09827864463	630.4657861676876
480000	235200.11399999997	2785.483805653878	54136.903813791854	635.703343004926
490000	238235.53600000002	2775.081263479603	54872.75430609835	643.9459478234348
500000	241233.73599999998	2790.6641239007354	55605.66942323861	653.3476939528903
510000	250287.40600000002	2853.5454687349506	57852.72587217008	670.3327513524764
520000	256296.01	2949.4250219209366	59037.24093217412	668.7814887073879
530000	259680.742	2959.8535369537776	59806.21988874963	661.9313492378102
540000	262782.792	2967.449337943636	60547.27521853613	656.7011545568973
550000	265777.484	2969.9562110321845	61273.52077899566	651.236087245149
560000	274557.196	2902.401187152159	63457.14068570101	659.5979692103832
570000	280255.92799999996	2899.623037878467	64795.84733246405	635.3957893250539
580000	285667.68599999987	2814.564379020131	65874.31768768805	618.9003819090198
590000	289308.428	2829.7622210622403	66675.63800055817	617.0131692837773
600000	292447.944	2833.8598223749705	67423.23608426657	619.1058430349885
610000	301028.608	2782.3191325575112	69496.34645212647	634.1238992630599
620000	306496.772	2728.22715085905	70799.56280331334	632.2693730756585
630000	310552.434	2705.7774914028437	71753.82642542219	621.067685624888
640000	314776.24400000006	2688.795293605572	72667.17092097754	624.0577552595454
650000	319166.60599999997	2685.7875039308897	73547.05774591368	624.6997852205799
660000	327354.8239999999	2710.7807265361857	75516.44232099931	646.3236538196279
670000	332389.182	2826.5572923564173	76700.19232501659	682.3927588201996
680000	336271.334	2908.679485571112	77630.3401823061	687.8613328621656
690000	339568.12600000005	2956.1886394184735	78431.14318356049	673.9130249214031
700000	342764.248	2969.567941056584	79201.23785941952	654.8008301939437
710000	349893.56399999995	2996.2039781593335	80752.94451256876	645.2520253778047
720000	354028.578	3055.4107317049793	81628.0372913988	646.6365667164952
730000	357175.72000000003	3072.6738976554943	82370.00769855718	650.7961565867364
740000	360203.33999999997	3084.9898709144004	83100.36623169498	654.9692617920762
750000	363197.734	3097.625531862908	83828.39073559947	657.6899977636305
760000	372056.92000000004	3140.5615143367836	85999.46578953209	630.7800827492154
770000	378254.37	3226.862758122127	87316.53436511957	648.0411364578866
780000	382436.2	3279.484594641191	88210.41845142629	653.096441676512
790000	385671.106	3297.2538860903214	88973.13786306034	651.2652349950704
800000	388698.556	3300.4616915927427	89711.10695070458	649.1962532705991
810000	397596.326	3390.2265166150637	91889.89901623022	665.894803175238
820000	403376.27200000006	3542.416600861923	93273.5001966985	732.7138486825564
830000	408360.90200000006	3690.0814427079686	94352.43715030742	774.4487997627007
840000	412562.936	3810.230825259796	95238.01174381076	779.9584834609225
850000	416025.50600000005	3834.5536064238195	96021.99620608232	775.6970416972273
860000	424530.70199999993	3807.315133306759	98041.05763246323	776.175355055374
870000	429870.628	3715.0113822251183	99282.20648924462	777.3707119464507
880000	433989.37	3734.7879173849306	100256.63873497749	806.1704239654528
890000	437782.246	3772.8010752289665	101151.7654810617	847.6052259141752
900000	442177.43000000005	3807.6857657375094	102036.49749555158	867.7427189991196
910000	449806.09799999994	3818.122704790926	103797.00992146351	844.6308898038867
920000	454260.858	3683.9253896588816	104818.2223380245	832.6116694261754
930000	457714.43799999997	3647.4446323656875	105644.89441849846	829.9115650397753
940000	460888.52999999997	3636.1484048219036	106423.22542135445	830.3898566234981
950000	463984.81399999995	3629.3500002072583	107186.13207124414	840.9570828648014
960000	472501.74000000005	3712.8409126525503	109192.61210417407	811.6669304610886
970000	477965.45199999993	3713.013199488163	110266.71554942848	795.762464939582
980000	481358.0219999999	3701.1802709280055	111033.12004974326	786.8567643392105
990000	484440.842	3703.42365220137	111763.043297916	780.0455583255525
1000000	487447.946	3706.124698160537	112486.73807796366	773.933568484143


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	9044.426	67.88746639353651	1804.6864709982306	29.545039640716055
80000	15173.192	76.76592542701908	3291.0453823478724	59.23997029153538
120000	21181.739999999998	80.73556011242218	4764.2870765115	89.21585223247911
160000	27125.395999999997	79.90645408503867	6230.77959088996	119.30001004289738
200000	33040.268	83.95126056892023	7693.651535197549	149.15242351241335
240000	56943.708000000006	485.5685608713434	13434.18958618394	313.77948052571577
280000	63303.862	495.8810530717589	14954.932708082302	313.7902854916656
320000	69344.56000000001	498.5013915059107	16441.44491959512	315.6595120684431
360000	75301.326	499.40242548691754	17918.521129418405	318.854406600198
400000	81215.498	498.73374463734996	19390.97265998788	323.5455473165489
440000	102557.856	1085.3072742899465	24118.54829423215	482.68521792732497
480000	108928.19200000001	1083.4183943303406	25622.704048885564	477.7436783501252
520000	114973.674	1084.3933626605328	27092.431550098227	472.98798118226154
560000	120934.70800000001	1081.2381340009144	28553.232486440473	468.25504341230953
600000	126850.77599999998	1081.5782389658386	30009.35389234568	464.2420415298466
640000	148910.67	1093.795530567243	35064.07791016716	444.144408726504
680000	155281.20599999998	1085.1603090194208	36574.30152955476	450.0964696435108
720000	161326.56799999997	1085.3642935469566	38050.33431953646	457.40667879721934
760000	167284.85	1088.503829187357	39517.281650750665	466.35611152994284
800000	173198.55799999996	1090.108058963781	40979.61625257	476.00987360980633
840000	194574.284	1243.9701602637576	45898.19948854992	528.8148594274038
880000	200928.518	1256.735508545845	47415.7362689359	533.3335056068233
920000	206970.34399999998	1257.754746091442	48899.78366453271	539.4108675275214
960000	212924.214	1258.4704417682754	50374.552488431065	547.0532803663767
1000000	218838.048	1260.7187618427092	51844.9891525883	556.508270326969


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1923.9800000000002	2.3057223500577084	384.77342663697925	10.58406498871883
4000	3646.958	9.633268511892727	738.0065956338642	18.275417822444854
6000	5169.692	19.435002101020128	1069.129761338963	25.362030419091447
8000	6569.812	28.49790978689886	1387.2087159946418	32.31824472821352
10000	7901.742	34.21647484927561	1698.2207669958407	39.277571045237316
12000	9901.742	34.21647484927596	2193.185204915501	48.23227506990188
14000	11857.98	40.645661241733	2671.9382356612286	61.18958972997743
16000	13746.720000000001	68.53423864512334	3126.8579391960147	75.31472625755033
18000	15563.971999999998	106.7104119464346	3559.3459765452485	94.52406336151547
20000	17298.786	153.36267807607828	3972.2755805584957	114.44866342875534
22000	19281.456	148.88373922105973	4463.989139561536	110.83205783364838
24000	21219.913999999997	142.89438432321845	4938.443810663733	105.54037457450191
26000	23123.392	139.45888002482147	5384.620273069102	102.21020542319684
28000	25010.316000000003	143.09329662069376	5754.727622554505	102.52271339277665
30000	26684.985999999997	148.2773188769393	6099.156088264693	103.27249934370693
32000	28680.616	148.2250963306216	6599.661538825967	104.56216638261671
34000	30597.8	143.35017823497822	7068.307956908415	105.18984403825594
36000	32418.412	140.60582987755367	7507.893800437157	109.5895122340872
38000	34143.51400000001	157.96300440293297	7922.091200575238	116.98613373676656
40000	35790.518000000004	188.28851677972682	8315.857648039357	123.46000241157972
42000	37772.06	181.99280620703152	8807.431933402273	124.04099459755783
44000	39698.236000000004	172.43015044423495	9273.27229904223	123.62637482377964
46000	41535.886	164.9715536556374	9711.702705027557	124.58113919806195
48000	43295.934	156.52769554015623	10128.103436756495	128.42071027917217
50000	44977.738	175.46316319957162	10526.66461173043	136.66367049364788
52000	46954.728	175.56573879889353	10977.282207189937	133.51774230605784
54000	48786.492000000006	177.56691763951966	11342.834657551222	132.12290553360523
56000	50391.65	180.33290677706626	11683.511541811797	131.18128555188267
58000	51839.30199999999	183.5145694367504	12006.640067459859	130.63782579890344
60000	53197.022	187.18334860653465	12320.366306738588	130.4175934161306
62000	55197.022	187.18334860653465	12825.062310285855	128.42759850401225
64000	57164.24600000001	194.5743283398114	13312.648347653327	130.4097657630186
66000	59066.06199999999	199.8418586894263	13776.918271877195	137.11138732528346
68000	60900.833999999995	222.31218051299984	14216.113534537877	147.0226348854172
70000	62664.45199999999	252.86745183110347	14637.2497120792	155.95485929444595
72000	64647.26200000001	255.98747998030427	15129.00490179672	148.8468861971082
74000	66578.546	261.7934256113725	15601.723608325858	146.46669779666456
76000	68436.71400000002	267.6917735090923	16051.880527383972	148.9832698727025
78000	70349.81	265.98723398772967	16449.725228892406	147.52727427104392
80000	72130.51	261.86490346486875	16806.16964313174	145.93189612949203
82000	74122.93599999999	260.03683718529436	17299.284599972652	143.5725529476019
84000	76042.64800000002	256.7352397055446	17756.88888701001	145.4202919698749
86000	77866.316	256.2011421260002	18182.873115836777	147.27087304809805
88000	79582.23800000001	254.73825982325204	18583.63149040859	147.4709398347694
90000	81213.54400000001	246.79156690076528	18966.745696155478	145.33399614806015
92000	83203.30399999997	251.19095822368672	19467.819198180514	147.6520773460761
94000	85136.23799999998	263.52107779075646	19943.263187261513	154.8269708873973
96000	86999.81199999999	279.7604456514776	20393.74256442217	164.81158491830956
98000	88792.95999999999	304.52077513511995	20821.17729025289	174.30723443372034
100000	90507.10999999999	331.911811480098	21229.22158381304	180.06849976644742


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	993.8	0.4519587001780837	230.94797213050543	3.948006452492327
2000	1984.1299999999999	1.1858517801329247	456.50663765698954	7.418197490623504
3000	2967.5539999999996	1.8270814614204716	680.6019046003337	11.204272302484544
4000	3942.21	3.4311416953155884	903.643547339156	14.833905986054248
5000	4906.494	6.0526802143992064	1124.6416890040396	18.404401856487393
6000	5906.49	6.055875017057247	1374.107386865086	17.268995528062344
7000	6906.298	6.0710273704977595	1623.0980812807409	17.42338292828995
8000	7903.889999999999	6.072782631453994	1869.7262490779744	18.27489875890587
9000	8898.438	5.472520849157	2112.9929178328216	19.27664753955881
10000	9889.668000000001	5.09997995638687	2354.139790387803	20.490546085470566
11000	10888.613999999998	5.358988710568969	2605.5492752316686	22.897530506333794
12000	11885.362	6.582410568239782	2854.9476038644602	26.315334660905442
13000	12879.166000000001	7.894088083285215	3102.594839182688	30.77137430774104
14000	13868.99	9.692499964176498	3348.219734913769	35.51211235059129
15000	14853.894	12.742604129454715	3592.0022968072253	40.63694778092753
16000	15853.333999999999	12.812105560324051	3839.6605473276786	42.65406390952408
17000	16850.784000000003	12.361584939733913	4085.912541849722	45.13170088386781
18000	17846.327999999998	12.126368697090394	4328.927243527563	47.734106054173296
19000	18839.505999999998	12.296532663951488	4555.155745780758	49.97807395859517
20000	19828.979999999996	12.525674965180299	4778.205557410432	52.20451563179216
21000	20828.714000000007	12.437055921719685	5028.449107907863	52.56149506790601
22000	21826.568000000003	12.10889186599049	5273.786323717831	54.19312511772498
23000	22820.945999999996	11.446447483826892	5515.535563928762	56.5101637922695
24000	23810.382	11.118682775701	5753.844097209921	59.460370436357685
25000	24794.61	11.91126171131913	5989.330278230305	62.92503923610603
26000	25794.280000000002	11.865520543903449	6239.260925277834	59.29092359930955
27000	26792.595999999998	11.83805089061946	6486.617934076228	55.70424937572542
28000	27787.952	11.673606317006008	6730.440452045125	52.68483355037492
29000	28779.222	11.322153112863218	6971.315771740474	50.113061344792285
30000	29766.134	11.876748713347425	7209.652526753312	47.797662298541105
31000	30765.476000000002	12.017394060278361	7459.899600788702	49.80943247158323
32000	31763.311999999998	12.652343480777123	7708.048930410708	52.729307554852284
33000	32758.032000000007	13.48902500389152	7953.377547163354	55.8079648688299
34000	33748.404	15.127302175570206	8196.210773700732	59.11244216567755
35000	34735.013999999996	16.975993638073522	8437.24212993602	63.15674575943292
36000	35732.68	16.76151146724585	8681.245027780333	62.738150279036944
37000	36725.224	16.69980119642417	8908.998646481046	63.4526846026967
38000	37712.81799999999	16.29689118274249	9133.661068605794	64.95068574259935
39000	38692.325999999994	16.32390489775955	9356.029337138949	66.63074003295984
40000	39662.95399999999	16.04354366507875	9577.782954837598	68.3761283602017
41000	40662.948	16.052716488698696	9824.392550848734	68.8680513560273
42000	41662.818	16.068952672778586	10070.218132508646	69.84318465004712
43000	42660.628000000004	16.273600161680854	10313.234531698881	71.41640938435648
44000	43654.94000000001	17.508997052309493	10553.960487173586	73.77743115838108
45000	44645.336	18.86152533009538	10793.35610121468	76.17144391076641
46000	45644.418000000005	19.362409055808907	11043.288467686183	76.94769328124708
47000	46641.328	19.903344665881455	11291.640107947722	78.39746280657157
48000	47636.324	20.666051173631406	11538.049994620256	80.42100143541266
49000	48628.628000000004	22.114819968116457	11783.095160567584	81.79947426475763
50000	49616.479999999996	23.89101365227665	12025.731177103533	83.30939762047946
51000	50615.64400000001	23.76547785713053	12276.909755756733	84.14534095770371
52000	51612.76600000002	23.95489845522348	12526.432481700747	85.0617363919283
53000	52607.007999999994	24.52865390155324	12774.412377448338	86.43667976678721
54000	53600.724	24.75862821545582	13012.493809150907	88.40245864553083
55000	54592.443999999996	24.853129112178735	13238.89291623743	91.02313813508714
56000	55592.038	24.911597388454517	13490.145096481527	92.6074730021734
57000	56589.12000000001	25.3014184933926	13735.071425148464	95.98218569696607
58000	57582.422	25.478054085821586	13976.177948194276	99.18237250299147
59000	58571.16799999999	25.947920832999877	14213.97544171827	101.79690293951593
60000	59553.23799999999	26.064322912533935	14448.363561154178	105.05469666321956
61000	60552.96	26.051954927710945	14699.727864032611	105.96053982346339
62000	61551.403999999995	25.953294460114574	14948.242800982154	107.30106116670537
63000	62547.05199999999	25.80965056373664	15193.325193628578	108.2805542848076
64000	63538.903999999995	25.365023687483898	15435.388153172706	109.2088779780377
65000	64526.43200000001	24.66527419493215	15675.273750849923	110.20760667139837
66000	65525.724	24.433086492611583	15926.35871220351	109.89569934316667
67000	66523.378	24.027479546006354	16175.016409888009	109.70794534392763
68000	67518.89	23.683586909263617	16421.311244430206	109.67221600952381
69000	68510.81000000001	24.0452559423515	16665.031768210727	109.90215450955719
70000	69498.194	25.068484065324114	16906.301688577205	110.59534491217279
71000	70497.188	25.044726568454394	17154.898084588804	112.35412536101052
72000	71491.52	25.382037393047906	17387.460571245545	113.41139963810797
73000	72482.094	25.34426264244417	17611.812310864578	114.16058632221898
74000	73466.24600000001	25.06904430212189	17834.906926502248	115.16200330666204
75000	74442.43999999999	24.268756320284012	18057.03553089969	116.03893468853653
76000	75442.41999999998	24.275192641413344	18308.22848109642	114.51399188196989
77000	76441.99800000002	24.475706685976697	18558.301871428113	113.26611623206738
78000	77438.65000000002	25.037797648975932	18804.778739538353	112.96860490767988
79000	78431.71800000002	25.797416666526495	19048.838459156108	112.90464126321102
80000	79420.568	27.122856617814957	19290.149916245886	113.15097039342956
81000	80420.16799999999	27.159985599736324	19542.129247930498	117.34504763399306
82000	81417.98599999999	27.652049230877726	19792.21809246776	121.4630023996871
83000	82413.17799999999	28.797299950594994	20040.30416565504	125.83416740592202
84000	83404.672	30.2511534399135	20285.780067684747	129.90403188066946
85000	84391.56	32.792623831851024	20529.33234064936	133.7936440071416
86000	85391.068	32.838779514471355	20783.525413459087	132.5220260004635
87000	86388.89000000001	33.15965855607168	21035.8210395089	131.168487899049
88000	87384.604	33.14765726596594	21285.659113072867	129.60857963578692
89000	88377.15599999999	32.557857969405596	21532.753856851148	128.57392815701874
90000	89369.85	32.75766271678271	21764.026793602014	128.09754602466117
91000	90369.226	32.808229387693856	22011.38623692349	129.37695017286475
92000	91365.794	33.02139918967859	22251.35128352114	130.851645634462
93000	92358.04199999999	33.35760376419573	22486.490039309276	132.21826192439994
94000	93344.49399999999	33.584378709947956	22717.753372912026	134.0213625281703
95000	94323.77800000002	34.175586412918726	22945.512438712994	136.49493642070613
96000	95323.43200000002	34.164595319325905	23195.328682379783	135.8634668853851
97000	96321.84400000001	34.213316186022865	23442.658522712096	134.86806478973605
98000	97317.188	34.745712701152115	23686.220889154145	134.01356474952306
99000	98308.72	35.83842754486563	23926.292439246765	132.71780737260977
100000	99294.75000000001	36.374622716641944	24163.537155811126	131.5424844602112


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	3276.076	26.59047749351873	598.4276688816898	12.853744358042116
8000	5473.8099999999995	49.068757428281664	1072.4937678926344	22.74143164584928
12000	7399.910000000001	55.128028160717726	1518.0470564585808	32.804205228715816
16000	9232.687999999998	59.535205793622275	1953.5952680263847	43.006339997158825
20000	11025.545999999998	65.14947261660829	2384.8065073862817	52.95669010671513
24000	14968.331999999999	73.8837580708145	3386.5361549536246	72.14529326744845
28000	18516.838	146.65893538713877	4228.8123746233905	85.21830116192369
32000	21661.07	246.83438464777564	4955.699399793368	115.83509251170375
36000	24411.468	353.25760209795874	5604.422211823245	161.53789509338833
40000	27681.55	374.562265317797	6214.249217656403	173.07267355912867
44000	31504.621999999996	374.7716406263657	7143.001814047752	165.17361114707728
48000	34671.128000000004	384.77388987415765	7881.8719233785905	164.2990634927417
52000	37334.122	411.42283828468993	8507.566191948694	160.5801689769006
56000	39680.60999999999	450.75100919341963	9053.754329512894	155.4842597335752
60000	41809.954000000005	499.2397601731822	9561.275044504431	160.35991507558688
64000	45717.068	512.8393337488853	10545.447800270555	151.3420566915059
68000	49171.18199999999	484.4675860227044	11379.089070325721	132.89266543830755
72000	52173.966	472.343352615446	12088.777957277536	116.01354488144338
76000	55476.944	473.11182927976336	12718.213616237304	118.48178878743414
80000	57794.876000000004	474.33344950103873	13205.419694646329	123.27464906239149
84000	61668.907999999996	457.13871380820774	14152.278778066418	131.12356267580265
88000	64966.878000000004	443.8231556174391	14926.139134209501	152.08440985016145
92000	67720.12000000001	440.38316134929636	15574.109709957222	176.6564483501457
96000	70174.1	454.91436234379404	16151.869901561851	203.2810916452483
100000	72379.594	485.84431288222095	16678.244824790563	234.6990258518955


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	37058.86200000001	88.85030929727536	8970.034976094947	100.54485423787273
400000	66752.26599999999	98.74548880835043	17026.505613377863	192.20646842456583
600000	96311.56599999998	103.09694081031797	25093.26606449761	284.8723141675877
800000	125658.202	102.69898644961283	33114.87725669625	377.476793632118
1000000	154936.25799999997	104.42878634638357	41123.61420070673	469.8436622998259
1200000	256298.25400000002	2295.039818217636	68001.20283872922	667.4286873232257
1400000	286315.356	2300.5657636290703	76071.15919793304	685.9579009984564
1600000	315824.308	2302.6539593009834	84081.91198513273	710.9916950255422
1800000	345372.67	2306.169348147076	92127.34405644114	742.1743509923308
2000000	374657.184	2305.2995783300694	100112.12770953539	778.7161605921664
2200000	473788.954	5180.051372178125	126504.54871744775	1661.6396113769472
2400000	503951.71600000013	5189.069340020213	134646.9990488146	1666.279718429086
2600000	533462.3479999999	5192.644182663593	142686.57293834075	1676.560811452941
2800000	562938.354	5195.773562862239	150740.93871829432	1693.0325638231525
3000000	592295.058	5197.4152076367345	158773.79562863766	1713.6358644683687
3200000	693247.78	5267.9094381484565	185252.6573724372	1980.8349692961708
3400000	723407.9859999999	5269.848116605796	193328.01429433294	2001.7094169297281
3600000	752957.4039999999	5277.981603932359	201315.54947614562	2028.331037374897
3800000	782321.802	5276.0530278478145	209276.5251655343	2059.4797871265027
4000000	811792.8979999999	5273.808704738287	217278.43877662864	2096.2806992798023
4200000	911135.258	5072.908216831415	243820.9969047863	2207.793217683809
4400000	941147.7719999999	5063.685127003858	251955.23265025654	2184.856117877496
4600000	970820.99	5061.982070930522	260074.01368023222	2165.6352841307485
4800000	1000174.712	5062.503261968318	268128.77689763147	2149.4801189976374
5000000	1029552.474	5060.900911744219	276201.48219318886	2136.3897056715455
5200000	1129959.9939999997	5163.763675030286	302672.87894600735	2251.046714118987
5400000	1159957.898	5164.556129357365	310797.87504097784	2213.527528367632
5600000	1189592.4759999996	5164.67277459967	318901.2695844885	2179.8990298267677
5800000	1219007.48	5167.568418055989	326969.028815619	2150.812602274357
6000000	1248294.4039999999	5171.7120488784085	335012.62352122867	2126.216315770959
6200000	1346860.9659999995	6344.473262311367	361232.37995253823	2400.6458479386242
6400000	1376895.0299999998	6345.707185640302	369371.2076657096	2402.1635511816044
6600000	1406417.3759999997	6342.902331637478	377448.24335778825	2404.7687807773723
6800000	1435939.6639999996	6340.339703845585	385548.97922753217	2408.977174108707
7000000	1465227.4780000001	6341.712250407878	393596.1502586737	2416.361884698977
7200000	1564440.378	6657.55985760197	420037.7737928994	2528.6293382902354
7400000	1594588.1539999999	6662.474764450339	428193.8047841969	2487.970023967801
7600000	1624104.238	6657.62299993657	436253.293755042	2451.812559132189
7800000	1653571.5739999998	6656.658815599173	444324.88905595616	2419.590090224576
8000000	1682931.4239999999	6664.350956903593	452378.6402318158	2393.613834452403
8200000	1782566.0	7572.481826085814	478710.2915031606	3057.6496801543667
8400000	1812707.0760000001	7577.788150575628	486820.10312118457	3067.2838955042016
8600000	1842273.9219999998	7576.991003179476	494850.82303609524	3079.304633503375
8800000	1871651.616	7574.307284039226	502854.18127349427	3093.35258906206
9000000	1901098.6560000002	7574.979240096555	510887.9646215622	3108.3541726692815
9200000	2001254.8399999999	7665.616185243471	537466.4027322356	3083.1208683436403
9400000	2031286.8420000002	7668.03870609514	545581.3580468073	3081.692807118517
9600000	2060948.882	7667.3129919879275	553671.4094125278	3081.7794072358165
9800000	2090315.162	7671.498899754342	561705.2674828165	3086.237151796989
10000000	2119692.578	7665.541114969303	569754.9519998083	3093.1145576944973


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	27624.008	133.0005855292049	6493.559925021325	95.3157744260905
200000	48638.966	143.85222944242102	12168.024151910127	190.99070367928582
300000	69450.278	147.51004981206506	17833.447461504904	287.915326404621
400000	90127.718	154.66767886162702	23477.2165959225	384.69105229964504
500000	110754.63	159.89528052239015	29113.589775994642	481.5977301066274
600000	178339.492	2251.3077570790883	46649.97647910077	677.2324532138842
700000	200109.43199999997	2247.8739601123334	52430.82765149252	712.5820238894414
800000	221044.57599999997	2243.787141910844	58112.74787613742	751.5505973488017
900000	241765.03000000003	2240.082813950314	63766.09224618295	791.1713907401918
1000000	262471.548	2236.3900291754785	69428.08566429168	833.554235105687
1100000	329138.718	1616.8830770467314	86636.18036409805	530.6829122174864
1200000	350880.256	1616.4550167381276	92407.13279159516	519.2427445854398
1300000	371785.77400000003	1613.5890348343748	98077.6603298325	509.67247074994737
1400000	392567.296	1616.7871055288763	103743.81607439392	505.5395412738531
1500000	413172.88200000004	1618.5722708184126	109374.3548097179	503.6898818875984
1600000	479817.97000000003	2399.6963237552386	126600.7142955873	764.6775670964346
1700000	501527.16	2408.69406754412	132364.832062207	773.8651628883063
1800000	522491.52800000005	2418.526142191264	138053.8858481766	792.8000390052174
1900000	543174.3160000001	2413.3367153715512	143695.2235690872	815.8052240086097
2000000	563895.1779999998	2420.4898589693307	149359.89141549854	845.4931581241965
2100000	630272.492	2331.16250709958	166164.29840521314	1236.9512828155634
2200000	652050.5339999999	2333.3681108274873	171918.89998352475	1311.6349443989918
2300000	672927.6560000001	2324.0229118549173	177556.56195535947	1386.830872044721
2400000	693728.2180000001	2327.0205432784405	183202.89389597793	1466.898134509752
2500000	714317.202	2322.752610511916	188804.50597178182	1547.754948298647
2600000	780343.4480000001	2496.891649234647	205802.25493645767	1674.9921709297564
2700000	802017.096	2507.285785542263	211550.04974878262	1673.9770042883488
2800000	822997.984	2516.8936271841208	217235.61242403043	1676.683264776388
2900000	843671.4519999999	2519.2782071802394	222865.68541388173	1678.9565763824146
3000000	864393.9780000001	2522.3892313342794	228523.57397352828	1683.5038521051442
3100000	930676.166	2017.9397827608552	245467.46398579996	1849.0250079055093
3200000	952464.892	2024.912669967666	251208.220685868	1861.915139954555
3300000	973334.6140000001	2022.2940658799855	256824.77931414256	1875.0536677977352
3400000	994138.5479999998	2018.244139844792	262454.3470636616	1890.2655005408853
3500000	1014725.5279999999	2018.3466785179362	268037.48282108555	1907.016336564801
3600000	1081039.714	3181.7708255073394	285402.2797877734	1651.5868113001238
3700000	1102682.5740000005	3181.574315643105	291197.3774205639	1662.173345195349
3800000	1123662.668	3183.961972137513	296935.4830696437	1678.7843841107485
3900000	1144332.8620000002	3178.1909323451105	302616.8609935497	1702.074619551964
4000000	1165050.558	3179.1104180113116	308324.6835902886	1729.8332419168448
4100000	1230614.83	4078.788657446112	325291.1480373278	1556.1818884956951
4200000	1252401.996	4077.8424510769732	331085.90273718286	1536.8785829611634
4300000	1273265.6679999998	4077.4110956744116	336754.59287212964	1522.8896488174846
4400000	1294061.306	4080.7075941753465	342434.6906914777	1507.3966580336544
4500000	1314662.1039999998	4079.297563538722	348073.8209288493	1495.8185189861633
4600000	1382235.962	4855.9227190669435	365518.0821920279	1865.258618140683
4700000	1403914.21	4853.598061674377	371272.5057595087	1868.3527451605694
4800000	1424892.418	4851.857652170846	376964.4641009169	1870.505311374294
4900000	1445577.9819999998	4850.7301552968875	382605.75903546147	1878.3577460735742
5000000	1466284.0739999998	4851.815388702229	388265.49998434377	1886.4778774110748
5100000	1531887.344	4111.182870062215	405245.01010991307	1847.0935906420468
5200000	1553653.3	4110.001576414902	411046.7997756922	1856.1634194719522
5300000	1574528.904	4110.0688058344695	416730.54478644027	1872.187614628167
5400000	1595307.9539999997	4107.41354283031	422417.2861694972	1886.6642349548101
5500000	1615929.116	4109.561848965323	428073.02961824555	1907.8735886242905
5600000	1681542.632	4476.941741146285	445192.46239517967	1945.4456371192741
5700000	1703226.5019999999	4492.133746969493	450949.8317984667	1954.5084890640937
5800000	1724195.402	4486.689108100887	456638.29564939823	1961.272546175892
5900000	1744897.9260000002	4489.159056770235	462284.53882350464	1973.60810656385
6000000	1765582.9440000001	4484.834876789957	467938.7008931834	1983.232672867669
6100000	1832943.1299999997	3884.1350323735123	485296.54663441295	1551.5013647271646
6200000	1854714.3120000002	3879.133559273827	491058.9077119517	1571.0362086775813
6300000	1875614.418	3882.6063060492484	496711.59161597455	1596.9069674464401
6400000	1896372.784	3883.1204613792756	502355.81975033897	1619.937590584241
6500000	1917019.7740000002	3885.1772625030776	507981.5413376971	1649.4072897794638
6600000	1983100.4600000002	4466.414751821499	524890.1948470862	1708.3581894487731
6700000	2004810.3279999997	4444.570271623045	530631.9992079725	1756.069682799024
6800000	2025747.178	4445.540698007403	536291.459235776	1804.0192417354504
6900000	2046473.076	4442.986150995465	541922.2472003531	1854.9355034284204
7000000	2067136.508	4444.88154848997	547547.7218104124	1904.4932125530615
7100000	2134607.2760000005	5759.8344788854265	565078.4055946644	2087.663322704998
7200000	2156337.432	5767.620586767542	570889.0415339016	2094.9272468272175
7300000	2177245.4520000005	5764.126071697084	576601.3294432615	2107.0263120644527
7400000	2197983.358	5768.018584000409	582294.9210219098	2120.1667755019816
7500000	2218639.716	5766.679331398747	587979.9440029513	2137.5824703682965
7600000	2284125.8800000004	5471.422049327464	604718.3545767074	2055.4455591646456
7700000	2305849.400000001	5471.804746078031	610475.6338686357	2076.7649830044647
7800000	2326776.9260000004	5482.235202802417	616143.4722973937	2101.005157909684
7900000	2347516.8439999996	5487.031641767576	621789.7764700091	2132.8580524659715
8000000	2368167.4339999994	5490.2017847562565	627423.76450971	2166.4943907915776
8100000	2435083.5760000004	5552.205318224096	644724.567225874	2218.1521235102036
8200000	2456819.8839999996	5569.867216560535	650486.608614462	2277.5551694662413
8300000	2477753.424	5569.1707123000315	656157.4069930265	2342.434606852098
8400000	2498484.034	5570.151348249081	661802.180964641	2405.8056580093994
8500000	2519155.8180000004	5569.261521917555	667445.1661926314	2473.6930765052734
8600000	2585652.268	5862.806303212822	684748.7048607508	2779.1488576830393
8700000	2607363.986	5873.565927911004	690576.6827372194	2852.7948349166463
8800000	2628270.388	5868.997106371387	696308.4234776328	2924.729191046403
8900000	2649024.0420000004	5874.257287192076	702026.4705713122	3000.076679555607
9000000	2669658.266	5873.548105252699	707724.9067068629	3074.3572267590966
9100000	2736336.672	6841.198600941427	724861.6699704593	2909.8808333620645
9200000	2758047.0279999995	6840.502895562304	730626.6383392969	2880.3590739992806
9300000	2778988.9979999997	6850.577951122047	736307.5147620477	2855.5677864778395
9400000	2799705.464	6850.089240727708	741956.4715253913	2831.4514502588418
9500000	2820387.12	6852.078269183935	747608.3872377883	2811.4899195237494
9600000	2886634.3439999996	6961.375461149641	764852.1904180325	2963.229892370057
9700000	2908377.8819999998	6960.4870401202415	770639.5148922054	2955.464536966085
9800000	2929283.552	6960.607224840889	776324.0718419314	2944.5088020111875
9900000	2950041.434	6968.874641611546	781998.2350284964	2938.0565773841577
10000000	2970675.0379999997	6968.664185218778	787650.6373381197	2930.497531667986


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	50019.380000000005	173.72140506505758	12494.165240191618	201.43698810220715
800000	92016.17599999999	181.87542667074217	23996.841339524886	401.48343928062855
1200000	133809.404	190.317204407088	35475.7434906715	601.8704069374481
1600000	175467.22400000002	191.99785734915253	46939.250715442955	802.584001495984
2000000	217248.31599999996	196.65076631768292	58447.213822722624	1003.9923379934457
2400000	350963.454	5603.589118984732	94282.67988182725	2138.936336406882
2800000	393170.144	5607.996005996353	105768.55214827645	2146.1231592074737
3200000	434981.56000000006	5604.491242811926	117209.06635210977	2159.9645458056284
3600000	476684.29000000004	5604.459024187794	128636.94265387012	2181.309716999136
4000000	518499.74000000005	5604.830768510771	140107.95882063184	2209.6602309430964
4400000	671646.1300000001	5395.55278788628	181264.3506804235	2975.131959540492
4800000	713859.7180000001	5392.070008846946	192684.3326130888	3027.9775250436523
5200000	755681.862	5391.040734465183	204059.63168912486	3090.0181404158175
5600000	797422.1919999999	5392.537542041682	215430.2381425212	3161.6960784625385
6000000	839212.672	5391.856848925656	226827.12023765157	3240.068602936636
6400000	992284.432	6511.656064690299	268558.31999443675	4083.859968840314
6800000	1034488.8960000001	6501.435312727683	280164.2383324118	4084.774141977442
7200000	1076306.7559999998	6501.119992430714	291725.1338039326	4091.944802782147
7600000	1118110.9300000002	6505.728734839125	303301.064546401	4106.264159144601
8000000	1159821.884	6498.420084863757	314864.0736710046	4124.268104799227
8400000	1312330.586	5904.891263915862	355946.336919666	4287.33586861407
8800000	1354541.6800000002	5910.225352274225	367358.8669878979	4275.206239009205
9200000	1396366.912	5911.973978443669	378727.42041265155	4266.53919346897
9600000	1438234.988	5915.302796939867	390125.57098772033	4261.602645450403
10000000	1479893.58	5913.381168915923	401480.43903285137	4259.643137842192


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	13563.416000000001	90.33216717574383	2943.488570901756	30.532631082780956
40000	22792.68	109.65622361625357	5337.928640326136	60.328013275444114
60000	31594.595999999998	116.11880881235433	7680.939698245352	91.35270550522773
80000	40393.409999999996	119.43456274369456	10045.657329496806	123.31116135368696
100000	48981.85399999999	123.42789817901279	12364.30534235454	154.8454926238398
120000	68274.92199999999	265.6632177860609	17685.754835043215	142.71210589762242
140000	85407.502	688.922158379787	22349.060680685976	242.0493274055783
160000	100022.80799999999	975.7462689404047	26314.391715257527	339.0583577796569
180000	114228.228	1213.3012040874285	29903.928935866086	424.435577503218
200000	126042.50200000001	1209.9571082370348	32628.077582398728	427.79667481574387
220000	144872.264	1315.9165237219242	37707.323526689994	421.07175565418555
240000	160507.038	1808.0083604391127	41825.373517739165	478.5044930500091
260000	173711.21600000001	2354.8951595214708	45326.95809786697	612.6007339525418
280000	185380.468	2928.362623404265	48410.930926414556	731.6525925571726
300000	196061.506	3384.8803243449715	51257.31119297252	864.370767652805
320000	215237.72800000003	3313.2342258309764	56541.870421313375	923.675135214844
340000	232152.606	3267.0330337689875	61158.69230053645	1051.3563311120038
360000	248199.85399999996	3341.5640923648652	65003.662709767	1143.4092432635712
380000	258790.212	3296.7300884927445	67567.2501463646	1154.2187694762536
400000	267768.29999999993	3283.971501730419	69932.22751552274	1166.5020450765846
420000	286849.78599999996	3402.9560938304353	75106.37060289906	1213.144719922395
440000	303418.726	3584.686139554725	79526.24079140447	1185.7742915628075
460000	317626.94800000003	3959.026237584786	83273.6792998638	1248.2486711059212
480000	330452.18799999997	4611.823656522674	86717.29943926436	1378.4873112632458
500000	342102.902	5256.594928408821	89838.92842407551	1493.6660368586654
520000	361365.5	5127.236259532673	95119.80746072173	1493.074214002026
540000	378135.106	5055.763317711351	99083.97175615792	1498.489583499985
560000	388032.97200000007	5042.161479156008	101572.90012692843	1505.9421455261163
580000	396937.01	5045.430865409044	103940.65643410731	1514.4004052964576
600000	405782.59599999996	5042.1675572740205	106325.21949114141	1522.6415109138313
620000	425090.36	4980.7342797713	111646.2590452736	1552.7141432977455
640000	441898.02200000006	5106.087009559814	116204.91677258578	1587.6908555985403
660000	456750.5640000001	5213.325051637063	120232.99784878988	1552.5342150062506
680000	469990.712	5308.357199035415	123846.41887093964	1639.4955051057905
700000	482087.08599999995	5445.64925689042	127172.80563937352	1719.4323016715211
720000	498286.358	5429.831441365375	130965.75565409249	1690.0834134978352
740000	507786.13599999994	5425.786590903358	133399.83503695804	1696.216672649617
760000	516685.296	5423.343174920825	135771.99593997188	1701.9601236310154
780000	525495.7240000002	5420.9104907718165	138149.33219163943	1708.0309129429827
800000	534080.688	5417.248139810857	140478.10901125256	1714.1890466348382
820000	553461.4120000001	5314.447148788117	145676.93085078144	1714.9883307371074
840000	570702.822	5202.88397644954	150257.335126986	1719.8759589461508
860000	585773.0659999999	5132.1692864609695	154290.6000918731	1666.1266327873357
880000	599293.186	5205.966947963978	157895.44523725417	1639.037760048152
900000	613133.9819999998	5235.1318910389555	160908.92570658412	1628.7336136391784
920000	631937.1300000001	5107.587432222801	165927.74541480758	1622.335938429358
940000	647609.2240000002	4802.6445295047315	170070.90927314313	1561.8343950449716
960000	660863.47	4671.455723407445	173553.8258130465	1545.066528558448
980000	672433.264	4818.946262593119	176635.77317168872	1579.3314482012026
1000000	683185.6680000001	5165.011941070029	179516.19072587113	1668.2223943181527


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	9185.114000000001	20.634725962696024	2042.0688616120428	19.15718154824783
20000	16350.548	50.165723756367406	3814.6922383713477	33.94449071748728
30000	22832.076	63.266747312910276	5508.822025469786	49.105295899107055
40000	29091.736000000004	69.01792862083859	7177.781992672305	64.46231759540275
50000	35256.054	69.64641558934987	8835.699433783833	80.20782262436447
60000	45232.58400000001	70.02726503933188	11576.682349869907	108.39736745246206
70000	54841.433999999994	188.29271185518002	14189.746498763008	186.81085827412437
80000	64001.193999999996	488.2102873011451	16675.461345869066	305.97185687925
90000	72831.36000000002	897.4219800690737	19060.322243415976	416.70042431842063
100000	81327.40400000001	1232.7738819354577	21363.086154651246	512.5329665878235
110000	91224.446	1216.1747540382478	24071.22333463514	532.2853106457843
120000	100739.28799999999	1271.5669825569105	26653.53968871215	566.954742299928
130000	110233.518	1277.0728927755954	28907.029806639715	584.3884400474855
140000	117956.666	1265.9425938555728	30739.181614567053	587.6002462124696
150000	124562.12	1261.0574445282014	32442.238313980546	591.9525848635318
160000	134506.91400000005	1250.5492801716052	35179.30893659382	582.139003239663
170000	144058.73000000004	1208.5347872251505	37787.469186818314	565.0732964424776
180000	153218.76999999996	1155.4928457396636	40257.21057642435	559.4402463975877
190000	161875.056	1128.5369101550104	42572.279196269235	541.5770620418713
200000	170127.932	1145.666872163706	44785.1317274704	533.8159515250946
210000	180025.852	1162.4492963164582	47494.823190490235	533.9674786725925
220000	189599.08000000002	1240.413581960116	50093.93652512488	570.6223989470238
230000	198801.358	1438.4732172210258	52578.42759777206	633.3638013985009
240000	207646.546	1684.0506724508696	54972.98502769094	702.034339968231
250000	216649.096	1846.949913386932	57247.48675245103	756.7760196985718
260000	226447.76200000002	1832.7317846913033	59815.2537809195	730.087710209532
270000	235262.94199999998	1749.2344154311886	62062.53319964614	695.799099081386
280000	243109.08200000002	1684.7961198501785	64072.99935113775	692.673740060982
290000	250280.59399999998	1701.1269613092784	65937.68302040572	694.6141643424938
300000	257008.12600000002	1731.5431538640164	67708.58436017003	693.6426369565028
310000	266944.052	1728.8456616726933	70414.82099812626	722.6395019980844
320000	276476.2899999999	1710.0267948063095	72981.75004549648	783.3481011690449
330000	285574.08999999997	1733.5172042026306	75424.86478137554	843.4020875683235
340000	294347.968	1717.6423347833609	77783.75793720371	899.5898772944985
350000	302771.194	1736.9694934198203	80048.97668568321	944.0123534622124
360000	312648.424	1690.3715195002937	82779.5507486536	917.2399674403151
370000	322154.254	1633.0424829487558	85410.9713955125	897.0455737223107
380000	331358.47	1649.9678663335696	87458.71281919765	907.1396908078866
390000	338552.718	1669.255839480529	89234.62804880942	916.0117265518778
400000	345047.228	1681.7233077002654	90929.806601431	924.3434048392478
410000	355016.0399999999	1670.8749105383813	93675.98984929117	914.2251755405857
420000	364716.66799999995	1605.4617443713507	96317.35241780468	894.545441060318
430000	374019.33200000005	1515.300638603132	98840.61849854328	875.5945980144844
440000	382953.774	1478.0427745441793	101261.06063654103	856.7688715172868
450000	391514.57	1473.9675156453322	103592.01810924258	854.6759438485683
460000	401395.128	1469.8609737190302	106323.45396688022	860.088455782404
470000	410895.858	1437.3049818616958	108945.63390504693	871.402105007711
480000	419962.09	1422.2010985870652	111444.47555922205	876.0491998510774
490000	428681.42799999996	1405.6552286057465	113848.5646886918	889.2475197701499
500000	437908.79400000005	1392.519228450532	116038.5983516298	892.605086899857
510000	447760.988	1418.23510009057	118692.4449589486	874.7723786345637
520000	456990.664	1479.0174092221487	121133.44022744973	860.0328684904963
530000	465525.988	1588.1440988133131	123369.36829907582	858.0404880060865
540000	473493.68	1739.274769756378	125476.70927237207	891.0889805180606
550000	481037.896	1891.1844281836768	127472.60217994291	921.6300510992824
560000	490957.326	1900.074906407641	130172.71141846322	906.35942397737
570000	500451.5840000001	2014.2829134800822	132740.24259188154	906.3697178881073
580000	509514.022	2214.1099940046156	135165.1067952319	922.3364381429797
590000	518221.72199999995	2442.801028063212	137488.13754829107	955.777348083575
600000	526498.752	2637.145079263662	139701.42244378198	986.2956539255999
610000	536402.9280000001	2583.8575769177637	142400.16253090586	958.1942892965516
620000	546088.9519999999	2497.062197689323	144875.43467394405	940.5472543258936
630000	554593.282	2508.2605993520897	146802.01225562074	939.6324271216613
640000	561449.742	2511.6652846259876	148533.55547798378	942.2087288391384
650000	567839.968	2511.9245820985793	150211.53077838873	945.7230644538918
660000	577792.112	2489.5601222026753	152943.8733547656	960.5031595411359
670000	587409.25	2396.5451158095884	155545.14158318404	981.3356754248388
680000	596520.9920000001	2323.5808764003177	158022.61488058203	1007.9759983675231
690000	605241.1739999999	2304.1507334962066	160388.02259468724	1013.6964360695681
700000	613619.9720000001	2268.7343065281893	162652.4501872163	1007.6295415159789
710000	623533.4140000001	2243.24920258399	165371.84323505653	1001.8843054810961
720000	633119.5459999999	2217.080101936844	167976.70341095698	977.4259513610631
730000	642337.78	2125.788648677116	170498.72379669797	925.3162515427326
740000	651256.9059999998	2014.3479814581056	172940.51986305765	888.7680143690523
750000	660473.1980000001	2021.3922159509032	174987.37233858055	888.3884876230959
760000	670386.464	2032.920844407477	177678.6170485224	889.0217224845823
770000	679795.0459999999	2043.860471451025	180183.54196470906	852.1085612079565
780000	688660.222	2050.5068594091945	182524.4328044251	820.5493498275566
790000	696980.29	2063.9497453668796	184738.89694427833	820.2950066539967
800000	704912.9180000001	2113.149880564331	186863.54004844217	832.092988101154
810000	714830.608	2135.766129460615	189594.65254093515	806.6290891342152
820000	724389.496	2192.076219514242	192203.53943016494	808.8300390094672
830000	733478.4460000001	2213.4748397546173	194662.19872515838	830.84464205291
840000	742182.312	2280.6328550975845	197011.09412594588	871.4957588138427
850000	750521.8439999999	2399.874655611996	199264.43216190132	923.2938053859939
860000	760416.536	2371.7865017989675	201961.8071520443	888.5792545460314
870000	770035.742	2367.162674529247	204221.61515742965	870.2206511026837
880000	777817.6520000001	2398.0050525050256	206033.84573727334	866.2737636310873
890000	784446.398	2410.7885903431866	207715.89401467814	861.6134529584176
900000	790758.3039999999	2415.392406910293	209362.232570389	856.5797361729173
910000	800704.2740000001	2403.454121514821	212109.59480755427	870.7454540388686
920000	810296.9559999999	2335.51132064721	214745.4943052305	902.4171652501323
930000	819516.456	2346.1660938418827	217253.3425648884	942.0340117646241
940000	828369.0420000001	2421.1970685308142	219640.28627727562	994.7517435379857
950000	836855.89	2534.48483605644	221923.8875877837	1045.6378651447026
960000	846777.176	2519.9444016759157	224629.53604843942	1028.9353929048416
970000	856417.0140000001	2466.8052908623677	227246.4206310312	1018.52604937117
980000	865714.5459999999	2464.5502151201676	229778.3027057376	1016.6971850504966
990000	875040.7280000001	2481.389231972926	232146.7269557716	1019.3338839298741
1000000	883508.5519999999	2468.3194186094433	234072.37966232296	1016.9483856508402


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	18260.336000000003	84.67724805269458	4066.976468473777	45.0722093577501
80000	30923.130000000005	90.63720955300657	7428.450786113157	80.66410442349019
120000	43275.791999999994	93.18378695412146	10753.42923362293	117.33007630189194
160000	55604.91399999999	103.24232295376245	14092.32419349387	154.5386733511675
200000	67865.38599999998	106.25757052244356	17420.50289615018	192.15680621548842
240000	103893.706	762.6307506723774	27206.998078891826	398.1428316051073
280000	126503.222	1231.4178305406083	32458.819135168877	451.5160157444925
320000	139567.56	1232.4990784580762	35885.62766678203	451.1629190603732
360000	151979.434	1232.598930500529	39210.14348698179	452.7269104622015
400000	164236.162	1233.720042021064	42516.835811092635	456.81738318350347
440000	199131.37999999998	1931.6361862191059	51922.14521005913	703.7965707596007
480000	223842.08800000005	3583.3023731524513	58613.14301942085	1185.82679316206
520000	245694.124	4536.622675885666	63851.269801571485	1495.2836710517067
560000	259151.22800000003	4538.323659396748	67319.72764275264	1511.008191581757
600000	271793.38200000004	4539.143715014029	70714.51190913389	1529.2309924774863
640000	306740.41400000005	4704.393162765098	80255.66968151329	1700.1332645297252
680000	331399.47400000005	4841.12549537397	86874.83204686265	1605.6108858811824
720000	349757.64	4948.544444851103	91821.36363019649	1634.071538982233
760000	367356.5740000001	5520.4199084010725	96320.271427007	1790.9248628057067
800000	383320.728	5494.594028058268	100076.48977950342	1795.2982631971665
840000	417164.92799999996	4815.707289270074	109250.49020914368	1585.9479329794963
880000	439073.6000000001	4345.9524587162905	115070.84046063281	1375.8618865110675
920000	456161.6220000001	4719.539877558208	119717.67803971062	1420.1017867706103
960000	470625.39800000004	4877.299014645514	123660.01638596071	1390.1367010098604
1000000	484171.6920000001	5145.056061590267	127346.97241554013	1470.3041802365794


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	8398.333999999999	40.669147519956674	1455.1380186448464	22.087705229294663
400000	14894.009999999998	45.97208355803174	2735.577061824178	42.97589955770851
600000	21312.714	44.665064697639025	4008.9265490427724	63.85778629371143
800000	27710.909999999996	47.13771337498456	5280.38328638091	84.66110010574766
1000000	34095.397999999994	47.191027819564034	6550.676794456408	105.46021584982267
1200000	72851.17399999998	873.2588157547127	15701.04693858179	630.221437432358
1400000	79361.04599999999	875.6140432379639	16994.609288402236	632.7496452896401
1600000	85789.834	878.5912300470288	18280.850944848808	637.795105414545
1800000	92185.03	877.7403427361967	19564.09450394015	645.1078409023245
2000000	98569.06999999999	877.5250796162785	20846.299131292264	654.616999849058
2200000	135789.422	1244.6167990885178	29732.557302903017	1040.8485837905878
2400000	142295.02399999998	1248.36067846507	31029.96339555602	1059.6710538398613
2600000	148722.114	1251.2602961476757	32320.4481845835	1079.468143573681
2800000	155119.322	1253.4679522189513	33608.043905090155	1100.3561093775686
3000000	161504.966	1255.2977913909974	34894.552623024516	1122.3784473912638
3200000	198464.47800000003	1798.4078384430284	43596.12159854603	1498.3251932095682
3400000	204968.778	1803.5436864486776	44907.23665601302	1515.4572525567235
3600000	211395.342	1806.4081772142897	46211.269625438326	1533.0035227227568
3800000	217789.71399999998	1808.403504065269	47512.33401833016	1550.9858241093993
4000000	224172.662	1807.7424002686018	48812.37753773501	1569.3234418273971
4200000	261039.66399999996	1978.4928692944438	57573.612863713046	1639.8021620272518
4400000	267540.33200000005	1977.1248344828286	58859.779505239145	1642.1500140536273
4600000	273967.974	1976.1168802600646	60140.47994134154	1644.557986405547
4800000	280363.59	1975.2749865890664	61418.2928718433	1647.3957007685863
5000000	286750.32999999996	1976.2218956663244	62695.20985297791	1650.265927850537
5200000	323926.2540000001	2099.526029836255	71426.1387433252	1686.158508682138
5400000	330439.854	2104.830732810185	72704.26471025209	1720.867787735226
5600000	336869.158	2105.182521460372	73975.08125310583	1756.8948983494076
5800000	343264.18600000005	2105.606135609326	75242.80197158418	1794.062823685233
6000000	349650.726	2105.668535676464	76509.65408276771	1832.4825086945302
6200000	386856.98600000003	2311.2966233609927	85262.14365585326	1583.4257290378525
6400000	393366.104	2308.1648494719166	86558.06527797112	1586.7017071916073
6600000	399786.404	2310.420334413446	87845.06369729282	1590.7574519964805
6800000	406183.53800000006	2311.1234520504904	89130.79873228024	1595.6405387833524
7000000	412569.78599999996	2312.904185651546	90415.60912694622	1601.4074341515243
7200000	449325.284	2314.393480725932	99153.75187926211	1655.1007476370619
7400000	455829.38399999996	2318.78239448207	100455.29493890384	1657.8932035513885
7600000	462259.02	2319.254728858676	101749.99434895114	1661.7161333281836
7800000	468654.356	2318.9628844674944	103041.63039558945	1666.497157149256
8000000	475038.284	2320.6447148976085	104332.26210928615	1672.3317837727
8200000	512239.34	2150.234927133932	113262.97938337906	2002.6133218189877
8400000	518748.0840000001	2144.8353939804333	114569.8601453373	2002.343722834847
8600000	525175.308	2141.516924055863	115869.30395044215	2002.684279978605
8800000	531561.5079999997	2143.7261924913623	117164.13701016165	2003.7639188799294
9000000	537945.6359999999	2143.111603104229	118459.66149640412	2005.5018851008829
9200000	575326.2679999999	2480.3565312931905	127031.12967175929	2457.2855236295827
9400000	581830.7239999999	2478.8385544812104	128324.59703023461	2473.994726514582
9600000	588258.9120000002	2479.4390709226195	129611.09563907233	2490.921736066874
9800000	594653.4879999999	2480.7344927966997	130894.53068322071	2508.3849774445816
10000000	601040.3559999999	2481.5073290920704	132177.1456125558	2526.173713861021


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	6380.348	40.31656532989895	1059.520530273298	22.9779285972012
200000	10975.416000000001	46.10434619184815	1955.0811356437662	46.230550074971525
300000	15519.626	49.541714903256704	2847.168072927468	69.35857471341423
400000	20020.719999999998	49.50686057956478	3734.1959357833657	92.58477801589177
500000	24528.84	52.63995778451549	4622.951794001733	115.60894482403684
600000	47598.668	547.3954815061342	9509.942202756321	218.39570527115103
700000	52236.60400000001	549.3443809406907	10417.056302469213	225.20481309534532
800000	56777.35600000001	550.4566997442514	11314.213357655199	235.55542542718743
900000	61288.020000000004	550.7442496597988	12208.556321861319	248.8817712253929
1000000	65793.25200000001	551.7775925698917	13103.544230894731	264.8224615242837
1100000	87616.796	1198.6470151818924	17813.610911228276	345.00227677277525
1200000	92257.524	1199.5068308007983	18727.692142749012	346.90529049876227
1300000	96796.69399999999	1202.1505496789227	19631.521360782506	350.64679638043623
1400000	101316.16799999998	1201.4384125779316	20534.5346774673	356.26466613536604
1500000	105809.16400000002	1201.4918781729473	21434.111144786537	363.7215868267878
1600000	127678.40800000001	1437.640316357946	26138.95862089131	419.44354444460197
1700000	132309.578	1436.9962641395816	27043.006145376603	420.5780926163645
1800000	136853.034	1437.4474410503576	27938.79132932049	422.57036540120566
1900000	141371.99799999996	1437.48150190069	28833.458731493265	425.008374342203
2000000	145863.77000000002	1438.2189503301975	29724.663236093715	428.41493274314877
2100000	167556.09399999998	1313.0789947989263	34305.73987195192	425.1314504283808
2200000	172190.31800000003	1315.020188656182	35211.37289054606	418.7416432504264
2300000	176741.75600000002	1318.2891854655943	36110.80435697275	415.14835957967745
2400000	181249.798	1317.1765757086328	37005.204216184386	414.2788793529982
2500000	185750.3	1317.88685806736	37899.2737917788	416.37337919395856
2600000	207463.624	1808.3178213724923	42630.62552299992	370.8039617143505
2700000	212089.61000000002	1805.156460568811	43547.63184703561	367.30556611731924
2800000	216641.83	1805.8440328432475	44458.939616541225	367.0021083276979
2900000	221151.26999999996	1806.0722138940152	45365.257431840044	370.2787400971009
3000000	225654.59399999998	1804.9993706136202	46272.119722727846	376.684254389745
3100000	247144.82800000004	1907.482677508649	50780.33912355306	436.4705745062339
3200000	251785.766	1907.000341200225	51689.35877417511	436.60848200197427
3300000	256331.03999999998	1907.0308962130414	52588.81613748965	437.99809974797404
3400000	260840.43200000003	1905.4653453031267	53485.119666909566	440.7021716007198
3500000	265343.82800000004	1903.0066069646523	54381.93389300773	444.6433325006763
3600000	286793.23600000003	2381.6952213226928	59131.84632816927	370.3780804818145
3700000	291426.21199999994	2386.2138869244272	60064.91299042794	372.43224216161565
3800000	295965.132	2384.557567725194	60988.09309506915	376.2985579448569
3900000	300484.292	2385.0902991933917	61910.47400738505	381.81757208068325
4000000	304976.784	2384.470212256369	62829.39764956986	388.8569096888828
4100000	326202.3680000001	2674.9762390005567	67396.77261218063	571.8582058203951
4200000	330837.392	2676.3779525686355	68308.15226322493	582.6699400530837
4300000	335375.194	2675.7569648157382	69210.38928030238	594.7919962896899
4400000	339892.31000000006	2676.26697496092	70111.83605770094	607.7584886141693
4500000	344383.216	2675.01045957335	71009.84034610105	621.7681529779544
4600000	365528.56200000003	2747.171566012371	75517.56842313145	683.4282181239408
4700000	370156.676	2748.642032758859	76426.7565084685	683.7086167113515
4800000	374708.4119999999	2746.7325740021556	77330.07980637482	684.4796953755481
4900000	379216.42000000004	2745.4951190470124	78228.45552256345	686.1988125891111
5000000	383712.25999999995	2745.1607328938494	79125.96647470673	688.4797756621348
5100000	405060.40800000005	3075.47478903231	83628.01615577417	848.3898649748078
5200000	409690.34800000006	3082.5157604095543	84534.85781502177	866.3689634463378
5300000	414242.516	3084.0178781986247	85435.78591312768	884.3393641337843
5400000	418750.744	3083.65462070648	86331.65466868298	902.5952557944464
5500000	423254.36	3082.392964233386	87228.2110366143	920.9012109405517
5600000	444966.5039999999	3259.850483589698	92005.45890674894	1025.5552853511458
5700000	449600.88999999996	3261.0088016815407	92929.68069753874	1042.0727417392065
5800000	454141.288	3260.3170866541304	93844.46157346907	1059.328476245964
5900000	458650.23999999993	3262.7207715170543	94756.1348335323	1077.4059459465816
6000000	463149.732	3261.8871977253375	95668.06898327245	1096.2213406605192
6100000	484686.11400000006	3594.2068003329996	100219.99980713453	1212.3484053385291
6200000	489321.87600000005	3598.7784065127266	101132.5942475925	1209.1006776279123
6300000	493862.412	3599.988247551174	102035.45387837115	1206.6148610687696
6400000	498379.86600000004	3599.2484363643466	102937.33726423819	1204.5511213731597
6500000	502872.496	3600.470560231449	103835.89264100697	1203.479323100177
6600000	524718.4839999999	3790.8432791873497	108505.17266710242	1223.9574571900298
6700000	529351.0239999999	3789.7156230666365	109420.75048005104	1232.006144990765
6800000	533891.3759999999	3789.1473984503236	110327.3248617502	1240.6468567078434
6900000	538406.9779999999	3787.143550211219	111232.67122011192	1250.0411775989085
7000000	542899.384	3786.4820533729157	112134.80745744627	1259.847469051207
7100000	564406.7679999999	3599.4366828305688	116879.82463699032	1271.0609427786508
7200000	569037.2819999999	3603.3873034928483	117800.66418793188	1280.8029056723512
7300000	573588.048	3603.2744395089358	118715.34210591452	1291.1267968973464
7400000	578096.854	3605.815047417479	119625.17484603147	1301.7885788881106
7500000	582593.04	3604.770142932455	120534.07294996115	1312.6232886986784
7600000	604422.2379999999	3960.2591203714605	125179.63958640493	1177.7682295364375
7700000	609053.948	3958.6677617737755	126081.12343353988	1184.6214918174385
7800000	613608.668	3959.9195886246007	126976.78651791267	1192.5200281005802
7900000	618117.9119999999	3960.5377448601557	127867.32467867687	1201.398748246047
8000000	622620.8319999999	3959.8671503888722	128758.37903167726	1211.0474699412964
8100000	644175.8979999999	4243.602305960267	133564.7990986095	1158.2426666304616
8200000	648811.0400000002	4244.231307750427	134496.45607377417	1161.3732362115609
8300000	653350.9860000003	4244.033110741665	135419.0441538712	1165.1300499621184
8400000	657859.018	4243.550339467581	136338.3319933982	1168.8740269719171
8500000	662363.7180000001	4244.22089595256	137258.17422343363	1172.9572910252502
8600000	683939.396	4155.112062345529	141906.19611091499	1208.2926759842103
8700000	688580.156	4153.544070809914	142809.81494559525	1221.2971607487589
8800000	693122.6	4152.66089842815	143703.43949541103	1234.576830200261
8900000	697640.73	4151.870088753814	144595.9124327057	1247.8825411613464
9000000	702135.544	4149.928243083006	145485.2187559008	1261.211043693584
9100000	723570.764	3874.762791257751	150086.08433672914	1200.7401128371332
9200000	728202.0339999998	3873.668478088682	150999.9827807379	1203.6260874298166
9300000	732743.4619999999	3873.1901686731458	151904.92423221513	1207.348042861997
9400000	737263.4640000002	3872.4367576879763	152808.97884179992	1211.7233602194456
9500000	741758.3780000001	3872.5815106887962	153709.62531055795	1216.5304896103432
9600000	763499.9839999999	3710.3117812544474	158398.85775289044	1259.1219479976858
9700000	768131.512	3714.334467679948	159308.41437656636	1253.6906162131957
9800000	772682.6359999999	3715.613871839269	160211.7555197206	1248.4859034865876
9900000	777191.3920000001	3719.03716627118	161110.40712187608	1243.6519491460551
10000000	781689.144	3720.981690334481	162008.07783535653	1239.1855619281803


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	11269.607999999998	57.664661390953526	2012.852295343156	64.76059472248369
800000	20451.203999999998	55.74501217348743	3834.546556878419	130.0262550157316
1200000	29568.592000000004	61.249071249194365	5650.383294680033	194.7742760975368
1600000	38663.64	60.22389116178578	7464.171962055874	259.82964618504946
2000000	47747.128000000004	62.71001210156264	9276.94898493752	324.7435445804269
2400000	102489.572	617.6092462030944	22705.775573124563	1056.4946626781657
2800000	111690.42	618.6904208801728	24544.279984376186	1108.6544814287743
3200000	120815.18800000001	618.4633508013577	26375.98104412329	1162.8909450495762
3600000	129913.55600000001	618.7532729466903	28205.170216868963	1219.005058727235
4000000	138993.08399999997	619.6139094486366	30032.734559618297	1276.6709310174097
4400000	183696.55000000002	1723.7539250587693	40219.46608893751	1407.786098185247
4800000	192898.24200000003	1723.8208203728927	42031.33201843242	1386.8405582533971
5200000	202025.74200000003	1723.8686753140078	43836.55838897588	1367.2642298171882
5600000	211123.60599999997	1723.8334729846213	45639.05544101588	1349.189390905531
6000000	220192.984	1722.533240751344	47438.0715287494	1332.7357782412957
6400000	265975.1219999999	2121.7463718665613	57861.691517856976	1650.5075043586892
6800000	275169.83800000005	2124.200170907731	59703.95360641314	1655.1316559921681
7200000	284299.70999999996	2123.7692618601914	61540.06160204062	1660.3714602499483
7600000	293396.28200000006	2122.7174448794917	63373.12808568288	1666.210572962069
8000000	302476.21400000004	2120.0417456697187	65204.73020418568	1672.6295542876105
8400000	347819.656	3696.152920703678	75392.91901615569	1636.4552642012388
8800000	357020.3600000001	3696.5360031731857	77219.20479956426	1639.9648842650245
9200000	366150.14000000013	3699.480514534732	79038.96792716082	1644.391082169385
9600000	375246.804	3698.34598388463	80855.823021235	1649.473429824123
10000000	384326.99199999997	3700.0047973446503	82671.17938274221	1655.241442067902


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	179280.162	820.4044148778901	29153.72623603177	386.3200036563362
0.1	165911.42	919.3715949011797	32234.635892992617	178.59738603853276
0.15	157293.766	866.0168744596882	34976.85873368416	205.64399611247617
0.2	152343.172	752.5899158505903	37723.70557334847	246.29278061236153
0.25	146871.19999999998	1184.5612520347975	40207.585263751134	421.71841990310674
0.3	141479.34	836.9774011551524	42466.713128822135	324.8174019541031
0.35	136439.908	899.0181173900403	44343.90448454033	379.25336481431253
0.4	131582.936	673.2634858029685	45959.31149588347	312.99303995570926
0.45	127780.83799999999	652.3636226965568	47721.77408992526	316.9115369782902


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	3385.054	45.941423622308925	512.4094494653909	10.729956444477157
40000	5398.944	52.319165640646325	896.8542398279809	21.372205354133836
60000	7346.636000000001	53.877981319933504	1275.1984861502974	32.09478111715138
80000	9264.831999999999	57.10408757503886	1650.9127885747316	42.688576560874814
100000	11167.284	56.84834312058232	2025.3382507785523	53.565220601484555
120000	21329.658000000003	256.4058308316029	4164.351092859271	127.51682612845221
140000	23445.386000000006	260.18800041508456	4561.462014195366	128.31331594529922
160000	25415.238000000005	262.4423267776079	4945.254606457454	129.8331797560611
180000	27343.187999999995	263.5650285687473	5325.226969762466	132.1177709427114
200000	29249.46	262.48874600214293	5703.285087928951	134.9321633308729
220000	38569.8	333.25022177203726	7505.792380555567	173.79601684165164
240000	40683.727999999996	331.2960493040108	7902.685250034653	179.4407691964011
260000	42653.35	329.9245857599748	8285.37743629394	185.40841806910095
280000	44581.81800000001	331.2532504762977	8664.359653724761	191.6196433093133
300000	46490.14200000001	330.6290301766525	9041.525450378147	197.86140340063372
320000	55649.494000000006	445.04693405927	10805.309673728587	158.6741085237124
340000	57761.117999999995	457.9871359134699	11198.766766944911	161.20903282451332
360000	59731.474	461.5983028131715	11580.475420360177	165.3516436159115
380000	61658.136	462.21224684962345	11957.21581446745	170.93243361459932
400000	63566.324	463.1226678681728	12332.278475530307	177.6153664487484
420000	72551.086	823.5299878531027	14089.013580671788	214.14186849103046
440000	74658.348	830.1002095972051	14486.566536181703	208.59974639385152
460000	76631.02999999998	830.9245938377632	14872.585291950129	203.4672420317182
480000	78561.64600000001	832.0726369494467	15254.699496137595	198.91136482244394
500000	80467.09400000001	834.3338609693345	15634.092042357093	194.76723194826286
520000	89853.568	966.2800319760129	17425.89375822241	194.38701505127702
540000	91956.624	970.9916372588757	17822.44291991274	197.8388136651024
560000	93924.48999999999	971.5221305536725	18206.800387750587	201.42040469325667
580000	95858.512	972.6577195476068	18588.930986975167	205.2898252612147
600000	97769.56000000001	972.7453238015545	18968.144527427	209.44918594314046
620000	106915.55600000001	959.0464694939899	20763.322079718295	216.900466747326
640000	109020.48800000001	964.4927603299517	21159.653894745636	226.370129853101
660000	110984.102	968.2644670612093	21543.40066450345	236.2307489667709
680000	112913.656	967.5581264101002	21924.244310671675	246.31370905919644
700000	114829.75200000001	967.8447506450168	22304.280823630146	256.62840982182354
720000	123906.726	1056.6424556658476	24023.922235139362	233.73397246634784
740000	126014.036	1061.583607752534	24412.26307013836	231.1794114555343
760000	127982.526	1057.4559213949915	24788.23217157123	229.2930976946742
780000	129911.58599999998	1062.744982854396	25160.624205428667	228.1459542695871
800000	131824.78999999998	1063.395998832675	25532.147171651697	227.95138276446608
820000	140863.74	1187.2091850872428	27326.174407898827	208.81024311123147
840000	142968.398	1193.4891734164235	27726.685538021255	201.48807973037535
860000	144931.07	1193.2027365502986	28114.24346353461	194.61099263475313
880000	146859.14200000005	1191.2832447388512	28498.48677521632	187.80944858467765
900000	148765.17599999998	1188.9413482141806	28880.96784255199	181.39365906879755
920000	157995.61599999998	917.3395022951335	30690.295216078957	183.72231583210225
940000	160108.92199999996	918.2049080171007	31088.763352158094	181.9852435398305
960000	162074.974	919.344880761419	31473.66583168431	180.48256296794565
980000	164003.15600000002	919.1602937851012	31855.03947679807	179.29649201955067
1000000	165911.42	919.3715949011797	32234.635892992617	178.59738603853276


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	621573.0859999999	2244.335798286659	122633.15323299	840.1170167396618
0.2	349564.77400000003	2107.293325488613	66871.07448772127	948.473551810044
0.3	254295.946	1165.4488713910455	48246.668487593066	511.7778547134449
0.4	212214.73400000003	582.0105506527409	40539.90496286327	339.0032107236353
0.5	183304.61399999997	1329.7403460174598	35026.487829735226	398.96990029849735
0.6	165911.42	919.3715949011797	32234.635892992617	178.59738603853276
0.7	148855.67	1288.8009975597815	29388.16324167258	395.85835865146237
0.8	138000.912	797.857765057311	27682.49547277027	462.4292916748563


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	2650.974	32.76784067072822	382.6372595913319	9.578660114484235
20000	4126.861999999999	38.13815406591618	657.6120837877737	18.319387587981932
30000	5524.008	41.088883817077736	925.5977362237139	27.13736026749114
40000	6893.75	42.11637554311735	1191.0958791948203	35.985777733184364
50000	8244.577999999998	43.54782346901902	1454.9085234312322	44.79225288350575
60000	14421.366	195.4934833923855	2574.6658221999023	100.1638036015339
70000	16107.540000000003	203.74420717054866	2869.1650217941306	103.82721527989943
80000	17545.71	202.06123763739322	3142.2160391254556	107.79031328630019
90000	18930.757999999998	203.54858277843886	3410.764563333449	112.37049411712277
100000	20289.666	203.97835463597428	3677.0536437846677	117.17303812085237
110000	26638.417999999994	325.74717100502676	4877.443241216328	157.12974368124526
120000	28320.465999999993	333.7787914239675	5175.791195484237	158.05920028593692
130000	29755.772000000004	330.4881599089446	5451.819292300244	158.71247916072974
140000	31130.012	330.2051588802199	5721.906377075238	159.6533248610674
150000	32485.7	329.35168572346436	5990.518664035985	160.9422606599439
160000	38766.30200000001	434.30833578103073	7155.438090282606	157.86113865007565
170000	40434.422000000006	434.105977685428	7450.963493039533	158.4845938694937
180000	41873.13800000002	436.0877720469638	7725.598353615028	160.0253285811706
190000	43256.63799999999	434.64172509729843	7995.42787538391	162.01295748990134
200000	44614.93800000001	433.9670558361672	8262.90718743108	164.49805257962544
210000	50989.63600000001	347.267810172815	9433.154018789817	167.10518494272782
220000	52668.636	351.56939265085094	9730.946250800112	171.52825600571958
230000	54104.03199999999	349.3981044532954	10007.057852385615	176.19654115958357
240000	55490.632000000005	348.9735930410778	10278.68078516819	181.28853735549342
250000	56852.46599999999	349.4771804408538	10548.088139730135	186.90270858132763
260000	63176.53199999999	515.269431156598	11735.195802787282	219.67255206512746
270000	64860.74199999999	515.5763054162459	12027.666193030718	222.96062705207916
280000	66293.476	514.6513691854345	12297.548993590895	226.54156442242876
290000	67675.54999999999	515.1903685478234	12563.270522756497	230.5352967460963
300000	69038.30000000002	514.5301363811857	12827.442674539121	235.20638803793193
310000	75388.23799999998	716.625590416649	14010.966212796851	263.45148664848625
320000	77059.45599999999	714.6825295378786	14307.501939178843	265.2205245396257
330000	78497.228	714.0063050577459	14582.79847872341	267.12328919252144
340000	79880.41	712.534158385874	14853.032873895714	268.8258787654976
350000	81237.86600000001	710.3725765508916	15120.710053687164	270.5344739389132
360000	87705.66199999998	696.6499511519341	16318.10998128448	302.35615102291723
370000	89382.372	703.3522540393457	16615.360333468812	306.60723234105035
380000	90820.48000000001	701.680453577938	16891.15374101198	309.9693736378231
390000	92204.744	701.3150896739955	17162.19476269005	313.4150075382997
400000	93564.742	700.5805385979703	17431.1099110895	316.9910311962244
410000	100001.68000000001	757.5650891287617	18635.79844779479	339.35318579262685
420000	101679.86	743.3155840631322	18929.72630177135	340.19288631132497
430000	103115.464	738.8657637096393	19202.086452288695	342.1263593351703
440000	104499.22800000002	735.8076803199134	19469.995457530964	344.33619350117317
450000	105862.128	734.1098785573955	19736.00578292879	346.7064961558492
460000	112242.84200000002	674.8927737352051	20919.42309673413	322.6994074639206
470000	113924.11000000002	670.190529476504	21215.91765264716	321.33918865850495
480000	115362.62000000002	666.8382663818192	21490.437570733702	319.9996716833241
490000	116744.518	668.5350014239267	21759.78943917523	319.2521763378422
500000	118103.282	670.1360327873731	22027.30784539833	318.578899468657
510000	124602.352	715.1070651898541	23213.528607117158	339.17343949043834
520000	126291.924	703.9238283160428	23508.02369332982	342.2508206902562
530000	127727.896	706.8622583282302	23780.141511676076	346.0330984928293
540000	129114.60800000001	708.2652003122398	24047.656693547007	349.83939625142864
550000	130474.03	709.0897535573203	24312.613288242715	353.84680883177737
560000	136921.01	905.9068168047526	25508.280607798784	355.45925294791056
570000	138586.83599999998	906.7573776583305	25805.803601011452	352.8812235158385
580000	140019.338	907.1785644366494	26082.29278784865	350.7040752828028
590000	141403.578	908.2736544284944	26354.30410280744	348.56957369025656
600000	142765.31199999998	909.8998209668796	26624.185703475767	346.63401598047125
610000	149042.43000000005	1081.1760651459258	27808.65722607563	345.7968328675361
620000	150708.322	1069.6317412580133	28104.817766226188	349.32472806962267
630000	152137.34399999998	1071.7827655432554	28379.556302922865	353.0585140960443
640000	153518.918	1071.079059907968	28650.032418041956	356.9282405622679
650000	154878.54	1071.9488258929705	28918.748795944855	360.7423059111733
660000	161175.358	995.5832998219869	30095.953401715735	356.4579236148952
670000	162840.41	995.0740136961512	30396.103355505777	358.85700401844275
680000	164270.984	988.7969077981065	30674.74004123041	360.9648838747412
690000	165649.66999999998	989.3859235910026	30948.43634502631	363.7377482338242
700000	167006.69	987.5587758035771	31220.0089406027	366.34789623230677
710000	173351.58599999998	1015.1435634890792	32408.65951107882	341.61667529921965
720000	175031.396	1026.4109313871797	32706.542410369533	341.1033861506175
730000	176465.57400000002	1030.4686199998775	32982.4663853831	341.862287582338
740000	177850.06	1030.7470849609817	33253.7912053808	342.95393474779405
750000	179211.21000000002	1031.0066718288217	33522.92289791057	344.084998712929
760000	185542.36200000002	961.7079918769614	34692.40752557091	330.11278226428976
770000	187221.88999999998	962.5071381322825	34988.32824009391	327.224649765666
780000	188652.41399999996	965.9508522141873	35262.23508691273	324.98060267781693
790000	190039.37	968.1027142130595	35532.09240290145	322.82187543946475
800000	191398.344	967.4880926881325	35799.62939425061	320.7761663397764
810000	197758.43	935.7018362823768	36971.76651893251	344.9389409289852
820000	199430.78600000002	934.2502241096333	37267.09094181279	344.8697380856093
830000	200862.64400000003	932.7582379063892	37540.44215284374	345.1213739793843
840000	202241.33399999997	933.2243999310517	37809.07958235925	345.78611551585766
850000	203600.26999999996	930.393423987941	38075.93831650966	346.4335168511096
860000	209911.11599999998	959.2284455887933	39255.56443656963	368.46516316287267
870000	211599.44399999996	955.7754617203097	39549.67153113456	371.7507216731408
880000	213033.548	954.7297411286418	39821.23508975123	374.498508751739
890000	214417.49	953.5251534408767	40088.05282800664	377.351006292939
900000	215779.376	953.8789550415221	40352.74594948058	380.13649155669884
910000	222191.17	1112.3932993625333	41562.39391369354	404.30327153639587
920000	223875.80599999995	1127.2303824881765	41858.47883450035	407.7399457907919
930000	225311.752	1128.769688316543	42132.328788619336	411.23510365145864
940000	226697.096	1129.174418523941	42401.61933630229	414.708255402654
950000	228057.114	1129.2749354066852	42668.75513304667	418.21297304156957
960000	234245.33	1119.559066190296	43842.416816587145	409.2470703127075
970000	235928.83599999998	1129.1122139608465	44141.45929939432	411.8711139624724
980000	237358.44	1130.1726364488634	44417.90323945897	413.654755258157
990000	238739.06999999998	1128.8574943327071	44689.94992479892	415.7170196023782
1000000	240100.096	1130.0332891773103	44960.266694703416	417.63887474242904


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	4347.352	45.10191737732525	676.9667207431693	13.35657888309105
80000	7143.284	48.32460500499611	1211.6417747788269	27.02406348933875
120000	9860.552	46.80168866848982	1739.3610490364292	40.485956709278746
160000	12557.603999999998	47.15279258844435	2265.1786824260107	53.81357307241081
200000	15242.820000000002	49.22074359454517	2789.9817298072962	67.0612761383429
240000	30338.602000000003	381.897940810835	6179.519636418383	182.79081833034442
280000	33190.67	382.4245153985031	6740.0806648483685	196.96777481328914
320000	35928.700000000004	382.82784178327626	7289.386322294314	211.29222393239945
360000	38629.576	382.8337864806451	7835.258441399901	225.8797197011055
400000	41311.464	383.5650916569145	8379.406155120569	240.58961033738922
440000	54109.338	564.6275834132708	11010.797691622452	291.7766231492781
480000	56952.53199999999	569.3328710536775	11563.205107257167	296.1784471003055
520000	59693.272	575.2976896027149	12106.331255384266	301.4482200092109
560000	62405.974	577.433828593756	12647.93294853265	307.1157496923449
600000	65089.662	576.4711751452442	13185.895539077228	313.33959998333125
640000	77903.37399999998	655.5705982187385	15743.912207649108	298.3492003984362
680000	80742.73999999999	660.5091450287962	16283.740969154323	304.5264031722446
720000	83480.53199999999	663.1439400780437	16814.332452214752	311.8958784556433
760000	86183.74799999999	662.2985003556444	17341.75786073621	320.3721299460043
800000	88874.34599999999	662.3914672726052	17868.76817951879	329.8499199562861
840000	101727.39199999999	885.3575181033975	20390.021497773112	262.17167525832446
880000	104574.60400000002	884.0044123469563	20930.567593327138	266.36526234346803
920000	107314.974	881.4793456986575	21461.511513582067	271.18211096282147
960000	110020.73799999998	880.1807637803082	21989.339174673285	276.8012867298591
1000000	112705.562	880.4747131935919	22515.373813714665	283.18031656615614


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
1	32414.227999999996	58.43776495840113	6169.990045649366	194.1402191098243
2	62623.458	605.5183625768736	12612.086995646761	254.17922000672226
3	84479.834	774.1995195641355	17483.83532617754	452.9172093356907
4	93435.18000000002	1097.4303090806684	18384.438281000876	416.59583306214756
5	112705.562	880.4747131935919	22515.373813714665	283.18031656615614
6	123518.768	590.2644931968114	24517.866717226036	259.04406899203565
7	134510.27400000003	1290.0663486485992	26353.088776741257	359.668651904976
8	146265.20399999997	990.5896488590412	28642.285374023973	193.17215069019812
9	154859.89599999998	881.5318324522755	30092.392724555626	229.48056674889153
10	165911.42	919.3715949011797	32234.635892992617	178.59738603853276
11	175102.156	690.3023013659466	34075.30341671998	334.8940232279333
12	183232.54200000002	1127.8681458180818	35359.09192097797	423.8927931610235
13	189924.602	729.1338182589444	36439.33475902713	440.63722446725694
14	195792.51400000002	961.6737338642754	37083.749816022275	380.4697670799997
15	205598.09600000002	1050.8954133732266	39030.37520499908	308.3319910327393
16	211245.76599999997	1063.8487823224204	39837.88229723823	429.3015763789788
17	220478.242	722.8895650989032	41684.541613890724	246.03286612147716
18	226610.22999999998	1224.8512857848887	42747.91125456322	340.8634922916953
19	233003.76999999996	1074.2594930565988	43668.32142997262	339.2631246324176
20	240100.096	1130.0332891773103	44960.266694703416	417.63887474242904

==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1346.4299999999998	24.131009556631202	180.86023836457773	3.8110788582983046
4000	2113.804	35.53305540854433	307.05844886993583	6.317423445473234
6000	2757.7200000000003	38.09158087206836	421.2108302587873	9.250322751495055
8000	3367.054	41.03625286120657	533.4612035716298	12.190539062608359
10000	3954.5	43.76385723402365	643.2575804983284	15.128795748603725
12000	5814.660000000002	41.390275830602434	1021.0758550879222	22.943068877645167
14000	7373.450000000002	74.64959164880499	1259.7883421502759	26.04684425489465
16000	8344.332	70.08941032709616	1405.13198283808	25.94196503827842
18000	9041.258	66.47031915741613	1526.7947504450613	26.62551911197043
20000	9667.23	66.01339072912089	1641.9453999996872	27.72578909538604
22000	11508.444	62.83555030571663	2017.0657207464733	34.16356801341559
24000	12829.512	133.62480215555448	2245.2316834264557	49.33136066815728
26000	13772.579999999998	215.90201666496793	2408.4018893838083	63.22645298284187
28000	15090.3	236.0362324352387	2590.5240227183276	64.47404303030056
30000	15885.288	237.96362713658567	2720.9802192705565	64.46832756264772
32000	17670.246000000003	250.28301687844836	3071.4751885756136	69.09940654177316
34000	18869.311999999998	277.36803584166876	3268.826076588792	76.0328049707077
36000	19693.274000000005	285.25473544418617	3409.57642385764	81.97733234142947
38000	20358.128	291.9908769046636	3532.4882854310154	84.39372838270336
40000	21335.829999999998	302.1056602875552	3684.540300141103	84.33377334647791
42000	22896.482	319.78669813903286	3945.2814305232887	83.0865780503413
44000	23778.994	317.3016131275325	4088.202068154721	83.33313764604203
46000	24463.176	314.89228321231786	4211.295792040435	83.25621432356881
48000	25076.206000000006	315.1817456713573	4325.851109166047	82.6552749386895
50000	25670.64	316.33486476622653	4439.454789397382	81.64808692930112
52000	27545.685999999998	329.09051791600143	4820.820858184863	83.23457132669589
54000	29055.408000000003	350.3406662347063	5046.6254618386265	82.66638566908235
56000	29946.55	353.1556962587467	5185.47189916287	84.00149784703297
58000	30623.400000000005	349.46296920338295	5304.493079070826	85.51789692616877
60000	31245.406	349.3587724897647	5419.325768883502	87.31444725627446
62000	33106.693999999996	343.3540200952359	5790.6687782079225	93.11064805869042
64000	34431.77200000001	336.85331792273604	6008.194041512473	97.78330432267421
66000	35451.87999999999	348.63173324042214	6170.858406983725	99.37664679527184
68000	36682.498	344.94093413221003	6340.8233925591485	99.20338727607509
70000	37443.435999999994	347.35988891445777	6467.530294027974	99.81404168172635
72000	39223.802	355.60748829135935	6825.530094092153	99.42581591863845
74000	40397.69	377.33418872106046	7027.264604781248	98.7093646805284
76000	41232.29400000001	360.09766490649713	7174.978544154488	100.14795192603651
78000	41913.716	363.74390231468124	7300.706740352568	98.71786588962185
80000	43018.41599999999	378.20550613536915	7462.959755914924	99.29998237118056
82000	44667.221999999994	366.7358552237132	7750.324843194653	107.7157604931408
84000	45622.652	343.46744968855216	7904.922391215611	110.99455820819304
86000	46338.39	325.1678938982503	8029.547790527298	114.60378587885833
88000	46973.266	315.02077717015607	8146.257534218988	116.60372662286352
90000	47567.18800000001	308.4963154399093	8257.493881293683	117.97379123358908
92000	49441.068	314.87160151401457	8636.064524722238	115.66409579165818
94000	50939.126000000004	342.1838070134573	8857.535705475908	113.16582008855907
96000	51820.636	340.2354385879145	8995.212035614244	113.22701002229469
98000	52502.619999999995	338.5814823314739	9115.374563956173	113.94317798031801
100000	53120.047999999995	336.4834395396666	9229.041782675484	114.51163480747094


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	862.2860000000001	5.491343086066353	119.81262302358837	2.0140096860366326
2000	1500.0259999999998	11.06548206511287	216.4732052778849	3.4481686865486814
3000	2021.598	13.62666487279854	302.7512368962024	4.9487386984174835
4000	2491.9020000000005	16.71209927633911	384.5075269217647	6.365834818654002
5000	2934.2559999999994	15.245317824025703	463.7907349083648	7.83587024371486
6000	3926.762	14.768505378375686	669.7842573547154	12.439916175081413
7000	4808.9400000000005	39.25895113785392	837.0634016820052	19.90599733175961
8000	5579.481999999999	75.82194842011258	974.8685222870636	26.21230073132965
9000	6247.246	95.79432878133585	1090.0143699434834	29.85462342075577
10000	7091.69	98.01343229941035	1211.5485279149912	31.73529556516745
11000	8042.278	95.15063306848447	1393.807516525234	33.67140925979932
12000	8816.453999999998	101.13607337531761	1520.915265111748	39.05140672067408
13000	9429.088	111.19536569080144	1624.1140329989032	43.66216551414829
14000	9949.030000000002	112.19021357597396	1716.0097469561654	45.72909123264291
15000	10424.194000000001	118.23575095733335	1802.512922288397	46.79943185620885
16000	11410.97	116.95322911317989	2008.0597457369417	45.69507391652008
17000	12271.587999999998	123.8097605917149	2169.244191470543	46.84754312018755
18000	13017.893999999997	145.87900436853695	2299.1448726605026	50.236658284818596
19000	13862.922	149.0332638335784	2423.064525160928	51.57741942155487
20000	14533.278	148.5452770332631	2524.8045771528414	52.44793849310582
21000	15499.403999999999	148.10218688459685	2716.2247387120124	55.05053854424581
22000	16312.668	149.3510368077694	2856.0606667850543	57.39644210760227
23000	16983.308000000005	152.62311466121093	2966.8931707168676	61.467050248989835
24000	17548.994	146.27897093491626	3064.0271943301973	63.67457861056302
25000	18049.427999999996	152.87519447066705	3154.2811399479583	65.27733464095452
26000	19035.978000000006	152.58713574726946	3364.864071010902	60.99639382393774
27000	19896.554000000004	141.56393986856838	3532.1267296576902	60.4720351024834
28000	20750.064000000002	143.33645478771803	3666.0179794193364	60.57446408177152
29000	21453.924000000006	143.50621970260622	3771.6622851668517	60.26280028219135
30000	22001.024	140.0599264759353	3862.8019572905896	59.81893082716787
31000	22974.050000000007	136.87169084787445	4067.2124913400935	64.41388835619999
32000	23799.231999999996	136.6291786633533	4218.494551511747	67.9507812717625
33000	24490.672000000002	152.58711324646254	4337.550072382243	73.70125867736019
34000	25080.614	162.32852150294892	4441.123276862533	79.11805295858483
35000	25596.606	161.7874133409505	4534.555257194619	83.12021027859551
36000	26582.152000000002	162.89042566502707	4740.417273009845	79.18432471426502
37000	27488.218	166.48388068785843	4890.785973266173	79.62365929434095
38000	28226.549999999996	168.3657242103893	5000.1657116255765	80.34476202792848
39000	28802.895999999997	170.59994289435014	5092.989307987827	80.59259106699027
40000	29295.005999999994	170.88619554155576	5178.107387826005	81.01811266300938
41000	30280.579999999998	172.86966111302854	5386.693717564638	84.40644362366643
42000	31124.642	188.98216598986832	5542.0447341413455	84.92286231844949
43000	31843.588	205.9705815455746	5667.096355876454	83.82482413981239
44000	32471.033999999996	226.75654081954445	5775.827189918518	82.9909489621019
45000	33020.506	235.5627244705696	5873.78465701562	82.20069856103258
46000	33986.348000000005	231.57330016888832	6054.785093980338	87.05046908327272
47000	34757.242000000006	229.7842200268212	6169.701747209115	88.37826713390182
48000	35350.692	226.71018233271613	6263.935355837193	89.73796363988006
49000	35848.25199999999	223.54751723565195	6349.53019252052	91.37974423972479
50000	36306.81	222.18252281501265	6431.485570720074	93.03902456344869
51000	37297.835999999996	222.1279044554694	6638.942302609345	86.54037093346673
52000	38169.492	230.82623405689836	6800.20178622777	86.4762071893722
53000	38923.984	243.64414666566975	6929.676629461717	86.23059197769979
54000	39581.106	263.3210348267371	7039.69155519053	86.54583462903275
55000	40268.615999999995	263.71292047730054	7148.44558012179	84.64316770680922
56000	41190.216	268.23666727557884	7305.520314979527	84.8514132589272
57000	41890.984000000004	273.1968257176878	7413.098304941968	83.36264493926495
58000	42444.262	271.47555362827444	7504.5538966687045	82.73364901775463
59000	42927.12	268.70475908616334	7589.1775754440605	82.3862708083693
60000	43375.903999999995	270.1542821426259	7670.706392549514	82.22799186443511
61000	44366.79	267.42029047092814	7880.677581770581	80.40406378442665
62000	45249.873999999996	251.34469877927444	8049.467896376574	78.74314544163946
63000	46033.768	232.727581748847	8192.152608065957	77.91090100134828
64000	46780.901999999995	211.05000533312136	8318.768518584262	77.37066617334739
65000	47558.687999999995	209.7557780319249	8433.35016775545	76.69288910046203
66000	48513.06	208.53945515311128	8619.923952727258	78.36263857518078
67000	49296.66599999999	216.22923515976794	8750.450506279929	83.15170345682277
68000	49927.612	224.57216097380217	8853.939208581041	87.02124549732824
69000	50463.126000000004	230.64020350127848	8945.879972738629	89.05299888500777
70000	50945.77	234.2298412054103	9031.534176642414	91.58558784625697
71000	51936.56	233.17190625516162	9237.321121324987	91.28355394650185
72000	52807.996	224.7789471755153	9397.643875144746	88.2235851288537
73000	53594.25199999999	223.96990158898103	9531.311290017538	84.1581900409951
74000	54405.68400000001	228.8351221682927	9648.666456133926	83.72791638839466
75000	55040.99399999999	238.1674318718774	9747.51720841665	84.09162909180692
76000	56011.55	238.2663016691852	9944.403532411921	88.58714506286547
77000	56831.928	239.1699498404162	10088.539768718938	89.7343399774915
78000	57515.95599999999	246.47177720785788	10202.773225145876	91.16327282692497
79000	58093.750000000015	255.55977778637563	10301.490011368232	92.69266472740655
80000	58602.808000000005	262.56863757882354	10391.996881273917	95.37957536560795
81000	59590.726	259.2043993196621	10593.98522940569	96.3720539570261
82000	60475.71	247.40215704619632	10754.81049244553	93.93178042104857
83000	61310.27599999999	234.71700933488293	10877.771945855711	94.56362206349353
84000	61985.44600000001	229.43156269353983	10978.67269510753	95.58051047873901
85000	62526.898	225.57651974933484	11067.365865837535	96.40943156732367
86000	63508.254	227.76199274193607	11275.841261908561	99.86656743182124
87000	64363.119999999995	232.54499091573553	11437.502961589946	103.88817327319516
88000	65073.474	238.32582236183518	11562.750879269606	104.80211043383453
89000	65682.92800000001	245.2882237876284	11669.749884121364	106.49780201618857
90000	66215.122	245.73274144439773	11767.953672386531	108.70705442051738
91000	67202.78	247.45408983844735	11970.585390397271	103.16988632876068
92000	68079.768	250.32494849694683	12106.01045183474	101.07369025565961
93000	68779.40999999999	258.68303887189757	12210.493461146722	100.26365930967177
94000	69343.782	263.75941654806445	12301.478939602765	99.23894835913295
95000	69833.288	268.3526033991589	12385.529611341244	97.90024828519898
96000	70817.73400000001	267.7272137497825	12589.331553149046	98.26101860152913
97000	71664.868	263.60135376486505	12746.044560174021	99.271216581693
98000	72384.736	273.6698685643018	12874.442693053365	101.91490093034895
99000	73012.542	283.58862670345854	12985.940571386147	105.45915902770645
100000	73568.014	290.75928754442464	13086.083941426832	107.46951607926768


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	1832.1559999999997	17.669312506276068	250.289268413352	3.766794456232681
8000	2777.7860000000005	19.438893544186847	416.904853909716	7.01888580560001
12000	3646.2380000000003	19.597896599153483	577.5852313431664	10.161901828010434
16000	4466.14	21.00753304042303	733.0483310022095	13.158009322391557
20000	5280.366	21.815871999787156	889.0054997961728	16.286249958383753
24000	8636.567999999997	154.8045549717432	1532.5498303765387	37.160281824771396
28000	10289.078000000001	172.65684874275271	1767.6205449832244	37.96380478603629
32000	11229.094000000001	174.13823986196226	1934.831446805604	39.90624386183072
36000	12091.602	174.7573195923741	2095.740241391426	42.29686462618955
40000	12917.252	175.6864664869404	2252.8053063866073	45.169363747804574
44000	16318.012000000002	181.488883332654	2894.662781276534	51.29472052930895
48000	17973.443999999996	170.9428181975878	3129.6579808565903	51.07421370179822
52000	18913.870000000003	169.7808289792723	3296.1428655161812	52.02890038909279
56000	19777.874	166.34340385012294	3456.746007824398	53.545067349048665
60000	20599.538	165.8679902010422	3612.558209609172	55.188012300521414
64000	23942.514000000003	173.73186442203328	4263.241164799394	85.5815289329478
68000	25545.328	181.98521849620374	4497.642331120892	88.21570659339842
72000	26486.336	190.2188715488904	4669.678414540263	91.26752976175281
76000	27339.85	194.12943545766404	4833.054249521575	94.58346710422208
80000	28165.435999999998	195.60349049373573	4994.395795124343	98.36274555014961
84000	31506.139999999996	161.3110893756397	5636.809566127766	104.8078598940211
88000	33125.066000000006	170.3692945861365	5869.251458751293	107.4276379338748
92000	34068.862	171.94592753408114	6038.700245852064	107.25479463477652
96000	34924.342000000004	173.43410210605208	6199.32260743425	107.46803756251894
100000	35753.128	175.49667782863764	6358.649132573448	107.66233938899953


==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K5_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	53120.047999999995	336.4834395396666	9229.041782675484	114.51163480747094
200000	75078.61000000002	426.69096818812017	13451.576075183368	172.97386871082827
300000	91046.78400000001	413.40589403957705	16603.551971166653	185.26473164503415
400000	104462.23399999998	848.0525831207534	19272.909986869752	164.08564763749743
500000	115600.626	944.0046517799688	21609.574996986124	243.40624572997984
600000	126957.39199999999	456.9849456504097	23913.988888755954	234.84586642629336
700000	138197.006	748.6557615738811	26289.719389996386	251.06568739650743
800000	147885.37199999997	898.1253892760393	28374.275430785154	290.50827569958034
900000	155126.742	705.1412860444716	29805.990396155445	288.28303650377376
1000000	165911.42	919.3715949011797	32234.635892992617	178.59738603853276
1100000	173023.33200000002	1265.7166453901887	33766.36035022006	386.13654064334355
1200000	181176.436	609.3293228022635	35504.197030518975	448.18901472246955
1300000	188126.546	633.5713009107868	37075.94985576293	423.91927136133177
1400000	194944.16799999998	1453.7965916164305	38305.70545176028	506.7600623892724
1500000	203376.1	1149.257037800218	40352.51708405993	323.14097771334656
1600000	208223.39200000002	1062.8862339539828	41322.435250646224	701.9239290630588
1700000	218663.45399999997	973.0191114738341	43718.536827361306	404.89374652139475
1800000	222383.52999999997	1658.1421084856775	44315.75140792024	482.9420587492871
1900000	226981.102	1051.2954191197766	45130.99518138916	546.8210053464032
2000000	233029.544	1594.002559953334	46623.51786804135	456.38867513242144

==> Simulation_results/Strong_regret/MDB_E0,0_WSS1,05_strong_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
3	100148.79199999999	591.9296155756671	15366.701290909716	200.7990919850019
4	133625.47400000002	535.5906961311167	23687.114741802692	315.72005436187845
5	165597.47200000004	1134.9335206453438	32207.1614092252	416.2945279270623
6	195953.228	931.4771597939363	40362.18014451735	540.168933366316
7	227066.46000000002	1057.0747426953542	48931.7698332795	410.0032257243362
8	258756.97199999998	1771.7885372495493	57446.293699157206	709.6308336092833
9	290516.476	887.0224627395169	65945.86363240793	415.2965569729861
10	322730.74199999997	1436.5814874501236	74989.54202475699	711.5169571264099
11	353826.99799999996	1753.9251330645604	83983.31624715096	483.1130046587397
12	422021.84799999994	3287.3636931093033	101640.20094747106	1208.841567180223
13	445570.158	4855.426878099735	108819.50046125407	1143.785386887441
14	477599.6	4841.98935172541	118558.5327625358	1056.72917428179
15	494316.0300000001	6436.122907453249	124078.1058031816	2078.313811582189
16	553991.388	6226.586329126284	141212.0842950014	1885.6815834456759
17	553378.8240000003	4669.698013246167	142205.8687590322	1366.6541426532822
18	618845.1819999999	4699.856765679829	158953.08356980555	1128.9843516405203
19	648508.7320000001	4901.478531538097	169644.5370748833	1329.8026283755296
20	683185.6680000001	5165.011941070029	179516.19072587113	1668.2223943181527

==> Simulation_results/Strong_regret/WSS1,05_strong_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	4063.298	51.99262550272558	437.7497012924303	6.47868087617713
400000	4361.650000000001	58.43322894076977	469.3338624896022	6.728689622763761
600000	4550.982	65.16040273390264	489.4297882129978	6.808034480054883
800000	4675.531999999998	67.43660278777035	502.7642103534762	6.66534579130167
1000000	4760.006	67.18304154406158	511.70022862667065	6.89177648426502
1200000	59227.57000000001	5044.764314496989	14194.381328311578	1433.2818052214407
1400000	60904.654	6079.691079104084	14546.499423002571	1617.7660833668021
1600000	60964.409999999996	6079.720507174289	14552.883811347336	1617.7575733112678
1800000	61009.404	6080.046266920456	14557.735622517304	1617.7002441349885
2000000	61051.083999999995	6079.39276107811	14562.232573033922	1617.6994085313563
2200000	144285.342	9248.195055620068	35225.50859103306	1888.15048117299
2400000	159483.954	10323.238795563475	38698.06132098202	2418.8731903483713
2600000	163730.786	11170.900670975663	39468.37565226339	2461.941528098271
2800000	164860.38799999998	11809.52867823531	39691.18547776648	2640.4474709639912
3000000	165039.902	12018.951503541586	39710.249151579425	2666.4071285232562
3200000	303475.1920000001	8265.254067260945	76780.79550692457	2934.742151368234
3400000	341861.146	15241.198614836458	86834.6293798369	4754.535735274416
3600000	354099.66000000003	20292.98801887108	89893.91870822612	5980.995762018402
3800000	358161.98400000005	23537.025513848144	90809.78043673988	6521.984798384979
4000000	360052.8439999999	24861.339822605958	91226.50738922066	6474.39995115584
4200000	467280.574	24218.17827525074	119592.76380716781	6627.297058641435
4400000	502798.61	28990.838440946998	127684.6697804071	6193.273088986964
4600000	516575.7100000001	34930.10923861445	130843.66790905013	6339.306236921461
4800000	522344.434	38783.36688800274	132119.52348444666	6864.482190276625
5000000	524586.604	40991.517792654304	132621.92333107593	7280.910488197969
5200000	687661.8940000001	40860.526355555754	176238.1003191176	8265.465395099753
5400000	754686.942	46059.89280596151	192287.85510833748	9745.940661770115
5600000	782191.6660000001	51378.316234076876	198858.6793266746	10372.494226303887
5800000	797652.808	57268.01398343853	202658.18681992605	11618.136090452435
6000000	805505.0399999999	62131.23858662763	204588.26469822013	12898.146242558805
6200000	996217.4720000003	61155.1111821694	257131.97205460598	12161.237602821588
6400000	1090096.232	60186.78240808693	280766.19340467115	12458.11947672709
6600000	1145090.8660000002	60796.060147083896	293897.80234019633	14022.14788987079
6800000	1167975.5100000002	61692.19000113915	299146.28672732913	14002.777156763475
7000000	1184580.252	64464.073148095005	302862.9240006337	14706.595116300316
7200000	1380969.034	65087.27364625036	357263.570849594	12621.90110742093
7400000	1473300.0339999998	66724.86333144567	380229.4564156755	12973.236946888073
7600000	1533575.2480000001	68226.91907216368	394690.6660325165	14619.51449593759
7800000	1560799.7260000003	71361.13176288556	401573.250409474	15588.019328536735
8000000	1582359.332	72479.73895441907	407098.37148337683	15928.60774293561
8200000	1750481.636	67434.31033489163	454245.696883702	12643.798671659384
8400000	1892329.0279999997	62676.50885820923	493979.54919305985	9320.828510838373
8600000	1945926.7059999998	61242.50717578297	508105.4423836757	9383.006568827586
8800000	1992527.5320000001	63627.40808273203	520211.8234456653	11462.067348304696
9000000	2009308.418	67696.70815947166	523867.880644504	13417.563302022469
9200000	2207237.684000001	67928.23104248599	579821.5551923187	14382.561505696653
9400000	2308039.9240000006	69469.6245422024	605666.504037057	15112.996874855333
9600000	2377236.264	69724.25890050628	623225.0489728075	15989.447855466105
9800000	2429135.6060000006	69657.72550831537	636008.214777767	16594.740256717894
10000000	2455498.766	67867.4243168423	642265.2153783144	16203.17472116182


==> Simulation_results/Strong_regret/WSS1,05_strong_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	3692.95	93.13396384897523	403.7345681638193	4.589099767228691
200000	4007.7400000000002	100.99555061706671	437.3265061329441	4.479326165957627
300000	4173.431999999999	104.53917296613932	455.18286433596114	4.296928717407925
400000	4299.672	110.63674422782553	468.6991057064387	4.272890099639019
500000	4404.816000000001	111.68017462577895	479.9449351182802	4.154789708366107
600000	44249.864	4034.9299388746094	10691.594294155062	885.2699937811134
700000	47312.914000000004	4396.559669368261	11389.67204109049	977.585906578809
800000	47508.662000000004	4420.85586693547	11435.920011664472	1008.259493286915
900000	47567.366	4420.164473189758	11442.200600930159	1008.1233107999168
1000000	47610.844	4419.7091003901	11446.901717833416	1008.1529824636992
1100000	103703.06400000001	6343.5680143086665	25874.59460630241	1571.5009266867037
1200000	115119.08200000001	8575.878041827942	28473.81338094151	2177.944171220795
1300000	118110.78199999998	10392.945111635217	29134.104023497996	2428.994155360504
1400000	118564.51000000001	10906.133717521841	29186.57431331531	2456.528725923479
1500000	118990.70800000001	11443.27508453648	29235.366180819197	2486.211873633424
1600000	177508.51799999998	12487.02150208573	44435.68359643048	3200.703773562736
1700000	194776.26	12584.822554076805	48826.791164383576	3426.1563515622497
1800000	199792.35799999995	13435.939796810138	50072.34124914968	3502.86427151439
1900000	200994.78999999998	14079.203782683635	50343.765216982836	3480.6972541336954
2000000	201409.62200000003	14065.342100911885	50454.23029443588	3384.1890496114393
2100000	273778.464	13613.43060562963	69793.21720250497	3288.1653405206866
2200000	299424.07200000004	12961.475991976984	76252.02524019055	3797.2590402024985
2300000	308895.6480000001	13612.35102361643	78839.94549158131	4139.411753683191
2400000	313199.79600000003	14173.240662876107	79713.34179342916	4185.54287788348
2500000	315373.58200000005	14496.624130273936	80262.25682297883	4247.114711327748
2600000	392352.01599999995	16058.876053959275	101262.28896241497	4768.775127295951
2700000	426654.208	16823.92098039825	109657.30882260491	5566.28356815377
2800000	444573.854	16514.84507109098	114204.42510581363	6177.00563797839
2900000	455161.27600000007	16834.542122795025	116926.37868788792	6653.295277033687
3000000	461974.45199999993	18342.033305503373	118642.57334614723	7105.140826615691
3100000	531911.8400000001	18129.215089697987	137667.7926848174	7349.980455324456
3200000	565074.446	17449.844691771283	146059.83167060176	7950.865972875136
3300000	578568.9800000001	17907.724524069436	149345.9715478687	7937.574121477141
3400000	585569.484	19476.58007883041	151030.41899206137	7974.833892607894
3500000	588754.496	20641.50895016225	151681.9583887242	8124.3221392813275
3600000	662191.572	21937.51180648891	171126.37008515577	8433.74596312628
3700000	704351.722	24739.832945508744	181671.25561196086	8732.613989641015
3800000	723212.6699999999	26246.516852440524	186188.71212827397	8948.136927242997
3900000	735781.976	28802.664187361926	189331.90213528636	9295.858269213188
4000000	742897.3699999999	29906.871422494554	191015.2748706208	9361.397423695655
4100000	830287.834	30659.80634816432	214250.2018117893	9998.792190833949
4200000	875551.432	34025.30106989756	225484.85043291695	11383.412087577828
4300000	910496.428	37927.85726992084	234206.50436595702	12578.354098648682
4400000	929566.5380000001	40630.86131761802	238641.44017055584	13292.93829232037
4500000	944027.6960000001	42794.35507456125	241843.83053692355	13879.550996111975
4600000	1026012.6980000001	41187.655343913735	263483.0561008112	13433.510610248886
4700000	1091093.138	39015.25576011334	280663.74581834115	13280.182363908705
4800000	1126494.08	37257.88066993615	289107.84388699033	12262.656942239188
4900000	1150149.922	36661.03481156998	294448.4471006985	11354.684815808245
5000000	1166235.7400000002	35943.729111548186	297971.6083961058	10650.378745506874
5100000	1256188.178	34283.157516996034	322847.9657872454	10996.164007351437
5200000	1335180.8459999997	31665.519199791503	344299.18520392705	11031.336605882234
5300000	1373415.3760000004	29262.51304491471	353994.92180763476	11378.889743150095
5400000	1399504.268	27798.548640997324	360593.1311373644	11974.998193505826
5500000	1420137.694	28211.91018195927	365961.6174660805	12734.310595896184
5600000	1510433.446	29037.095385298737	391075.7494161447	12623.321335999097
5700000	1591996.088	30645.438632975798	413876.28190858464	12567.04823934504
5800000	1645001.2060000002	33901.19839706499	427995.64550689096	12341.202763791242
5900000	1673806.048	37518.31206836856	435391.0882906901	11801.810233032575
6000000	1699360.27	40731.323383766925	441921.64383033	11486.71729505126
6100000	1774203.738	44588.523528505975	461983.82335980574	12090.477220088393
6200000	1821290.872	51537.62256372947	473694.1104487286	13020.372749887
6300000	1863021.44	58985.01085571562	484041.73535048886	14002.035654102945
6400000	1889580.9060000002	64152.52097990373	490443.38269599027	14941.784190538156
6500000	1906987.9980000001	68877.92004749365	494588.2205578373	15654.916905389755
6600000	2004353.822	67354.08798497992	520826.2024057383	16100.187669403134
6700000	2077446.208	67897.46224831222	539531.3303962722	17339.62219486153
6800000	2118581.632	68430.6725055158	549678.6992456736	17929.701423004855
6900000	2152592.6440000003	68665.52095916367	558216.7671362469	18370.54258296535
7000000	2182902.9	68276.45126599257	566034.5122784743	18726.91060669218
7100000	2268591.5199999996	70062.9010144159	589798.6070682975	19261.53718568259
7200000	2341575.1859999998	71377.55473295803	609738.9946459086	19465.906153755797
7300000	2410466.148	72851.24725698253	628425.8163289727	19833.049508754964
7400000	2449334.768	75151.20579572406	638039.0525320254	20188.478567735005
7500000	2474839.7379999994	76104.53547332338	644050.8014222048	20348.879442888618
7600000	2572244.2639999995	75827.80200556874	671431.9929730328	19785.46240620331
7700000	2659619.1520000002	75540.36772308299	695448.6053475675	19435.739883442024
7800000	2707317.7379999994	77873.38901445309	708143.8990058943	19933.119944265763
7900000	2738249.49	80375.87146562175	716297.9814342702	21037.8432572032
8000000	2767518.7119999994	82902.33109800538	723936.542358263	22025.386643337937
8100000	2851388.412000001	80192.79645658952	747038.6748791179	20554.55764936985
8200000	2897938.6680000005	77661.41548676879	759343.1460492567	19189.957984244364
8300000	2930853.409999999	76198.1189708498	767753.3150037773	18298.738725618758
8400000	2962249.2759999996	73858.96664600147	775827.3085409328	17509.51317428071
8500000	2989472.2020000005	71944.64863695407	782560.4159258577	16959.641244882303
8600000	3075428.65	74087.52902606601	806333.5319718383	17667.884076076025
8700000	3148413.1460000006	77021.9630649538	826105.3340932645	18799.937245608762
8800000	3219034.5960000004	80456.66182781091	845256.3340569254	20429.668515643516
8900000	3282773.6279999996	84618.71680666615	862071.2351510614	22288.69729031909
9000000	3318828.506	89386.16306684328	870654.7744801104	24019.360684564137
9100000	3410402.268	88487.50428917802	895969.8812398087	23855.507911890294
9200000	3497480.104	86487.95390905094	919884.2358217407	23406.253915387246
9300000	3583129.9359999998	84970.20240597897	943270.8702343166	23185.964834746494
9400000	3643705.4420000003	83093.13387644742	959368.3415291216	22486.94156144031
9500000	3675021.0659999996	84061.95706899585	967707.0305607889	22894.87095504084
9600000	3770014.528	84400.50762572313	994960.4739715619	23713.162194185305
9700000	3863829.482	84325.1561171284	1021794.4322548702	24604.96259804297
9800000	3953399.846	85225.9354142354	1047000.0636018256	25777.88805763258
9900000	4007988.2559999996	87853.51298407	1061053.8548001363	26727.99986787973
10000000	4040816.757999999	91010.96099134302	1069272.721638585	27566.055545266692


==> Simulation_results/Strong_regret/WSS1,05_strong_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	4281.1320000000005	89.96478827235065	465.5092989201465	4.449800555906427
800000	4594.605999999998	96.56852031358697	499.1727147640571	4.664262565786166
1200000	4759.272000000002	98.83603895116205	516.9564069772101	4.770568364383601
1600000	4885.616	101.23287511695297	530.4425094445976	4.80686490012466
2000000	4969.16	101.8592414396783	539.4399926071403	4.778813316549439
2400000	73324.492	14452.26779530834	18367.264398744508	4066.3313649195566
2800000	76116.51	16829.83770944199	19165.27332904194	4891.517641888002
3200000	76494.49600000001	17512.791913361314	19252.57175924383	5063.994461441885
3600000	76536.71400000002	17513.42155335235	19257.123340647144	5064.096414358531
4000000	76596.68000000001	17510.125950670816	19263.604106217386	5063.902780127693
4400000	319808.304	20815.337811785266	84694.52681531427	7874.068904627602
4800000	363297.322	30311.287295775855	95580.47684102817	10818.806702836699
5200000	373941.28199999995	35172.51400927903	97971.85725005665	11487.041393709946
5600000	378054.67999999993	38205.14278393887	98715.96227947382	11949.702064698491
6000000	379795.9319999999	39599.05829459663	98909.74419280376	12090.536235190139
6400000	647233.188	50716.61446359826	171294.59912551037	15546.582510692964
6800000	715000.0319999999	58787.55128108378	187540.37327253795	17280.751392508864
7200000	727715.996	62876.31892730412	190873.73567680822	18472.90742572233
7600000	730067.7859999998	63240.819743344735	191284.4290110024	18365.668580093756
8000000	730888.7980000002	63038.71627931544	191385.36330864305	18270.44557202949
8400000	1071210.3519999997	69436.39619374415	285986.4808177749	20760.907502484224
8800000	1191193.2000000002	89944.60603098196	317292.1493465499	24036.124628453676
9200000	1246187.3720000002	104219.93482005087	329506.49599691445	27294.814122649193
9600000	1267510.2880000002	110710.20653988722	334577.42807729717	29546.73768076011
10000000	1278582.572	113492.82977404392	337002.81213717925	30128.43276694043


==> Simulation_results/Strong_regret/WSS1,05_strong_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2985.8659999999995	39.40522136863501	324.3783181650962	2.2108994744079613
40000	3323.6059999999998	51.15099221368482	359.9112431615119	2.4560986542253076
60000	3507.608	54.987475099133036	379.41327458478537	2.4418259959180824
80000	3643.268000000001	57.95977931098233	393.65014351156117	2.395047451638673
100000	3738.022	60.60630876585553	403.5207501276972	2.6171068592767166
120000	16229.825999999997	883.8134287305465	3368.046874082863	222.83006003457854
140000	19630.473999999995	1572.262817980646	4126.1024390590055	401.915514302196
160000	20759.182000000004	1837.0550018851118	4375.419004734764	446.68272212568706
180000	21305.079999999994	1983.6418102514804	4501.401911927539	475.78459258616135
200000	21565.927999999996	2032.652644648256	4554.16366977404	474.96706337625454
220000	36352.346	2426.02731749848	8305.03732481538	524.2835736558312
240000	41557.802	2768.669925665472	9557.32278219779	653.6275484625758
260000	43510.52200000001	2997.875666689479	9979.978099367245	689.8510789565526
280000	44292.97599999999	3128.558785707351	10153.810546682484	702.9362635046563
300000	44662.392	3269.236670814081	10252.645591172459	750.718312451486
320000	60597.30399999999	3201.506069445025	14252.530136586502	644.4723583229052
340000	66883.72799999997	3570.8083931195997	15609.052245907931	720.3457105158722
360000	69500.014	3851.718497571926	16205.184658360546	805.9532311101938
380000	70879.29000000001	4008.4628572198503	16473.951889714866	845.5918553859151
400000	71515.00599999998	4085.8482500895648	16612.34326223931	863.5543576058354
420000	88559.638	4309.119264396794	21001.9434720027	964.2393326437534
440000	95484.70599999998	4703.0192487526365	22713.999265557017	1071.0253203829643
460000	99039.306	5044.909946823628	23612.036571425735	1177.616150183869
480000	100828.908	5342.849375789416	24054.46545279529	1289.0685780464044
500000	101741.90000000001	5627.756651360588	24269.916766668244	1354.3717108919257
520000	119214.40800000001	5705.661876932813	28893.341023889116	1221.4817731070862
540000	127763.93400000001	5616.764741901793	31020.338971544435	1078.9945379763121
560000	132474.54599999997	5713.029553223432	32160.132622041237	1059.9661697329277
580000	135263.29200000002	5944.224725557485	32813.5851138786	1100.5966599510612
600000	136937.08000000002	6360.948044665458	33216.41541539162	1124.5889894234726
620000	154863.562	6508.075317329999	37919.7608184085	1135.5081199819124
640000	164580.60799999995	7029.601394118722	40314.29447660317	1275.3190646555292
660000	169900.10399999996	7559.238060720741	41672.42996837031	1475.8128643275847
680000	173157.966	8169.656627801593	42534.4382433708	1728.975413516566
700000	175232.026	8789.078662810523	43105.436431201255	1953.2904077205637
720000	193428.488	8660.34196830689	48001.60814387617	2010.5371215139203
740000	204999.386	9025.418751573183	50860.64204009349	2228.5388216780534
760000	211762.392	9655.545020138878	52451.418537848585	2467.055912315011
780000	215921.62600000002	9963.087652004057	53411.75468563164	2661.6695713255153
800000	218098.47799999997	10394.149071064288	53970.623769939564	2803.058940577455
820000	236546.03399999999	10293.252575965798	58871.333257536186	2797.7197673258574
840000	248706.97999999998	10715.571231134203	61826.568755199994	2857.2089617638303
860000	255316.36999999997	11197.739480330645	63431.83152907786	2888.6311193626843
880000	260030.126	11744.994387295554	64568.93834575425	2928.2542923033575
900000	263175.71599999996	12175.750135576149	65284.37933057661	2934.500457057833
920000	281637.27799999993	12164.023771172087	70236.54071020619	2854.8316707662916
940000	294397.8	12208.527260348259	73451.42195064326	2980.6158094964503
960000	301771.63399999996	12340.327250103539	75234.43305461573	3173.606776542617
980000	307114.38000000006	12271.297268949735	76492.77588575441	3236.0306219497143
1000000	310662.20199999993	11860.879555245474	77324.7464975303	3265.4191932699578


==> Simulation_results/Strong_regret/WSS1,05_strong_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	2581.4739999999993	66.55095828678117	286.51615708045875	3.944147155701709
20000	2940.8539999999994	75.98865181357303	324.8184187823555	4.106098167677229
30000	3133.1	82.23584457724823	345.4543095037831	4.1586258178121644
40000	3265.8840000000005	83.5466490052115	359.7712739746447	4.192574075745514
50000	3367.9800000000005	88.44115080411125	370.70404568385004	4.24865535215473
60000	11239.985999999999	473.3782330863987	2270.904237646703	135.80242010928043
70000	14209.542000000001	953.5724555795427	2943.448182275771	222.07191511762034
80000	15534.068000000003	1186.5853199533904	3240.267498008274	292.4221800763721
90000	16238.586	1320.3849959109143	3401.1842558539065	330.8006732034693
100000	16659.356	1473.2784362562898	3493.3646674805614	370.02772550813665
110000	25288.672	1353.1056196009079	5621.270123741374	267.6586773515762
120000	29625.003999999997	1264.5362585654343	6615.865647421076	251.56729550409315
130000	31866.929999999993	1438.2627774815298	7094.908193388117	361.2941421884467
140000	32979.426	1608.4749212717009	7331.2373834054115	426.47385650739335
150000	33620.266	1735.6195983644186	7468.267670192583	464.1206738327298
160000	42503.588	1698.0029099621709	9649.884120226809	469.776621437599
170000	47373.006	1760.703533074837	10777.777644338177	533.6413931626809
180000	49982.17800000001	2080.604098246468	11378.700274735083	632.8295953085568
190000	51428.445999999996	2286.310412152198	11702.39796488522	680.4938201926137
200000	52378.314000000006	2547.599648593858	11907.658904494649	719.822934557935
210000	61498.77	2531.7449182771616	14287.678510428066	771.9700339031357
220000	66955.72999999998	2788.695960388809	15516.657084374736	811.1806384939924
230000	70302.37999999999	2848.3705377402594	16274.865530972282	838.0750820756344
240000	72348.00200000001	2850.466711142033	16747.76722021647	895.0708200579062
250000	73766.62999999999	2698.121153811378	17050.369941004014	899.3474473615539
260000	83078.76999999999	2468.8855055627423	19484.08647636731	863.2279425755769
270000	88646.45800000001	1950.83927118447	20811.772891927176	812.8892661483947
280000	91666.06	1905.0522306050734	21513.150194024252	784.2612302109532
290000	93571.292	1874.0800928028596	21947.778668730556	747.849063048745
300000	94830.61	1955.4453758614163	22224.276989075657	731.7502819034918
310000	104132.372	1839.046549642262	24704.360230970306	802.3039414317259
320000	110333.552	2067.1230515477328	26216.052003212615	957.6745634265679
330000	114066.134	2550.9248317519846	27144.370228032145	1152.676581956789
340000	116570.18599999999	3037.8706358244494	27736.01706083741	1268.940027956438
350000	118188.25600000001	3451.1334349141325	28112.78776032596	1347.8526145930316
360000	127430.95399999998	3309.4224030727764	30675.27938168227	1303.0530421492558
370000	133837.92799999999	3216.8585261359062	32289.68619301181	1302.5672474589326
380000	137742.27999999997	3363.501722761902	33250.38344845053	1396.4832698958166
390000	140441.274	3627.6138370994763	33893.9319949326	1509.124582301229
400000	142285.882	3970.641059593392	34320.13936154194	1635.8997756026106
410000	151727.162	3922.2668417519267	36806.35898422396	1585.3696063233035
420000	158866.804	3858.614807562135	38528.224914688304	1599.5803528206286
430000	163527.36200000002	4010.0784177253554	39668.78698793279	1641.586373861891
440000	166699.526	4064.3309809452094	40450.07140620591	1634.624294428898
450000	168858.81800000006	4247.49122451725	40953.77704864947	1672.1620779651637
460000	178175.76199999996	4226.932739085292	43424.7664629595	1628.164702187504
470000	185208.49999999997	4222.874884846404	45172.62061757279	1552.8199341020404
480000	189672.60799999995	4225.265556164081	46262.81446457807	1490.9301080645428
490000	192868.89	4210.104360482706	47049.42572482125	1443.5080024763881
500000	195109.97800000003	4281.572592810571	47574.17157009379	1404.8443118319176
510000	204573.82600000006	4238.761544728723	50184.034166685764	1404.3832869296982
520000	212071.97199999998	4361.973720081816	52069.07825826464	1403.9870884065626
530000	216703.788	4479.110166938665	53157.92643083401	1391.8743669623811
540000	219772.242	4443.140788700917	53859.994089750784	1399.6140243424074
550000	222126.76200000005	4449.824769648045	54379.182431060544	1407.3792445822012
560000	231584.37000000002	4415.04302510557	57001.27243862166	1390.2292899131069
570000	239116.186	4442.0557332143235	58906.60817605427	1413.0552628416444
580000	244054.97400000002	4535.936829062866	60079.16874764623	1477.5758010764123
590000	247553.73799999995	4742.07166385185	60947.01911366316	1554.6672773103771
600000	250260.47599999997	4978.154378149932	61601.63299787281	1640.101250863911
610000	259778.008	4812.3694783542205	64110.47301188983	1535.115115366119
620000	267497.48999999993	4492.6207323293975	65988.94731811315	1467.9671942304444
630000	272855.54800000007	4130.723764348213	67221.41695893573	1485.8224054313916
640000	276481.352	4162.859384981534	68082.76343046447	1597.3799738252765
650000	279149.306	4232.650177865182	68749.35506775821	1713.9498193805202
660000	288706.9380000001	4250.629016504609	71442.60892144023	1726.6062971624617
670000	296640.58200000005	4386.36404086271	73521.87532658823	1771.4976264825646
680000	302291.64800000004	4617.634726068704	74904.52036720692	1779.103085277251
690000	306243.16	5184.848277304429	75857.65601311141	1832.2568465578242
700000	309299.986	5550.384662922443	76604.21516182579	1880.0482439569673
710000	318778.05999999994	5529.65714824666	79080.28340864171	1899.9590149768694
720000	326874.564	5422.793123218575	81106.93359722543	1861.717535820276
730000	332943.23	5332.123346912464	82609.02657833522	1801.9953031170826
740000	337228.012	5108.063364822339	83624.59619099209	1710.52819035846
750000	340563.14999999997	5036.551705577445	84442.86802259096	1704.638660338908
760000	349874.86799999996	4891.783064456821	87017.32165045201	1643.7983556135216
770000	357867.766	4771.530727788185	89156.28450114404	1556.814538611475
780000	364013.86	4406.492141425488	90674.7387958873	1482.1011959151278
790000	368152.286	4386.776882688891	91619.84585776071	1466.8883263001096
800000	371277.83999999997	4643.574532534159	92343.45122025379	1483.210890183478
810000	380627.54000000004	4429.478722889794	94862.91391208109	1555.146196089217
820000	388702.046	3883.1047063348497	97007.44075681698	1526.6525995875731
830000	394842.72199999995	3328.5178776606645	98623.97446596168	1473.9532278793677
840000	399258.60399999993	3042.544403222774	99724.76583512862	1356.6991924835352
850000	402572.346	2991.7121283981255	100525.79910394794	1272.9852095804338
860000	411934.022	3228.6349088871066	103046.51761405061	1285.2724261591188
870000	420235.088	3582.5955493772576	105201.18661107356	1299.3710815410075
880000	426888.3520000001	4049.7253135841693	106847.76506286152	1246.0880634012528
890000	431483.908	4382.986311385822	107947.80094413203	1205.2690705736347
900000	434760.3	4960.157363184721	108759.09996850575	1166.6441551733494
910000	444214.076	5027.347692635643	111364.06208003887	1293.894834704611
920000	452670.8	5026.299899758376	113644.97725222206	1461.8984810676866
930000	459491.092	4947.471800157235	115419.76391661218	1639.9308979118568
940000	464496.458	5026.703003869103	116756.08174545283	1787.2156921151523
950000	468459.95599999995	5098.149837777097	117787.57125306842	1896.0103348085781
960000	477750.654	4829.692556003495	120318.51722506934	1762.6804179242527
970000	485908.68799999997	4510.823539485162	122475.88057741697	1715.6483808204448
980000	492238.442	4479.728183583859	124047.73443707652	1717.2909389300034
990000	497044.622	4273.680061008569	125213.51556298541	1727.3645321340964
1000000	500741.478	3875.051350764551	126111.71640130675	1733.5228090795583


==> Simulation_results/Strong_regret/WSS1,05_strong_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	3300.84	59.74905671035965	358.8556582278244	1.9789433776733023
80000	3623.2100000000005	65.59452568621862	393.05605167506	2.103278708848795
120000	3801.5979999999995	72.38906206511228	411.84677594356634	2.169849209183363
160000	3928.5380000000005	76.71267573079295	425.3640069989224	2.2888561100948603
200000	4033.7699999999995	78.50947812560969	436.5646270226447	2.3545239116969854
240000	25478.305999999997	1298.4532862020426	5836.021508470392	372.88836694913005
280000	28437.456	2236.516492063296	6520.344670409478	618.3411233524083
320000	29155.95	2614.4837337374615	6669.932804494425	676.436505063562
360000	29387.808	2817.6079064688097	6713.00484952736	710.1328500271251
400000	29434.685999999998	2816.5278765182557	6718.12146458379	710.0431298603684
440000	56237.224	3493.250806796191	13449.580404930884	778.5321034550072
480000	64166.69799999999	5038.4817344950225	15309.269810810665	1035.0210405745029
520000	66612.90399999997	5659.157555826757	15904.8788113585	1073.4170378280032
560000	67405.05	6082.325862148092	16049.538220983964	1109.8341580289443
600000	67611.54800000001	6242.853975341728	16085.106998733527	1122.199496306016
640000	95241.04399999998	6456.541927432468	23392.316087642543	1292.6916606032344
680000	104935.468	7473.8716224112695	25646.44976178607	1530.9514620019543
720000	108172.326	8132.484172256624	26382.50909692871	1694.372484117095
760000	109696.70199999998	8219.678515570355	26736.46955209526	1762.0288187479248
800000	110349.08200000001	8244.502981623305	26877.809549475274	1779.2923111316263
840000	141721.912	8608.240232744432	35319.199130255016	1915.1469935226182
880000	153466.49	8513.834844905843	37960.994375273294	1646.602618699444
920000	159295.56	8513.132495427932	39444.83850972986	1614.1409788720653
960000	161898.98	8969.338486059665	40039.19524815223	1704.745245635913
1000000	163463.73800000004	9338.785682182077	40344.400516010835	1759.7959379104593


==> Simulation_results/Strong_regret/WSS1,05_strong_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1468.9879999999998	20.898342730678106	167.7644571265865	3.5507962246774887
4000	2021.828	40.271566147841945	226.69630045737125	3.793657383454859
6000	2291.548	46.8552980047197	255.38414236203494	3.615466312206201
8000	2460.8	51.5292960902395	273.5435426080965	3.7146024302157232
10000	2587.652	54.16333175374915	286.99281454038135	3.755333021668231
12000	4557.167999999999	57.25663179444337	762.668679330833	18.780584857626458
14000	6265.786	159.36904761520572	1151.6489418293122	57.54073813290532
16000	7636.834	284.91079041225044	1453.7035412851308	95.60372274033594
18000	8663.607999999998	374.69887040721613	1682.5467769514453	121.2211891741896
20000	9448.719999999998	479.20604271834804	1857.8634988398887	146.1287033604359
22000	11385.608000000002	464.6496592009473	2341.2731610822225	147.95826291793307
24000	13070.147999999997	463.85144539556586	2739.703323130299	148.09743974641046
26000	14437.853999999998	501.7627587305468	3053.655001765322	152.421004869397
28000	15525.24	556.709668838057	3297.815546921044	161.48172600477054
30000	16400.98	627.197756586123	3493.0091286401266	181.3817723549294
32000	18325.872000000003	602.9730049015469	3981.7655805114896	185.16026875699305
34000	19934.478	579.2429537824933	4368.249672504311	193.1257328490306
36000	21254.692	564.0372340900918	4678.456616631955	202.95155396344066
38000	22338.156000000003	589.8879405295735	4927.344438495319	205.7590131567903
40000	23214.956000000002	598.6853298352962	5131.370727542173	203.06608962163367
42000	25145.588	580.1862069064068	5622.655372079983	207.08839056478274
44000	26845.512	583.4815986968033	6023.658694396208	220.87296607018254
46000	28254.532	615.0873572067268	6348.710613002407	242.22773773910734
48000	29425.906	649.6949653525446	6610.293963175524	267.7519607999035
50000	30402.318	726.3399899006589	6823.4270228561	296.4490468279592
52000	32327.716000000004	702.3646453896536	7318.824377576122	288.43815769363084
54000	33991.174	701.5194543307036	7723.104292645301	279.04430320908847
56000	35402.43000000001	719.4949698689148	8051.0191874697175	279.60090997669414
58000	36568.03999999999	807.6292475580069	8321.526356980645	299.9321975606387
60000	37519.194	906.8885107540927	8537.650078275463	323.8085577061317
62000	39434.17800000001	916.177939652917	9034.082844338689	315.5178238107283
64000	41105.200000000004	934.19146269797	9436.006805958848	321.1950576864482
66000	42498.92999999999	962.0922120392947	9751.152194674964	323.94791641898496
68000	43648.312	996.7576744714731	10005.432783514723	326.85594027698
70000	44545.794	1028.0259517714278	10206.874260740478	333.81738599782057
72000	46486.25399999999	1014.0860408838862	10700.16160382958	329.78175768001734
74000	48265.742	1018.9689293027748	11142.063624459004	336.02239135429545
76000	49766.547999999995	1048.528643012567	11503.714879379131	347.2043814008052
78000	51035.46399999999	1104.3187319610238	11790.872873564866	366.8399155072669
80000	52042.082	1191.6873088916122	12012.16452915798	387.62136898900195
82000	53986.61	1193.9922500120688	12515.563223495305	397.5985498786573
84000	55736.882	1206.1137693693036	12937.92345358325	397.8587339064547
86000	57220.78199999999	1237.3563302981443	13288.49600864146	401.7461949064194
88000	58474.34800000001	1274.8524718204328	13576.324688499148	401.4450305516802
90000	59498.58799999999	1333.9521710632812	13808.62426709713	406.82230428332616
92000	61418.119999999995	1349.8959036080425	14304.4669146773	417.33689911820744
94000	63138.636	1386.0450460148193	14722.446034619725	432.5397270957184
96000	64571.87000000001	1439.3810368580894	15062.679168233662	453.77151082190227
98000	65780.364	1462.0559563330287	15334.163411421305	471.11356042043474
100000	66803.65	1439.876719668889	15562.278827972745	479.2099862836824


==> Simulation_results/Strong_regret/WSS1,05_strong_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	882.2980000000001	7.435682438978487	103.43737660292777	1.7971412390998547
2000	1460.0439999999999	23.136080144321056	165.35325419978653	2.2531298523123633
3000	1795.1519999999996	33.42113928505593	200.9141258212358	2.7572251142780586
4000	2012.52	42.53960246379573	223.7509696347292	2.9480676542547677
5000	2164.7040000000006	47.627301974113244	239.84165959679382	3.082288860346876
6000	3164.7040000000006	47.62730197411285	490.22473268366895	18.631060466369437
7000	4077.416	49.30453105164109	708.2620626363639	28.706391763259887
8000	4884.116	90.25624893109166	894.0399230973835	38.77702223992897
9000	5595.326000000001	127.98143721302377	1053.1689055792642	49.474149752433014
10000	6213.839999999999	165.5967892871785	1188.9377862710376	62.23636709196146
11000	7192.572	157.51211542820022	1438.5581216245516	68.29476659928726
12000	8095.169999999998	148.6089876899184	1660.6120907351906	77.82973952883341
13000	8904.064000000002	143.70096011432025	1852.0332092262565	87.40747398937067
14000	9623.524000000001	140.21681712421034	2013.709714928625	99.1199760314646
15000	10258.914	170.5699439591351	2152.4501813224715	114.6628358866405
16000	11237.002	174.49909377669948	2393.618568088105	119.55643773829463
17000	12153.130000000001	184.77277366779185	2613.0718704689884	127.6442486589708
18000	12968.993999999999	207.6664520170104	2804.504817371977	135.59239812182923
19000	13711.217999999999	252.90393880329802	2972.8408383296087	146.34242992517107
20000	14377.591999999999	320.19874650320247	3121.232381023933	159.51937497609933
21000	15343.344000000003	307.47499465448846	3364.2419523520975	154.28560676649494
22000	16236.98	301.8073936212362	3585.056393722481	152.04822107275265
23000	17059.298000000003	310.9973313854771	3783.24172379137	151.6799814471102
24000	17794.487999999994	302.1346227098115	3959.969487432508	147.18384184627814
25000	18449.046	288.6943135413521	4113.710722889909	142.01263851812894
26000	19417.588	288.79927811544394	4359.189032244321	142.01351985886757
27000	20316.038	297.60712572860814	4579.018882509863	147.3955288808492
28000	21127.93	317.12422231323933	4770.643226219251	153.5008354136552
29000	21870.094	340.87533075239685	4938.623328394765	162.70203907102172
30000	22528.082	379.50132946041657	5084.843429285853	175.5003248343384
31000	23504.282	378.36249138153926	5329.976230964654	168.42490599608183
32000	24429.231999999996	375.6239280273104	5558.417542714863	159.85053710731128
33000	25260.224	367.7534153085621	5761.008948731459	151.731667707175
34000	26027.655999999995	366.8735832893334	5942.862868109258	146.78740503265885
35000	26732.826	368.26045312764444	6105.2324060900455	142.44601792124817
36000	27701.766000000003	366.6738366632302	6352.720950513035	140.90282542797718
37000	28589.768	363.19106403593656	6576.086105845966	144.02760812169274
38000	29396.198000000004	379.0913593141721	6775.99002306149	150.954515390445
39000	30119.764000000003	408.0124710294475	6954.757501760148	162.49355654587757
40000	30775.77	446.3091217978857	7113.784821119715	175.34730548111432
41000	31744.352000000003	432.58079509433185	7356.910657712224	163.52264505449736
42000	32656.364	425.6865818155139	7578.659759702336	158.9297635451413
43000	33488.836	433.5920928758274	7777.6138094397265	161.7551386023242
44000	34261.32000000001	458.67674485051566	7956.426970813118	171.63490868300235
45000	34973.43	484.97713011371377	8116.865686815299	184.88299924182115
46000	35958.316000000006	477.64310700680016	8373.283985494558	186.55609622958394
47000	36904.088	466.93494595190856	8612.7067897166	190.63980330301888
48000	37781.844000000005	473.98968153794414	8829.640206311356	195.03435775677104
49000	38584.984	504.1475154312998	9025.283530492623	202.85478037415635
50000	39310.897999999994	534.9101680303165	9197.242152462077	208.68866558895522
51000	40269.82600000001	535.8405809401017	9447.363885331539	218.90207598741287
52000	41173.406	547.9946265794937	9677.17494669438	229.7307094759707
53000	42013.842000000004	584.5359972148831	9880.20710264728	246.93577088870603
54000	42778.02	612.6668505621797	10060.058117782932	261.8063863734979
55000	43464.746	649.0173568677142	10216.773248595058	278.0656250860393
56000	44423.883999999984	632.0136039182847	10464.28882129987	279.97198789322397
57000	45307.958000000006	600.3298472191955	10685.20007852317	279.64692332222546
58000	46111.906	572.5807470702706	10876.074726980378	284.76760605182534
59000	46846.59999999999	554.118028421945	11047.499969028304	291.6964812684069
60000	47505.978	544.2255525423269	11196.319660461071	297.68339961287523
61000	48472.56799999999	543.2227183270855	11449.579181519279	295.45368237932087
62000	49404.24999999999	542.5577473207616	11686.279919685452	290.35331905620006
63000	50272.808000000005	523.659736699316	11898.837288502793	278.00672358125325
64000	51075.71	502.00238673624636	12090.274190287202	266.9991469798967
65000	51802.254	492.36162058660403	12258.607089553487	262.52494695470665
66000	52774.14399999999	493.46330340203025	12500.64657433022	263.99467047176125
67000	53695.938	494.2495640823121	12723.113585149744	260.1584545603197
68000	54535.534	478.0225960303082	12920.131094565708	257.4549710838723
69000	55290.602	472.70433084070186	13096.874143344161	256.92332871593595
70000	55967.174	509.19074391953865	13255.527629291644	262.6871422543266
71000	56926.02	503.95170456436836	13510.400259950224	270.02346274411696
72000	57841.9	505.09093649889724	13739.054892883278	280.83201545686364
73000	58680.154	513.0406218311467	13942.133233402206	288.9265121046742
74000	59451.346	531.1953535648529	14122.96642985316	297.26312140164265
75000	60147.562	555.4173603856636	14283.264150156834	305.6938148468159
76000	61115.126000000004	557.0282764057451	14531.172718656637	290.86436598392163
77000	62039.89399999999	556.4643935938539	14762.040376510118	280.1535330649578
78000	62912.22799999999	546.8150055000314	14972.557782293667	270.27823953274265
79000	63718.11199999999	540.4790885624843	15163.511903942683	261.524980610808
80000	64455.95	531.6516235489394	15336.783940023222	255.30637884634243
81000	65428.63999999999	532.2569714380755	15594.36234034155	255.82488354955026
82000	66342.40400000001	530.4158231928405	15830.818945861753	257.5030078828364
83000	67189.87	522.3366174115125	16045.999640798556	258.15707342661716
84000	67965.134	518.6031402441707	16235.438778546155	262.27769945110674
85000	68667.994	516.3019712489584	16403.929036901907	269.0687700849597
86000	69637.27599999998	531.2128044641584	16662.71634997107	265.4155872366266
87000	70558.386	544.5783691831855	16900.003706595926	261.5497909098787
88000	71413.714	563.7929005938302	17115.6266637264	259.89421638028904
89000	72206.49000000002	590.2470636192156	17308.485906621172	262.90482895164115
90000	72933.29199999999	621.7990989021671	17480.45144967343	266.28013827027183
91000	73903.948	621.4112795314368	17731.614014016115	259.29921832490555
92000	74824.53	616.5536201427386	17959.696090489746	253.60992428466557
93000	75664.612	596.7550565591348	18165.47787823224	248.46926440460192
94000	76428.27799999999	568.9027789194078	18350.756360471525	249.13128201349605
95000	77126.474	528.3407771547029	18519.80372700979	248.7912799289542
96000	78102.4	528.7021450054157	18771.584332226405	247.9501867261067
97000	79022.66399999999	530.1427384142255	19005.189201221445	244.28009846478014
98000	79890.36999999998	547.187392256483	19219.776346513685	243.9749722416666
99000	80703.508	560.9175369140959	19411.602424203582	247.93426451476498
100000	81433.86800000002	574.4572786513859	19581.671276895497	255.4397366313625


==> Simulation_results/Strong_regret/WSS1,05_strong_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	2041.3400000000001	59.73559668331029	228.16947520740936	7.469885068562296
8000	2488.0159999999996	80.40935479020946	275.438023317409	7.97564616972894
12000	2712.2820000000006	87.67942692939214	299.30703016989736	8.286880181273892
16000	2861.8579999999993	92.14430009501385	315.2637671605175	8.167029712189661
20000	2973.9199999999996	94.74499201071862	327.1619384725674	8.053728720274275
24000	6690.45	154.57471009191642	1281.116016296286	41.14744374753583
28000	9330.862	366.2445102447864	1878.7312339232092	69.93676246367644
32000	10998.888	500.9874878189186	2233.8121253585973	90.62962581974945
36000	12040.66	621.482946007191	2459.0868265056174	131.86160603685533
40000	12750.564000000002	731.8657438386117	2610.500194840225	159.6266447863102
44000	16522.926	739.1244950645623	3565.9087936651413	133.21966096843923
48000	19228.462000000007	765.9060818809447	4195.404838340286	122.96855692216134
52000	21066.022000000004	746.7524699181704	4607.072824274268	121.96085487835313
56000	22305.14	745.0596991442274	4881.878353785934	148.19951393627719
60000	23154.672	867.4487955019478	5071.913435236967	200.72604548096186
64000	26928.058	889.5517752441389	6036.208121850774	181.1430387968026
68000	29750.841999999997	944.0874942245084	6707.956675067418	228.47852481015698
72000	31696.294	944.3761956645184	7156.896816088316	257.0999250024864
76000	33091.454000000005	917.9034282319645	7475.334683778199	269.87811280071656
80000	34057.762	928.3741722890232	7693.640775607933	267.3171727271594
84000	37884.036	928.4713114361681	8650.665183280205	284.4657983510368
88000	40760.524000000005	879.4887967601884	9323.444125926957	313.7092482363514
92000	42739.66599999999	792.7362023915748	9763.134972885897	343.1456222514224
96000	44049.93400000001	853.2943474453713	10070.641847748466	378.9355594024504
100000	44921.662000000004	992.2249727176012	10283.855866139367	425.33430422431235


==> Simulation_results/Strong_regret/WSS1,05_strong_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	7951.998000000001	107.95285079865002	950.549639036398	17.017209278958372
400000	8553.888	113.2566199978322	1019.8293597973177	16.986846748680108
600000	8897.992	111.81255592384066	1059.6776885998502	16.817032935776208
800000	9131.66	116.32719945624771	1086.3861652331284	16.59906951375249
1000000	9337.504	120.19402196263903	1110.0821111978773	16.514630970210174
1200000	97976.518	8991.112999156192	24953.513271958655	3037.36341279632
1400000	109083.68999999999	13572.174433100661	27875.98667587589	4202.904905130866
1600000	110493.678	14996.467702005177	28198.978446274774	4542.532394428256
1800000	111040.44399999999	15367.426649689342	28311.290754863898	4635.168970785831
2000000	111361.768	15576.680886385397	28389.865769898817	4705.776267438194
2200000	225653.616	17320.20908416215	60251.09006494647	5195.391621092117
2400000	250163.83600000004	19541.413570843273	66576.81306351836	5955.312492771738
2600000	255527.854	22773.047828793977	67796.86368667276	6574.520898487315
2800000	257036.43399999998	24337.94674723595	68168.49702118871	7055.347320093737
3000000	257093.5	24339.242702003314	68175.02545669468	7055.506294868407
3200000	384319.184	32681.831272075735	103353.52926066853	8556.111365153825
3400000	425563.24199999997	36263.97175809555	114409.05598103876	9221.174599141728
3600000	441420.216	37591.249779573605	118594.5561142818	9675.749150501302
3800000	448556.68999999994	39351.01408436555	120443.7179922928	10038.08686078758
4000000	451799.016	41312.87251223688	121311.49057496295	10661.663519271739
4200000	599049.8479999999	40497.298876115616	161967.44269078906	10061.670401737665
4400000	651514.05	45085.35012909453	175928.7934347714	10427.169648099429
4600000	672018.496	47271.122530597284	181484.89478193992	10188.663545008581
4800000	679715.022	48592.07439931143	183591.00289880604	10527.688306290087
5000000	681146.254	47770.73050736133	183956.59287072642	10331.448450934071
5200000	842612.974	49080.22887413089	229765.31243023757	11323.068581019708
5400000	908146.3159999999	52934.85476964204	247597.25021655942	11986.850920481089
5600000	939753.8819999999	58137.083519114414	256797.6333888468	12735.779372398412
5800000	954462.2479999999	61304.360754747875	260951.73809422078	13424.39027283029
6000000	960558.456	61330.14181174086	262494.40053677734	13276.069614376953
6200000	1128303.7740000002	59450.34952541689	310602.3083498179	13588.781284997376
6400000	1207581.1560000002	56253.67675630332	333526.47659656184	13862.098831846568
6600000	1248978.9640000002	55145.15752559728	345234.32899227913	14746.133447453354
6800000	1266987.65	58765.769323129076	350359.6100575789	15600.127946216035
7000000	1275263.1920000003	61493.349098946615	352610.61993592116	16386.602856492136
7200000	1445068.3380000002	63362.90205905471	401002.37911440316	17989.186637900533
7400000	1530670.6600000001	67670.87249215247	424227.3038310356	20069.89665992699
7600000	1578363.632	73265.3836936921	436411.95400631457	22423.86586031073
7800000	1603155.564	77170.03806183835	442844.0669178674	23792.53479433215
8000000	1617347.4839999997	79748.61634097135	446636.1260444593	24805.916029147906
8200000	1797381.6259999997	81298.64618680601	498762.7725838404	24919.919127237248
8400000	1903648.6880000003	85748.6717659936	528273.3000666911	25925.757197677514
8600000	1958378.8460000001	88698.17866869394	543623.0809580005	26443.757505293677
8800000	1993823.242	95024.86400842929	553399.6457815298	28122.76745468708
9000000	2012964.0639999998	100566.1833410318	558410.1667124504	29657.36510456536
9200000	2186887.878	98177.12378640936	608608.3742039067	30657.76066294403
9400000	2292638.0659999996	90095.89152029174	638926.2817266753	28467.62156162954
9600000	2352654.1700000004	83767.9332109429	655427.39931839	26532.134736014865
9800000	2393675.7580000004	78921.37552903783	666748.9907056186	25169.517029092847
10000000	2417707.5	75608.87124000904	673654.5405453161	24361.874169942843


==> Simulation_results/Strong_regret/WSS1,05_strong_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	7351.958000000001	146.18622627016234	884.842414901688	23.775712396917495
200000	7956.536	154.2738833806075	954.4396934564948	23.839587352028126
300000	8311.748000000001	161.51973369633086	995.2537234061398	24.041472975089864
400000	8559.532000000001	163.16421617499356	1023.8795893246858	23.785993000815385
500000	8770.820000000002	166.21418444618817	1047.9128925783593	23.355548245275568
600000	75383.06000000001	2941.668137986423	19451.255637385657	740.6486040189325
700000	89012.98199999999	6582.97547561013	23078.53923250824	1595.6921091858164
800000	91993.252	8114.961316357171	23839.991190661818	2074.1430244443586
900000	92925.25	8762.866376412843	24072.267375949134	2286.399916664804
1000000	93038.63199999998	8775.834765699628	24086.60856109783	2288.8786017786224
1100000	162981.652	7436.996755789112	43262.59465485592	2574.39228979291
1200000	186657.66999999998	8530.901057701278	49533.502517408204	2815.2668073180726
1300000	196842.07599999997	11192.123781460685	52246.91499036833	3233.1406267382504
1400000	202166.62799999997	13009.862634974543	53662.73521396621	3701.40839381658
1500000	204346.686	14008.767885746263	54198.79476934149	3974.006843639386
1600000	282458.094	15549.420721889144	75831.91879451417	4525.069293616438
1700000	313360.2299999999	19253.623418927917	84217.35563557918	5489.829463113155
1800000	327583.02	23272.24058061734	87859.72914713898	6509.349301831249
1900000	333853.72400000005	25180.07661490734	89416.69616466945	7011.419182538226
2000000	336747.37000000005	26870.424319643906	90172.94311690574	7441.805011000886
2100000	416383.9959999999	27927.555137731008	111406.37215169503	7224.6457873313875
2200000	450581.00800000003	31514.297268364753	120788.381110748	8077.566134551543
2300000	468830.178	33257.38577087029	125954.69768341367	8535.788771879048
2400000	478016.392	34095.39101367639	128413.33234540548	8780.919074917036
2500000	482496.61399999994	34171.64643960322	129651.22771356869	8637.594632968068
2600000	566587.2399999999	34373.735831572856	153134.16938505866	8400.04678477257
2700000	605126.37	38121.954520317886	163328.4818170561	8931.846704155736
2800000	626475.782	40112.48024670672	169092.83702522653	9061.582866588233
2900000	637439.8840000002	41292.82892162358	172125.06214992623	9158.481450413443
3000000	642893.2320000001	41575.01393642649	173804.93742484934	9463.049850341742
3100000	729866.3159999999	40694.436864839234	198456.5944543081	9214.995570257306
3200000	774599.702	42461.228830185486	210272.65621039877	9869.816830917869
3300000	800958.566	45238.564198458516	217269.76472744663	10610.780815278975
3400000	816754.9700000001	46916.81016624615	221401.21933435294	11166.20545527348
3500000	825569.822	48407.12581823967	223636.8890825389	11469.559192755843
3600000	915802.534	47508.8807693009	249572.73587626513	11468.198396721958
3700000	966117.46	46290.18028552108	263026.7242932797	11324.388462667368
3800000	991332.492	48146.41528643431	269617.48858517857	11837.18796262112
3900000	1005618.5939999999	50424.59968515905	273206.90632077854	12488.4486421208
4000000	1013844.4399999998	52760.679863633326	275307.44757518044	13147.859004459238
4100000	1105207.562	52858.63169364399	301508.41795929335	14299.69144444968
4200000	1159262.5399999998	53185.18020435217	316210.209497448	14840.777990879898
4300000	1187392.9599999997	54168.73040165923	323568.7147272945	15250.603478769583
4400000	1206997.2959999999	54266.606929870395	328672.6436552274	15173.440327702203
4500000	1217915.674	53631.94394911974	331405.09959469386	15028.274424993671
4600000	1309303.358	52734.622108576456	356529.82065959077	14563.322994371509
4700000	1369672.346	47656.938286197175	372487.5257556812	13420.446502196988
4800000	1402256.4200000004	44176.96297342105	381265.0444133276	12976.35660289745
4900000	1424206.0219999999	42106.516946180396	387040.10403462744	12812.000232291917
5000000	1437770.4560000002	41674.305208675614	390447.25761538255	13062.270104149808
5100000	1530733.412	42524.524663050935	417299.1906212695	11717.110812619303
5200000	1596108.736	43386.87082424291	435870.1352877631	12147.922325787235
5300000	1634405.4880000001	45224.19540233356	446539.0874382473	12972.45153515987
5400000	1661509.048	49398.26804467381	453904.62285066803	14329.641873692211
5500000	1680560.8360000004	52897.79435926677	459118.36033690925	15362.79363457248
5600000	1770759.382	52466.68252898403	485387.59841113817	15446.396763304658
5700000	1835742.2999999996	53119.052807666354	503915.43079193134	16018.400663901728
5800000	1873669.072	51591.02796565669	514475.2069977008	15866.698737644168
5900000	1900725.066	52163.297154413536	522147.39220223203	16333.03539068055
6000000	1921014.7859999998	53636.223129621816	527667.3580279403	17187.655137095993
6100000	2012870.9900000002	54178.64630780589	553682.6760212217	16875.16702419441
6200000	2083301.7259999998	57604.37623540762	573293.408174387	17673.77226797272
6300000	2128616.096	60424.95091864365	585210.323715136	18163.182981717666
6400000	2157060.7720000003	62407.733928134985	592580.847609801	18640.42014751818
6500000	2179195.908	63838.390847426876	598631.9913235118	18969.243288114318
6600000	2271871.9140000003	62510.60447192712	624806.5009877373	19038.00480484871
6700000	2341694.7700000005	59748.212021533094	643953.7992544016	18671.525831595183
6800000	2390189.882	58943.63178550469	656789.7117764106	18164.36390422444
6900000	2420632.5999999996	58742.28853181346	665065.8714275796	17618.137196885673
7000000	2444837.2199999993	58485.20207619784	671842.7718319611	17501.479658395943
7100000	2538860.658	59012.38797888586	698570.2165546883	18379.037566403753
7200000	2611190.4860000005	59805.930423092	718686.7882666586	18842.621874802022
7300000	2661999.9960000003	61956.71213372949	732731.851627615	19637.93077912772
7400000	2695083.052	67078.1398000127	741901.3681884954	21133.455661820863
7500000	2722938.038	72584.20974454384	749606.4487265985	22824.076366683883
7600000	2815510.1859999993	69706.00912405168	775300.842753811	21413.274224984285
7700000	2890088.2299999995	65950.65411171016	795772.4888902245	19172.613080190116
7800000	2943669.415999999	64612.02183591089	810246.2963387136	18107.796418329606
7900000	2979011.016	65243.60496160204	819580.311382205	17864.732298668256
8000000	3005188.2540000007	66412.35110595223	826348.7861896239	17800.254392556024
8100000	3098794.1	66513.39607280667	853044.2024491722	18375.56668552948
8200000	3177280.8219999997	69068.93814973913	875193.7186189449	19277.28796813009
8300000	3238184.5019999994	73015.30991156882	892392.478627569	20055.784434975412
8400000	3279819.1340000005	76925.30860188125	903958.8876619358	20687.05547050576
8500000	3312542.386	80609.75303223907	912951.7135190181	21600.862710871592
8600000	3408096.0699999994	80616.2797867981	940756.2179626502	21671.529597652807
8700000	3486792.5560000003	79791.51242478573	963309.1814524934	21206.142267451247
8800000	3546420.7520000003	78777.60139932502	979955.6638563747	20773.11763075057
8900000	3588060.382	78551.70929506216	991308.1637046903	21165.73021444627
9000000	3618298.6879999996	77314.87389562943	999251.0277567834	21330.749219905858
9100000	3714029.328	78725.67398609266	1027109.7026885056	21872.58520424998
9200000	3794232.5879999995	80620.95469170572	1050421.1625014874	22347.610980793757
9300000	3857361.916	80481.91465420387	1068269.0692427934	22392.183544309144
9400000	3906580.2840000005	78429.18293117607	1081996.5863756258	22340.87932078146
9500000	3942603.1	75776.32691508169	1091837.9941923972	21954.698494807966
9600000	4036157.736	74738.9270154864	1118249.9348234313	21730.733403315848
9700000	4114664.7079999996	74681.59756072205	1140526.105771856	22141.9895083105
9800000	4176203.5	76083.58548106323	1158056.6157929609	23091.58487262986
9900000	4225033.3900000015	77242.993690306	1171743.1872499972	23908.002407776137
10000000	4260841.744	79221.10843261135	1181649.1341882662	24885.83814270133


==> Simulation_results/Strong_regret/WSS1,05_strong_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	8504.028000000002	196.86659108250072	1017.6213675599278	11.771461161097521
800000	9076.532000000003	209.6021058418386	1084.0003232437414	12.322815121700282
1200000	9442.524000000001	217.12428080607518	1126.3032742560054	12.18149638884411
1600000	9690.172000000002	219.15294612565702	1154.8658774599749	12.160160185524111
2000000	9853.472	219.75349911510781	1173.803739268051	12.071134223754537
2400000	111824.44399999999	8140.475310964752	28999.89674671304	2226.445286955656
2800000	116682.80600000001	11724.227065631798	30298.992592584553	2926.5118616805657
3200000	117544.25200000001	12460.674416302052	30507.958841449836	3152.4169353696093
3600000	117635.90799999998	12462.287101374459	30518.429598792194	3152.503394329466
4000000	117728.93999999999	12465.181508773403	30529.356391537767	3152.768092630364
4400000	325716.33200000005	19922.106452332355	88414.47758915323	8418.770607816396
4800000	365004.88	26379.970384594628	98754.16155591622	9709.339061082854
5200000	370511.95600000006	29734.502912933844	100285.75671118937	10873.642550316092
5600000	371872.748	30074.767710374697	100663.10462610566	10947.39994792689
6000000	372742.85000000003	30607.130579019962	100872.87592435861	10984.391310736743
6400000	646188.014	28332.30070055346	179174.65238271776	13563.865258193655
6800000	720771.848	31655.56102465016	199594.73370275027	13605.472356647544
7200000	744369.3859999999	41650.90998278912	206540.03682498244	16048.738198424715
7600000	753673.642	47948.18900342837	209203.5945867463	17524.179097568536
8000000	758468.3359999999	53353.75176255412	210526.15688702633	18893.09741540526
8400000	1032548.3780000001	54462.45813897993	288104.42327810137	20856.46236537809
8800000	1132180.1239999998	56342.91113700239	315493.0563921582	21088.068817506297
9200000	1173219.334	57064.45595781576	325812.79147775855	21093.196443050867
9600000	1190768.808	57681.12761913287	330590.5506405307	20911.27223162291
10000000	1196216.182	57398.22467034994	332226.5590778029	20684.123952787228


==> Simulation_results/Strong_regret/WSS1,05_strong_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	5774.004	79.6610150296591	702.567359225774	17.038104562621733
40000	6500.972	94.00475600261467	785.7928444836826	17.28246086483821
60000	6889.284	99.91970411841261	830.3309285967931	17.449117448997185
80000	7161.2339999999995	103.04053659711897	861.6528367201705	17.472539418459498
100000	7365.147999999999	102.99087562605833	884.9838960561972	17.258090632121693
120000	25507.465999999997	496.9473105135665	5887.129030769016	191.33256882616803
140000	37604.577999999994	1200.5893953832247	9045.928748193102	348.8052043761165
160000	45702.984000000004	1698.1216585601596	11210.658814362174	473.0110206216813
180000	51381.335999999996	2308.7287448348416	12706.244740739116	708.4678074336489
200000	55075.907999999996	3027.6548654061908	13651.548316524606	940.910153382083
220000	73165.03	3109.0451003376143	18501.001098110475	792.114424934738
240000	85232.226	2946.4039942358354	21661.949029020543	580.7002895209635
260000	93310.40400000001	3128.891170761803	23758.943279475934	711.9271791692776
280000	99010.296	4007.678340594604	25263.181430592525	1010.3926064933892
300000	102852.014	5113.371604116233	26295.46866406611	1305.3045021366338
320000	121300.26199999999	5027.355262061089	31392.71493185907	1261.7510634211178
340000	134101.93	5271.688036683429	34780.503002365025	1463.5187720621827
360000	142874.96600000001	5504.037493800354	37086.18040284935	1628.2677115821546
380000	149011.808	5186.323275086766	38660.42579721597	1622.1131863438272
400000	153154.614	5065.248129651474	39710.67620898072	1629.4894943600214
420000	171859.69400000002	5120.938324600301	44887.69518843212	1776.7115035950644
440000	184982.38199999998	5255.007579894719	48266.00115178242	1741.956621858588
460000	193527.79599999994	5953.911529830528	50444.38686602007	1878.700291388867
480000	199540.06199999998	6470.595713893915	52054.240603493214	1990.0093106411869
500000	204135.74200000003	6714.752490141548	53315.76255040652	2087.0131647385733
520000	223284.798	6873.9863620169945	58570.14853161841	2254.3919798107977
540000	237713.07599999997	7661.912861193059	62388.20011629558	2527.2350628050986
560000	247899.87799999997	8713.782170467155	65067.778228917174	2882.4192852459587
580000	255184.884	9722.716139962835	66960.45097783778	3169.002887110411
600000	260409.462	10502.646891206681	68327.66034395527	3372.2506877197657
620000	279487.23400000005	10497.659653563274	73681.81558765155	3320.062565529813
640000	294198.73000000004	10524.338860587224	77601.86399627244	3266.943890118724
660000	304313.38	10282.867194444218	80310.11799006085	3270.375847480145
680000	311250.316	10395.223897826207	82208.01096671636	3304.099796883427
700000	316373.32200000004	10722.338429645975	83620.70540708482	3402.996415192592
720000	335222.93799999997	10580.343126212674	88943.41797029617	3368.328026269254
740000	350250.48999999993	10633.085142918617	92996.77764015549	3487.9758143679687
760000	360701.884	10677.901560366226	95775.36467631368	3485.2634686972747
780000	368343.25	10684.500128900158	97781.83475760739	3573.144148899359
800000	373938.43799999997	10891.80871404417	99229.92264210052	3698.062881446823
820000	392844.032	10882.5667353747	104281.75084791581	3817.137933421983
840000	407551.44200000004	10828.303115481724	108084.14577387125	3838.523673259317
860000	417886.012	10819.777733096815	110764.32983891161	3807.921362740605
880000	425132.88	11212.473135745848	112674.56168829915	3915.6351363982953
900000	430681.75999999995	11814.03529471996	114119.58601820753	4011.7049581210804
920000	450275.72400000005	11913.05748945268	119644.67871740347	4096.903114633464
940000	466916.09	11778.729186341694	124298.67190339342	4101.883284664823
960000	479311.47599999997	11862.281921964266	127684.56231128247	4159.994955856841
980000	488183.4	11343.92178309111	129988.37469465309	4115.847237055022
1000000	495002.4699999999	10479.895373715439	131856.88207501502	3929.128071086481


==> Simulation_results/Strong_regret/WSS1,05_strong_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	4839.603999999999	55.93573201054527	593.7392780349003	15.566683172534503
20000	5699.097999999998	66.88370766570193	692.493122831332	15.72479138543243
30000	6138.102000000001	69.90075914386722	742.7230906359382	15.702006060126378
40000	6427.82	73.40180137056875	775.9288358530348	15.671955314473971
50000	6642.386	74.50791221220906	800.6454512941464	15.52527131228538
60000	16250.582	180.94095769983437	3435.709643501655	125.31566901278737
70000	24146.032	790.8551230830252	5505.869338821184	231.71712891571286
80000	29921.334000000003	1378.234538597195	6981.765806478223	383.4194537090198
90000	34034.218	1960.8636305113637	8071.908045310001	532.4151947325474
100000	37086.45	2499.884271281369	8875.593645983701	666.4963552881738
110000	46527.46799999999	2425.8463017209765	11469.842757143884	653.4601473083717
120000	54235.56999999999	2640.0752570460313	13539.58119098752	766.7149505347409
130000	60408.45599999999	2932.7915241254746	15188.158144486897	881.8968190021563
140000	65331.526	3281.041966260104	16478.356104376937	991.2622181121268
150000	69298.77	3869.14725014583	17493.961501987294	1153.6796948455487
160000	78936.29400000001	3898.925754398977	20163.16639345352	1191.6760060749084
170000	86880.82199999999	4018.879916864061	22269.671633908092	1201.0426251386484
180000	93185.22200000001	4324.023412378276	23912.026894921502	1236.0330057769668
190000	98129.42400000001	4774.6149524873235	25171.434752929832	1342.522467805257
200000	102029.52799999998	5270.895422544027	26209.07275585817	1471.3034361851094
210000	111690.526	5229.211810308614	28876.390938493678	1444.7945499043165
220000	119982.95599999998	5309.228579108896	31088.741678699	1443.1847798446051
230000	126687.55	5440.520521169527	32916.3887746672	1451.432262965534
240000	132112.666	5602.835612517403	34358.76797123457	1481.4519846318542
250000	136459.86800000002	5903.878372664692	35510.71522088118	1511.0604109892556
260000	146025.28	5812.332697688797	38159.549457645975	1474.9924216786005
270000	154132.88999999996	5821.965319567331	40356.28136910398	1519.9220052112237
280000	160828.24399999998	6070.7822040312185	42180.78477535124	1583.0455440378958
290000	166351.62800000003	6122.9317345946665	43608.74340082719	1587.3280136893563
300000	170719.842	6120.028478106964	44714.00483026925	1586.0819060724536
310000	180400.562	6054.798201004264	47384.19857257241	1565.1933624580383
320000	188870.68400000004	6018.471057409104	49687.029126907444	1573.8057523404395
330000	195908.624	6152.677803275227	51509.13785206891	1632.7721837729432
340000	201779.416	6363.868895575328	53017.947475684225	1737.2463589629658
350000	206754.82	6560.579840627232	54325.29908054664	1808.7999060551247
360000	216268.66799999998	6623.159938708009	56985.770278828604	1820.288804867008
370000	224522.896	6716.549558316051	59226.41557202723	1790.5444643288806
380000	231370.36800000002	6881.151684602419	61049.923087743766	1813.7962914137083
390000	237054.398	7149.9269327949505	62547.00958340122	1886.2263511436151
400000	241747.42400000003	7459.967533517672	63812.96555975033	1947.4584747057224
410000	251504.23600000003	7454.198569127505	66592.09849041121	1878.0389734495684
420000	260146.31800000003	7398.344634785686	68968.36506099677	1894.451728051644
430000	267353.33599999995	7472.564141472917	70890.16189771326	1897.6100934248427
440000	273146.79000000004	7632.747475696761	72404.31553507519	1957.4866635964013
450000	278019.478	7938.330526443336	73650.2570149363	2074.2497865676464
460000	287748.664	7988.899912140866	76358.08016631089	2055.7273992605983
470000	296513.436	8059.968663737257	78756.68944384922	2090.665385957215
480000	304011.71199999994	8152.221039742315	80804.03920759023	2149.007632878818
490000	310187.10799999995	8093.644911587269	82518.08528994975	2158.2406318616877
500000	315482.426	8164.13166731459	83942.95784520419	2205.9039751519886
510000	325097.9	8052.90869918578	86650.52708859155	2154.4140954152217
520000	333755.6179999999	7823.414922031286	89043.97795717603	2111.101891679859
530000	341267.33999999997	7608.978966230147	91106.75309202813	2070.7862255864593
540000	347620.218	7428.441884118668	92834.78383234008	2011.3755684665261
550000	353002.07600000006	7335.730449802528	94269.19492330849	1990.9108803502309
560000	362623.0360000001	7329.670653973191	96964.39315810196	1966.9719662817167
570000	371218.16799999995	7448.025917708793	99290.59991864627	1994.0670859502425
580000	378497.808	7440.067413781805	101266.84250555196	2005.475513738622
590000	384607.698	7287.502380696841	102889.6985620016	1992.8570684682431
600000	389604.17600000004	7301.203856897993	104181.516395119	1989.795422610661
610000	399264.51399999997	7305.569991312102	106890.26127986924	1942.6895522631316
620000	407888.128	7280.380857847113	109217.43438290959	1942.8507486517092
630000	415293.152	7310.221067915491	111161.77582709005	1959.7371416046938
640000	421339.65199999994	7335.912476354198	112788.14545990748	1990.9345841872243
650000	426384.666	7455.572406277663	114164.40121880574	2039.3317207208497
660000	435933.05	7462.763275798052	116809.51642281772	2110.8041427241064
670000	444518.47400000005	7548.388413889274	119204.0701094749	2221.182190921686
680000	452012.3459999999	7762.0993904372635	121259.99462161315	2217.800587547697
690000	458386.08599999995	7723.085361566902	123004.83047947279	2164.4865513223153
700000	463705.284	7696.927567934281	124408.89812006897	2155.6799625750664
710000	473357.0	7735.356688763608	127121.88780193916	2185.1292210477172
720000	482130.2100000001	7777.651129790622	129493.13465473402	2178.345309363842
730000	489581.84	7673.433841803381	131440.78874479237	2131.737555221293
740000	495719.826	7657.708936594849	133058.56089977451	2101.0692084091365
750000	500763.58199999994	7630.513678613437	134406.42100305847	2050.3135214928698
760000	510478.2460000001	7702.301025203359	137146.69601976112	2075.9466839855195
770000	519367.51000000007	7928.682315874877	139587.56918182716	2169.7664217466004
780000	527106.2139999999	8246.423006349418	141680.26129023387	2279.899448240007
790000	533855.438	8567.160269159229	143518.34084702193	2394.7018673399048
800000	539750.686	8791.548982568105	145108.1111395722	2466.5839114970645
810000	549368.282	8704.441704399205	147901.04075457188	2453.3342237018373
820000	558160.6739999999	8447.34708614385	150388.49663818214	2412.7393565280227
830000	565770.246	8160.794975485916	152496.76396389873	2361.9664334233357
840000	572369.8320000002	8023.754722506765	154267.2370416906	2392.6268149517355
850000	578021.8080000001	8018.947589781519	155747.6809288756	2430.532387544329
860000	587684.7379999999	7974.57068630002	158486.1223184524	2274.4103083616374
870000	596595.51	7840.3179651182845	160913.72380071392	2233.546579086184
880000	604336.618	7861.586224411912	162967.17937857241	2278.2291718081506
890000	610897.1799999999	8177.674352832698	164724.07707308108	2395.136040380563
900000	616343.7520000001	8545.788041530994	166147.70356316093	2493.3633620213695
910000	625845.658	8478.064037028202	168817.10546091103	2390.0406942489144
920000	634479.8759999999	8533.306015319757	171182.99724401944	2302.665917975914
930000	641983.964	8672.820002707353	173175.61422353153	2246.6538600313343
940000	648304.5360000001	8912.270193324843	174865.7703135899	2270.677770067349
950000	653535.9400000001	9327.384123555494	176260.75107910266	2335.2683016208016
960000	663149.7020000002	9296.182183347946	178853.9618880121	2317.1103438115065
970000	672016.1699999999	9172.365230491696	181250.01158715825	2279.7645737908524
980000	679854.9	9290.951332057819	183406.54509183252	2347.8447312362105
990000	686631.934	9625.47995400657	185213.32176608004	2465.4769735175655
1000000	692325.0240000001	9905.233253668592	186704.64671157225	2523.7618096683095


==> Simulation_results/Strong_regret/WSS1,05_strong_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	6473.902	84.02226554114495	777.3774396020121	9.14996089475578
80000	7143.308	87.2615563566098	853.8364291352824	9.29936285639509
120000	7509.765999999999	89.03186348468498	895.8854271538769	9.195553819577919
160000	7773.840000000001	91.2607258840784	926.1944028527217	9.472444690347572
200000	7956.600000000001	92.03227598088745	947.2363053316791	9.541143155458075
240000	38791.763999999996	910.5255415686579	9211.057479691053	404.5111213912632
280000	52746.596	3558.2726110516064	12850.032592293608	1118.9275905290972
320000	59367.602	5844.729048398695	14584.321301065153	1765.029401147138
360000	62972.026	7356.840020619055	15528.890354305975	2207.480800227169
400000	65135.79799999997	8220.50166299113	16091.859303239136	2458.5362946856903
440000	99795.98000000001	7799.496253682024	25620.318586131896	2480.5500739878185
480000	117966.518	8686.177002619743	30448.658816690884	2707.6607955392924
520000	127562.85800000001	10081.934088790023	33078.67424583864	3116.268218103735
560000	133005.972	11391.750264647944	34550.023921340035	3407.8376379026745
600000	135814.636	11617.033847510498	35303.78888493056	3440.113596738116
640000	170322.248	11450.349691468227	44923.19658979661	3566.679761365678
680000	189149.356	11374.984681639693	49817.66423002101	3602.2832320959783
720000	199221.842	12161.722187312667	52356.42177917515	3714.8360164023443
760000	204641.316	13259.530158251546	53735.88050568071	3928.1417938871464
800000	207464.26	13702.907322767509	54522.808149684126	4045.9408142009365
840000	243715.306	13699.678724330404	64471.34440194827	4046.1451377325197
880000	264871.374	14843.015774044656	69921.56664629924	4405.806089694414
920000	277552.546	15819.577485410095	73275.08469980916	4765.460032919192
960000	285150.138	16554.822294952704	75266.90610485247	4942.676674955568
1000000	289875.1080000001	17643.00278031608	76543.48822480867	5209.368384219109


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	2087.5099999999998	44.972704067146324	191.8844474542255	1.32379277214731
400000	2242.15	52.347292618095025	205.88821665087244	1.6837690526868405
600000	2337.326	54.58754766427956	214.65632684689552	2.012063405839728
800000	2402.998	56.17060081177284	220.57778090985576	2.1406129602542805
1000000	2446.758	55.96084222223786	224.55023381111042	2.1379300636647645
1200000	51733.488	7865.2524499949195	10821.834749789976	1781.185614726422
1400000	55792.54800000001	8520.141528564733	11411.174785432415	1860.6286532526797
1600000	57394.876000000004	9115.643403540724	11610.548546790482	1866.8945521870342
1800000	57740.98800000001	9510.362336138409	11654.874403523154	1917.0751058639528
2000000	57764.81999999999	9509.807717897234	11656.964209006184	1917.0624815019517
2200000	119593.58600000001	14327.471531730143	25076.10241542114	3528.157658569951
2400000	131279.75999999995	17437.599862537147	26975.60523684827	3966.820556684494
2600000	135591.12999999995	19258.967021442248	27642.545601236554	4051.915019696091
2800000	136787.81799999997	19961.486191999167	27800.521466949802	4100.59174128309
3000000	137232.154	20135.769609270093	27867.406026766323	4137.509252385242
3200000	286199.77999999997	20706.19498922108	65029.516586229714	4024.6811730171758
3400000	330637.434	26188.12968106484	73647.54579146668	5068.307937491754
3600000	348649.03	25715.5737162111	76628.64440417135	5465.430639213236
3800000	356583.32200000004	24931.302954196093	77823.28045014813	5418.065605339708
4000000	361314.308	24866.74260337682	78429.86518568704	5250.784705528371
4200000	549976.578	25674.20397207105	127214.50745833886	6954.905815916554
4400000	617473.8299999998	21550.822421360157	141710.31078376522	5734.8280776959755
4600000	642660.234	23701.319820420795	146732.9691250718	6945.255611348065
4800000	657214.8580000001	24952.417486647428	148943.22336847548	7260.795506100739
5000000	665406.7260000001	26968.459067454918	150354.00351958108	6771.546305542426
5200000	794521.754	24147.309823542288	181805.96542156418	7279.749674443336
5400000	857025.2999999998	20739.537826150077	195196.66414483666	8811.948476280399
5600000	889418.0380000001	18468.753785212368	200914.5055602732	9114.999022892638
5800000	905943.4139999999	18914.877674256684	203397.84477949346	8787.185454555542
6000000	917500.642	22134.692634152296	204928.8023163677	8723.042875309038
6200000	1106220.1360000002	21873.26916863033	252793.9236502244	9298.428043944941
6400000	1178324.3099999998	20852.373967024625	267619.83956010686	10077.9075690081
6600000	1229965.3120000002	23787.27327445738	277899.29923291283	10607.445364638677
6800000	1262765.412	30303.197494689317	284047.3139510213	10675.232646993603
7000000	1280098.9760000003	33108.58087461881	287193.39607167715	10458.362239868464
7200000	1452035.5300000003	33441.56518907213	331215.93283358694	11580.84651103783
7400000	1524853.6620000002	34961.3178755689	346424.87414800044	13932.57285014298
7600000	1583271.656	38742.96266239479	358189.82574702654	15573.095732407312
7800000	1620611.13	44071.16997043887	365035.7932383679	16208.55402006601
8000000	1646919.268	48542.62873656628	369772.6239250302	16932.174033211988
8200000	1844209.5	47591.21738962628	421551.74164649413	15722.098509960173
8400000	1971917.982	47183.64272755307	452377.6499267345	14647.674841753234
8600000	2042717.9980000001	48844.63103252219	466945.7432564654	13521.804061423649
8800000	2094402.6080000002	52881.26175135842	477672.67077046435	13132.116728333685
9000000	2126002.628	56863.07171854313	484403.09469414304	13060.211987461265
9200000	2279741.5880000005	56269.696147235045	521348.90214446606	13823.021730022212
9400000	2349120.732	63398.293669679406	536131.6591919197	12809.046006056451
9600000	2416844.4620000003	73658.44022048579	550417.5316791219	13009.291441395768
9800000	2445313.996	74988.92527067394	555786.8591905681	13313.804303221503
10000000	2472913.9960000003	77457.88862146443	561012.509590305	14110.446656106024


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	1949.136	53.7545845486688	177.67213970639997	2.5433002887633736
200000	2105.466	53.10906769197806	191.67826870112503	2.4966801678060886
300000	2191.782	53.6827565528367	199.5193152613846	2.4514124545197644
400000	2256.418	53.84622834207299	205.38812811239555	2.490520041239289
500000	2311.4539999999993	55.167164992714056	210.3627059487298	2.5750851324192685
600000	34322.584	4160.032127138761	7065.803743378572	827.6848549370658
700000	36618.002	4242.975458597682	7384.48448063611	762.007234172053
800000	37375.072	4452.468769632316	7467.550994792527	741.2088591362273
900000	37766.13599999999	4587.38760539324	7512.681229274395	733.5829513423339
1000000	37844.89399999999	4652.09759050259	7519.735701583176	734.0236813209707
1100000	81926.762	8021.199900338822	17510.41105715079	1552.4727565819758
1200000	89662.65400000001	9966.001860931665	18820.40207092037	1913.9747665187533
1300000	92507.49399999999	10392.519836155874	19242.122140709303	1968.6028390140204
1400000	93636.60399999999	11008.534969279463	19366.58275519146	2042.7256333980513
1500000	94529.05999999998	11612.619671558472	19463.522021086203	2109.375122968774
1600000	138450.83800000005	13314.842392382856	28813.9392545696	3005.834482860791
1700000	152411.41800000003	15826.744560696958	31194.86458426252	3795.0729290850577
1800000	158512.83000000002	16006.245425025692	32182.662058361777	3898.0316030075187
1900000	161266.898	16359.881346981987	32567.359971567097	3891.905337895043
2000000	162241.73599999998	16876.99967312726	32713.750161674037	3941.2471254833004
2100000	215368.82599999994	18414.398988834924	44640.418515541736	4669.337474546317
2200000	237561.66400000002	16516.278894060313	48503.47925214951	4505.816930409107
2300000	249916.11000000002	14216.734121553922	50417.624442448185	4061.546069093782
2400000	257326.33	14126.826048958545	51446.436226362195	3900.921374663317
2500000	261775.06800000003	15058.70726394738	51980.39042698838	3810.3977156831806
2600000	350664.53800000006	14933.76652203973	74565.88252238501	3381.218564018305
2700000	391289.35	15402.430698992499	82866.70253011354	3740.6267944539222
2800000	412101.47	17146.851801098135	86673.60495413515	4120.21588945155
2900000	425722.872	19585.521594951944	89087.5014192725	4527.404168066538
3000000	434458.88200000004	21805.469863669943	90536.24971207776	4852.392914487061
3100000	527444.526	21161.756735345953	114375.58069600302	4964.6151723652065
3200000	582340.366	21662.249435012855	127211.01303166049	5449.376448523663
3300000	613492.3979999998	22901.835076106858	133810.50603761172	5802.457767363176
3400000	627014.9519999998	23347.427594953897	136367.5282963366	6174.558483294932
3500000	637486.454	24730.65022680975	138224.4040583267	6522.255076432998
3600000	735917.9680000001	25199.400985064374	164610.0473142754	7717.601902170003
3700000	793378.1559999998	26584.304131842393	178342.4950925546	7789.383928354784
3800000	829378.5199999999	30188.522034805832	186021.31535308418	7644.3245379183845
3900000	847724.1440000001	33246.396491602995	189683.77175789434	7788.545237038242
4000000	862019.9120000001	36471.297680596515	192447.95239208214	8073.036799079245
4100000	924923.814	36517.52840730848	207611.66787705995	9093.823645640354
4200000	981574.2440000002	38026.933252587965	221170.82399822734	10631.290422089121
4300000	1005708.076	38480.07522230562	226213.29767447407	11291.603832018562
4400000	1027492.3179999997	39925.94125591969	230744.8720784129	12201.284225648575
4500000	1037985.8960000001	39728.83702795885	232567.68138544858	12243.467706077667
4600000	1135761.446	39779.21366897271	258200.01816801573	11793.324421635567
4700000	1194298.626	40353.114299512476	271982.9694460772	11971.603509658275
4800000	1228698.626	42202.950469560594	278963.0912308691	12538.900807240723
4900000	1258049.098	44216.782577741054	284769.4557563065	13053.352953517406
5000000	1274329.482	46424.40202268679	287756.058082596	13401.194234497274
5100000	1369841.356	45651.97780899492	311804.68132232246	14264.6198531321
5200000	1414416.426	46230.74679920671	321901.55244938517	14768.549444906499
5300000	1450416.4340000001	48619.10253004952	329931.580230137	15422.22016305515
5400000	1479684.3680000002	51086.32474573224	336285.1277871801	16094.307621641725
5500000	1493755.054	51049.42941230462	339116.2205808083	16556.5127709208
5600000	1591355.054	51787.1623537649	364983.3589573605	16906.774592453265
5700000	1650608.6600000001	52347.84724900076	379457.2802332208	17608.389571942153
5800000	1687018.78	51782.148310520264	387437.9306968354	18257.84754746827
5900000	1723376.014	51478.81143728173	395398.7522797648	19006.580779860804
6000000	1743827.9100000001	52872.14503414502	399656.2739950349	19569.559519774048
6100000	1840390.7580000001	52472.97959898677	423928.84572153457	19675.443673064812
6200000	1936403.1539999999	51967.08821806448	448004.2344014466	19877.369673744986
6300000	1981238.7	49971.285929944504	458109.33745737036	19282.206427146826
6400000	2016638.7159999995	48049.63828389196	465762.9174400365	18585.0713495197
6500000	2052038.9079999998	47098.39227527652	473418.5144869077	17968.613511205785
6600000	2101548.336	47376.90303764183	484827.4358114981	18026.04263928568
6700000	2135753.6920000003	48711.0335975726	492309.79407948174	18329.240226817772
6800000	2169953.692	51367.7326942103	499844.1699762143	18970.028298055902
6900000	2193625.1780000003	54339.37929858073	504907.98429545976	19489.638615308493
7000000	2206833.1939999997	56132.014647999364	507546.907495587	19541.248496452234
7100000	2303233.21	54397.14190809125	533308.7629496488	19824.371711298878
7200000	2393040.812	53193.9999216381	556876.3414825865	20094.278824930032
7300000	2429027.0719999997	56422.60743954802	564763.1325824867	20398.440958242558
7400000	2463027.1119999997	60310.45754840954	572129.9839347098	20878.574420585363
7500000	2497027.1120000007	64708.45118022018	579496.8309697423	21557.258816594604
7600000	2561919.54	63350.29215086313	594784.0286123939	21554.868752261547
7700000	2598763.784	63130.20873384503	602515.2730868497	21333.50580965547
7800000	2635371.7819999997	63021.47114783214	610141.9186509778	21060.25511846526
7900000	2671972.1700000004	63337.15397843457	617763.8374766965	20873.660327937163
8000000	2694254.2019999996	64652.492071770714	622242.3316934212	20469.205741009024
8100000	2789065.54	64140.067031500665	647334.5494770582	20122.996467599765
8200000	2883865.54	63821.51461454264	672407.2669331336	19921.971974177737
8300000	2978542.9979999997	63677.002832356106	697421.7694905226	19924.246276368078
8400000	3029013.0439999998	63443.21757001358	708801.6625061054	19680.223383726297
8500000	3065813.0440000007	63135.074735508984	716461.2825111129	19108.836800020345
8600000	3157013.0439999998	64347.198005753635	739880.2383568399	19188.262177321598
8700000	3248213.0439999998	65620.94439085123	763299.194202563	19382.480424572135
8800000	3306891.0100000002	67348.6798820188	776710.5102645063	20055.757525269106
8900000	3343531.2120000003	68306.43100230373	784103.9502090763	20771.107495928965
9000000	3379931.2120000003	69484.75342792201	791436.0713949197	21554.78964301988
9100000	3471731.2120000003	69164.91239418072	814910.2160394953	22468.6983366087
9200000	3549175.6959999995	68874.72102647745	833963.60329182	23387.0487615835
9300000	3583822.4059999995	68589.10134255771	841354.6182851719	24304.34817182976
9400000	3617822.4059999995	68812.7507296406	848528.0171581261	25178.684295869014
9500000	3651649.2	69865.228102125	855641.1090459486	26149.299082507878
9600000	3742630.7660000003	69476.86665259204	878675.8862134519	25625.3475801023
9700000	3794744.486	71093.7834077514	890835.8946446091	25622.42755761623
9800000	3826743.0379999997	72874.71226287994	897809.887605831	25706.528046891657
9900000	3858501.7519999994	74716.5468241342	904749.339432806	25872.506907332085
10000000	3890101.7519999994	76931.8002012947	911646.0976490577	26161.984619229963


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	2237.2220000000007	66.97545583603306	204.81109057913153	1.5023486706798852
800000	2407.1380000000004	71.90412656988316	220.01298396961607	1.635742253265523
1200000	2495.4739999999997	74.87460809765746	228.01966275223353	1.6619133021894623
1600000	2561.7899999999995	77.0511744809182	234.0256689704483	1.5150200058698642
2000000	2605.386	79.04104028217806	237.99778802042687	1.5141005813674866
2400000	77095.98800000001	9474.210828194846	15022.579957226062	2524.7381124738154
2800000	87379.648	13810.131524629782	16376.462001882921	2878.976872578678
3200000	90203.35800000001	15642.152631824201	16770.067528346324	3039.147754808057
3600000	90699.28	16305.174481740438	16818.771460781583	3049.298564644032
4000000	90732.18399999998	16305.411300439966	16821.7687975115	3049.3029557018835
4400000	335990.45200000005	25536.358812529204	77365.24184246428	5195.220502210722
4800000	374085.926	43188.85819293061	83627.34865760282	5932.331586971972
5200000	389409.93999999994	56105.58959134662	85745.08440057412	7031.312772722025
5600000	395545.654	63371.80125756813	86548.20309583598	7657.633253661881
6000000	398864.25599999994	68234.16760449614	86932.32589653572	8050.679018043226
6400000	653771.854	67062.06956663085	146993.49449321296	10998.82159575799
6800000	732271.4780000001	62241.02909619413	162310.59167468635	11319.065655666045
7200000	763416.7320000001	60723.90022805206	167955.62002006784	12044.327540964367
7600000	774702.94	58481.21260737331	169749.39262967362	11701.502316744729
8000000	780447.9239999999	59688.752596494916	170504.45764382277	11781.937369554711
8400000	1093630.8679999998	62470.16426190307	247039.09404836447	13116.867862334597
8800000	1204127.382	72223.01429631762	271340.9330442957	14552.848763486982
9200000	1253107.64	82179.95608501304	280980.4996235424	15918.79544565582
9600000	1279633.048	93672.94056140329	285677.3957471379	17944.01882250966
10000000	1295633.168	99603.14100460225	288132.19297703414	18994.308917752573


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	312418.668	13958.65368186802	56631.111651820305	3099.644862478423
0.1	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704
0.15	229330.562	9166.677167690723	57198.13786337684	3364.8235113193
0.2	202290.744	6052.612757639291	57751.8892507064	1740.8322373836502
0.25	179660.604	7088.003811855011	57394.370565105855	2117.5202095976047
0.3	168972.336	4069.8436225792357	59859.39255099788	1396.597655987049
0.35	155370.152	7119.621116174978	60194.77623967675	2889.3518591832667
0.4	144770.65800000002	2954.8748394091585	60702.56134239545	1309.6873940371954
0.45	135295.03600000002	2791.4260518762408	60821.11218245367	1288.03066903335


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1550.306	54.41273384461067	142.97678274707135	1.3783242453123243
40000	1713.1420000000003	59.176064568183115	157.78163489805772	1.442693878818353
60000	1807.72	61.24715612445469	166.41072986872786	1.5990211772412912
80000	1875.9839999999997	65.26536042274734	172.51091643422896	1.8145441254764956
100000	1929.716	67.2790994787138	177.41814043274715	1.8930244760784052
120000	11679.764	771.3018375476914	2292.571811939606	174.32873062805444
140000	12688.259999999998	1299.1894907894607	2447.5328038650946	264.39835356189957
160000	12925.876	1419.7719911403606	2484.7350443929554	284.063289662816
180000	13002.862000000001	1420.6818740137114	2501.952254590335	287.0459312788181
200000	13028.43	1420.279170124271	2504.244493418426	287.00148809049864
220000	25927.404000000002	1497.2297307227097	5335.490748412601	318.18055884979407
240000	29127.365999999998	2117.625476446044	5906.109988468928	414.6240081896096
260000	30045.897999999997	2307.0829174609244	6042.4316462596125	449.1303261590981
280000	30264.917999999998	2450.9886295298106	6075.1816348613065	469.6540010131016
300000	30380.696000000004	2507.538894592332	6095.506709744636	483.3088813501414
320000	44485.06800000001	2843.882759533758	9396.019823417897	531.1244164976644
340000	48961.064000000006	3553.993533249917	10232.823467288737	608.9604208043884
360000	50941.52999999999	4228.0714473648895	10558.723291831795	691.7857527114195
380000	52041.11000000001	4718.884773157036	10729.439243625337	748.9851218052439
400000	52669.09999999999	5169.227302016337	10824.084955080596	807.9167863340076
420000	68968.092	4863.587479109536	14804.914513876225	655.9756742656753
440000	75222.964	4890.067877536629	16243.81105208374	775.8777442093473
460000	78175.47400000002	5014.1649241417335	16872.248369092857	854.4571990852331
480000	79485.356	5264.563481339077	17106.555032266217	893.4312155158715
500000	80331.65	5534.075375090028	17258.66795267349	926.2306779181979
520000	95000.058	5623.09810019312	20679.670044891773	992.8810730875008
540000	102513.52599999998	5437.92107868071	22181.877818704776	1019.6876084494479
560000	106413.706	5671.538614239037	22916.25783502333	1073.5203195334607
580000	108746.10999999999	6020.551205147251	23335.95142944428	1135.596550624575
600000	110438.156	6409.325320269592	23635.51435175453	1205.3648288236086
620000	127359.31999999999	6347.581582030548	27901.301830435383	1394.1806682763947
640000	135223.06600000002	6409.65245705811	29595.05416720958	1420.984508528747
660000	140132.99000000002	6440.435816649186	30551.80909615917	1413.296838966351
680000	143187.98599999998	6074.714940370444	31158.478116921302	1311.2383767100034
700000	145056.82600000003	6089.701949634496	31487.52639953249	1299.1676408413857
720000	161057.258	6219.700870616767	35221.44640136079	1193.7364254332108
740000	169248.148	6514.644437117209	36829.434609151176	1197.9263367924148
760000	175252.25	6814.2111552206115	37971.28745293776	1273.8631300607542
780000	179298.77800000002	7036.744057723468	38707.990198985884	1361.0858792245501
800000	181929.06600000002	7421.495242604728	39152.201032253564	1378.953336575816
820000	200561.738	7449.107118583321	44045.10108435628	1228.0641414474069
840000	211438.538	7639.79770339765	46541.41970619171	1387.7041786776163
860000	218027.948	8004.5392330446475	47943.0637760478	1645.9085574481558
880000	222527.822	8303.09733357887	48794.77474756396	1797.825580201906
900000	225217.04800000004	8777.517415114591	49253.99047363012	1874.8451413874432
920000	240876.196	8708.945367822416	53066.96358372075	1866.7463406915274
940000	249971.194	8325.53648285697	55089.22395576164	1713.2681019173217
960000	256216.446	8533.98000668466	56385.86731492968	1780.444313538848
980000	259888.02000000002	8734.72318161639	57086.26882333318	1778.650733485884
1000000	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	269828.266	12293.053630990327	55366.3103935619	1886.1935990780748
0.2	275482.65	9480.17329128651	54915.13029487424	3100.4551028671644
0.3	268607.0	11509.397641266884	53717.90020683169	1371.0603874658293
0.4	278275.862	10776.020129872564	58073.404002926174	1928.5277045840487
0.5	267560.18200000003	12135.93091865074	57731.17613874962	2919.12677154811
0.6	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704
0.7	253988.15000000005	13512.825639669602	57486.263123585566	2991.6491077295454
0.8	261093.99599999998	13656.442044254098	59880.27451779612	2470.4731473727725


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	1393.094	27.680385434053786	127.09448459742154	1.8204718446287227
20000	1564.616	31.75022351627369	142.55151488371604	1.8506555441024852
30000	1662.2760000000003	33.575527860498546	151.26009449704082	1.788953875890935
40000	1731.3560000000002	36.05606473874326	157.47523668183243	1.7422555184227682
50000	1782.316	36.87050347726029	162.0536784408535	1.6917730771243
60000	7048.567999999999	282.45735382335	1196.6423981213948	106.67491678844883
70000	7948.928000000002	461.9727950816541	1332.4084195558	135.2241489978694
80000	8210.154	629.5079699821997	1365.580252685939	167.56642207859161
90000	8248.771999999999	640.7256801263189	1369.334752864962	169.45363420273372
100000	8273.756000000003	641.3317581269627	1371.5873101918526	169.45583002435006
110000	14817.823999999999	880.1326170173313	2796.9064679074136	217.56076512456963
120000	16416.078	1490.3673358814012	3066.7083539864243	351.27336352463817
130000	16944.944	1780.6595617928872	3151.124795167977	398.9717764534255
140000	17141.845999999998	1883.9108232975836	3180.299675238632	419.40860967469126
150000	17237.16	1941.0238910430749	3190.894236850054	429.32854917986526
160000	24818.73	2101.710592091859	4909.126709048543	431.44161348728875
170000	27652.784000000003	2060.57258557583	5423.89981720412	412.12373113570834
180000	28767.386	1944.0749809282333	5586.633440296781	383.9282353038205
190000	29376.532000000007	1813.4612012808861	5677.933575349448	367.8541309039858
200000	29785.045999999995	1764.4993984709802	5744.603272233716	361.88563905048335
210000	37740.572	1724.4434809126685	7564.545533658871	413.7049722159677
220000	41482.71	1814.8733203970144	8286.583329690673	408.0920406254955
230000	43375.572	1943.5163300048598	8614.385795622055	405.93440406299044
240000	44357.619999999995	2109.928868353414	8775.082489553071	379.9073112563638
250000	44808.928	2276.2352571091305	8855.971936874517	371.86228403396314
260000	53283.728	2061.589737227072	10863.690689925954	397.5066275083234
270000	57340.873999999996	2103.1438864297097	11681.428967840655	452.94896810552154
280000	59718.228	2372.4655729748965	12137.677596127629	503.8010154359716
290000	61107.418000000005	2636.2001794915154	12378.951924938025	553.8587235382728
300000	61746.50999999999	2761.422453869261	12479.417962839118	550.1045909790819
310000	70480.848	2805.1540747575445	14541.220849711031	534.435409997407
320000	75343.64400000001	2955.5280087441333	15554.844491146807	574.2191945210831
330000	78235.49999999999	2932.4298758992863	16118.004045398868	595.5515748841169
340000	80072.69	2792.1083730041687	16427.800124797515	595.9167723427338
350000	81328.262	2754.8915757240884	16633.072112474423	582.3079942351646
360000	89956.43199999999	3042.200090054711	18660.06832957723	638.7433670061176
370000	95157.35	3241.2065500537155	19747.17339325448	710.7460477416315
380000	98230.752	3454.7745268405965	20353.030490532186	708.8339126150888
390000	100236.508	3512.8356911216024	20712.363052983845	700.2900069923472
400000	101652.24000000002	3623.375608609557	20959.205551564715	735.5317706946158
410000	110558.52999999998	3576.1598229665283	23185.827387281075	823.2616502599737
420000	116181.05000000002	4005.5773424702597	24436.04009259324	941.9078388728625
430000	119558.71399999999	4184.846034646118	25115.40528889324	985.0873543630005
440000	121897.308	4461.370985746667	25575.1137856251	1018.7426555456817
450000	123522.36800000002	4774.418815741526	25876.670841609437	1054.3244333844561
460000	132245.836	4846.127706730166	28028.53905714416	1123.0139712395812
470000	138035.484	4898.835139434694	29376.358447506605	1134.224724708861
480000	141357.894	4811.861120310935	30098.79211031737	1174.4820623956002
490000	143639.78199999998	4709.737882590357	30551.62712505389	1201.6175275637252
500000	145239.946	4685.890221373093	30843.288238277863	1213.4348921015721
510000	154093.06600000002	4520.676500486293	32924.71103960916	1151.7311975788527
520000	161036.782	4418.345519374111	34447.53842847399	1133.1778820800037
530000	165374.90600000002	4216.814110234328	35347.808306018786	1123.4818247691935
540000	168255.912	4007.0678529507213	35946.40962680707	1105.9997184346294
550000	170480.184	3788.5734419500327	36401.933681070164	1077.9082682036487
560000	179333.918	3841.4337119530005	38573.60664658431	1080.6773437517074
570000	186305.176	3961.5392614128587	40197.92528743802	1069.061740326988
580000	190974.24800000002	3762.725584575341	41165.59347264703	1003.3517595915939
590000	194040.67200000002	3707.1280216984915	41762.756288968376	972.137450505304
600000	196399.816	3693.6992725546975	42210.510631946716	963.6855232233399
610000	204952.06600000002	3655.481045140599	44350.11085259758	875.770805314875
620000	211199.904	3787.690173517365	45871.384694227076	926.7608828705078
630000	215783.93200000003	4198.281708479214	46918.35245509182	1075.043039555759
640000	218939.42199999996	4416.647480224485	47598.8199586955	1120.572243792063
650000	221233.98000000004	4536.58947142748	48076.533337431225	1158.0346032463247
660000	230308.97799999997	4369.463172167595	50317.057832479615	1081.9808421258356
670000	237543.51	4009.365110086359	52023.70450988748	1007.592139233023
680000	242331.908	3783.6614121033563	53049.77092977399	972.9617231707434
690000	245845.82599999997	3714.4376993689575	53767.99764727361	991.2049908073888
700000	248855.44799999995	3724.52062016875	54388.79288763661	1036.3672350262325
710000	257669.452	3723.502930153556	56520.99561843148	1002.1828095255166
720000	264830.39599999995	3871.531507123355	58209.236041266005	1022.0922785251179
730000	270656.27599999995	4109.260790791644	59509.80703423639	1041.1888416506752
740000	274627.93000000005	4332.548749005703	60320.16320302266	1064.2468694219676
750000	277519.502	4817.574097493482	60916.8888157725	1095.8641868318925
760000	286430.24400000006	4570.955095175971	63089.49860294072	1058.1901999463446
770000	294201.0299999999	4494.441975697457	64896.09527929431	1111.6948243699128
780000	300065.70800000004	4591.408306780542	66166.0994049168	1197.1267337146792
790000	304052.48	4807.04280031798	66997.36303748545	1256.3703301879964
800000	307309.3219999999	4985.457919513482	67685.63007416404	1332.5277571860772
810000	316036.748	4909.831119912613	69825.76137048836	1303.4045516297977
820000	322736.2660000001	4944.83222404115	71390.69001148036	1299.4659546205985
830000	327539.62	5163.324559510506	72508.02229449755	1320.6175386216319
840000	331209.31799999997	5619.925814531733	73305.53324610999	1405.6664066862593
850000	334059.3460000001	6037.285616522652	73921.19493328685	1506.3619341530905
860000	342890.64800000004	6104.969038918289	76143.00763555575	1486.226513225666
870000	350144.55	6211.016519080359	77892.65037973436	1541.3730147387453
880000	356370.162	6404.514567490289	79371.72644182095	1644.4180769717789
890000	361356.13200000004	6521.038453983253	80440.47180217774	1703.120060306649
900000	364871.57	6714.679382535258	81127.17074199009	1782.3025890694896
910000	373685.454	6570.003762813395	83409.37155739867	1656.8172912974237
920000	381605.926	6506.485012450928	85391.81348416614	1601.8959298942025
930000	388518.804	6589.514379920731	87079.02393403689	1646.1157900064954
940000	393869.38200000004	6555.010138318808	88293.33594821232	1681.4077403437645
950000	397487.5479999999	6577.831420083684	89036.85967906486	1736.4521459797518
960000	406362.608	6532.881555646529	91348.03668769795	1637.39133140903
970000	414493.63399999996	6774.287821566678	93438.3926295591	1691.7808697754087
980000	421484.91799999995	6907.196446357475	95152.82646552376	1694.1493482442079
990000	426989.73	6934.234821599921	96404.38992524901	1651.1392546865877
1000000	430961.354	6938.231227869407	97250.45763331675	1607.8020826187


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	1727.28	37.04577468784017	157.59238144037226	1.6492380994951443
80000	1890.324	37.969022227190514	172.1377724229788	1.6483126467750637
120000	1980.0080000000003	41.65023697411571	180.33961920015665	1.6176912033854869
160000	2041.1480000000004	42.947741060761714	185.85976623497444	1.6106192017767749
200000	2097.2960000000003	45.62219518319262	190.80793544778686	1.7609181453614091
240000	16264.107999999998	1096.3795169435334	3184.476679204803	308.50879675523214
280000	17525.837999999996	1606.0357210210339	3373.895608536318	399.44640577559073
320000	17835.622	1703.2314996421758	3415.495354132488	417.61580443016885
360000	17976.082000000002	1728.038619410264	3428.276280201496	417.2588660514206
400000	17997.238000000005	1727.9693808359755	3430.2495700291283	417.26040649989255
440000	36945.64199999998	3101.2047726642527	7723.2198595428345	597.3286400374792
480000	40482.047999999995	4180.34647161851	8324.969400141945	723.3094080264106
520000	41536.638	4745.551909262679	8513.554022248374	779.9397276838706
560000	41967.71199999999	5285.062821913601	8577.281928020677	857.3173354694485
600000	42176.22200000001	5677.635723326704	8600.141252181196	883.1439912157591
640000	67283.136	6250.830471629267	14329.228811245266	1207.9138694067913
680000	76019.12599999999	7471.329917806843	15937.058547476623	1388.4771469148686
720000	79783.64400000001	8800.100990596256	16551.597925943508	1567.6903552671768
760000	81519.32	9566.4069848472	16813.58522935062	1666.5742175351888
800000	82119.15799999998	9731.898864494588	16887.164302914145	1694.572413608961
840000	104991.93400000001	10387.652888775854	22003.09324064914	2107.7893578830185
880000	113610.294	10684.67012918165	23760.908462967585	2293.4722073980606
920000	117355.11600000001	11129.398033795402	24378.280367109604	2439.855364107241
960000	119285.08199999998	11780.154336983498	24626.83840670776	2535.9168452175422
1000000	120525.05600000003	12187.549997416947	24785.04830622232	2606.942239262468


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
1	2463.6979999999994	61.17441327875564	224.3602695287439	2.488788925518465
2	37731.788	7474.143857826422	7637.478744184011	986.6782733509702
3	85415.55999999998	7685.185734223422	19055.170536322734	1321.534180913002
4	107356.17799999999	8695.342571793251	23428.029118610903	1324.6688370278366
5	120525.05600000003	12187.549997416947	24785.04830622232	2606.942239262468
6	162200.93600000002	6839.387016514804	34745.98565168011	1449.3879439601196
7	197010.986	11236.56078981484	42021.99129996092	2302.4617120856537
8	231882.90600000002	6847.163960479797	50789.894851304554	2332.2456669147577
9	235071.984	12756.034376852744	51342.801222253984	2305.5980460020974
10	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704
11	282683.62400000007	14504.598816702666	61456.637944325885	2772.513742542872
12	300254.716	6466.974349840358	66199.84331705875	2457.253908808852
13	340137.58800000005	8029.045978851201	76178.31794992501	2399.8597124723283
14	346112.14800000004	9155.179341277337	76254.05767112762	2465.95533643908
15	364869.022	11571.42044864927	80938.88364722747	2689.8134193301926
16	383042.958	6418.210288029931	85902.91558107288	1692.0013307886063
17	394063.6659999999	7089.424025700686	88611.818263507	2071.8536312045676
18	408660.148	6728.425629265079	92929.9309420318	2073.164215131007
19	423497.746	6985.9735043748	96304.59546504189	2109.910038786308
20	430961.354	6938.231227869407	97250.45763331675	1607.8020826187


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	920.1740000000002	19.86105524778467	84.889801451017	1.2938794580058686
4000	1137.6040000000003	27.03526881686206	104.33518723824655	1.3684369800173182
6000	1253.3059999999998	30.669243442467504	114.67125267800213	1.5832366530269169
8000	1330.7720000000002	32.479711547706465	121.60981859550334	1.6607454332834637
10000	1387.29	32.3577986478273	126.7279023914336	1.6569593714254898
12000	3138.4	51.83999657064468	477.0756667726617	18.88328736354489
14000	4092.2059999999997	139.92417535540062	614.1211405741515	36.20456689891009
16000	4530.328	192.98040526897506	670.0595887972728	47.676164947122174
18000	4738.530000000001	207.39936081547282	694.5235891923566	54.03263526848729
20000	4859.802000000001	236.47550786028103	709.2204876054012	59.56779907104032
22000	6682.139999999999	230.27084111251818	1100.9879434714312	60.94093197465806
24000	7803.379999999999	288.84881643440286	1286.18620177188	73.79554896623688
26000	8392.226000000002	381.2012539387101	1372.6531000980042	90.00631840391475
28000	8694.108	461.1147733916145	1414.2995834151563	101.43155695541068
30000	8842.135999999997	509.6375966246339	1432.5736474714706	107.44282704649551
32000	10706.036	497.9844830960548	1849.7528764669198	110.57284539859761
34000	11925.261999999999	516.6518872251723	2062.9528733100074	128.91014492434454
36000	12582.728	545.5841931727856	2161.8866108082216	139.96902329990763
38000	12945.180000000002	587.9310723772531	2216.17403346179	143.8050716081378
40000	13154.645999999999	638.8843193533205	2244.9578705097074	147.39175083323244
42000	15047.004	654.8713251590386	2674.995569766571	147.7576072175794
44000	16320.912	716.446506350768	2898.662646369986	160.5214474542693
46000	17083.392	787.8678671621707	3024.768931992293	171.8029331831504
48000	17525.422000000006	857.3203220604192	3092.2958385638553	179.41093427348954
50000	17798.037999999997	899.2308738496739	3131.805899020942	185.01645687118014
52000	19672.716	890.5492982448771	3555.2396347686454	171.54240440793893
54000	20977.356	953.2978296792171	3785.389134189104	172.94139023776202
56000	21779.557999999997	1018.3459761113719	3913.6330612275283	182.59986390936726
58000	22261.453999999998	1029.6370488046327	3988.561637926335	190.84693424289566
60000	22573.164	1067.8928177511286	4040.0773270056366	203.00912379226216
62000	24469.104	1041.654239746675	4473.543710588344	212.77160952682354
64000	25914.212	978.9572760715007	4736.853775204889	210.09478692668128
66000	26912.043999999994	917.0464672971717	4904.265824218184	207.43809769947558
68000	27583.595999999998	868.7915625638996	5014.025996727049	202.25024346858416
70000	27992.402000000002	889.6011136308982	5080.10793212739	202.2476358204002
72000	29861.503999999997	888.7089832785528	5515.718866156203	202.48220094554614
74000	31272.994	821.4968259923799	5795.654703447461	197.0322657497662
76000	32252.363999999994	755.7091809125704	5977.046138144313	195.93139519986912
78000	32856.992	765.5826272962162	6082.849466375179	208.5790698132369
80000	33277.456000000006	816.788879116804	6151.096481606091	215.74060638941796
82000	35164.84400000001	818.7971054500232	6581.537245466234	220.30619885188753
84000	36664.26400000001	852.4639342934755	6889.59097541251	226.08646020906139
86000	37681.832	946.2700881155588	7076.337317666717	243.21023003543206
88000	38390.046	1038.372597868626	7199.734446907469	251.27968629849045
90000	38903.850000000006	1132.1228019079883	7282.703924119669	261.4585596399253
92000	40782.01000000002	1095.9831849176448	7730.368191451271	248.93080631432684
94000	42347.32199999999	1034.800935121771	8047.517561789748	230.49775825917723
96000	43446.964	1028.2760481850687	8238.00437279254	227.24009867923834
98000	44196.363999999994	1016.5577542012436	8363.117093348099	232.5845413170239
100000	44721.294	1004.3379000692753	8445.878861915353	242.62854865757282


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	666.5340000000001	11.98975507117083	62.13403903111225	0.6098815222256705
2000	929.3919999999998	18.280909775561568	85.2454906530929	1.0043826834469747
3000	1063.276	21.441825792906254	97.09359426287548	1.0969754169883505
4000	1149.8760000000002	23.448016831564644	104.82619962472249	1.176518681067693
5000	1213.662	24.583720810505678	110.48959980337975	1.2356618658608902
6000	2172.254	30.945477573019517	312.30080047641826	21.655280033026923
7000	2874.848	75.14444058685321	434.23967850157567	35.89662445720244
8000	3342.5780000000004	106.7755596046628	501.04501487977495	39.0916522954146
9000	3614.736	120.68057776166341	538.3613139833728	39.22206285455179
10000	3772.970000000001	128.71262400315595	558.9426740561101	39.291534303422615
11000	4738.028	131.97700446163552	773.1465685886632	36.951128157145085
12000	5480.338000000001	165.81265263342678	907.2093328757667	42.9645537182966
13000	5971.255999999999	191.43201887063927	981.1807994306826	49.30047703124509
14000	6269.81	211.1792305128515	1022.5215104330133	53.783984136696134
15000	6466.686	234.77310655183632	1047.447133202209	56.68517007232894
16000	7427.707999999999	226.72886483884452	1255.9251523487624	47.957522048504885
17000	8180.084	214.8029929027986	1390.3549538227358	40.377951748985865
18000	8711.926	209.43339987266165	1471.7495621099974	36.16804490926635
19000	9079.486000000003	226.09024216990073	1523.1958595420765	37.25944432567178
20000	9327.527999999997	238.88813173626727	1555.8227831523172	42.204946320188014
21000	10293.625999999998	245.20093366688317	1764.9661162864645	47.55304417620425
22000	11089.658000000001	266.0531658564172	1908.982241044021	51.0745603975044
23000	11678.354	267.1014028084144	2002.7130847462527	52.32484711808482
24000	12107.738000000001	280.3476724751278	2065.7299378071066	60.4328330033021
25000	12416.607999999998	300.9562723793022	2109.400306510299	71.44742319076487
26000	13371.336	303.9117987252956	2326.934789630727	69.21039308789037
27000	14155.070000000002	313.9384341979599	2476.99105535696	69.59299889178486
28000	14740.932	321.48606898450646	2572.24915151044	70.42909712862286
29000	15165.113999999998	318.6125263701977	2634.350004723772	74.0813136745327
30000	15458.944	312.35011805486596	2677.9864501744987	82.38300097756068
31000	16437.468	308.35822288010826	2904.653544848814	82.35943719584073
32000	17272.862	286.05134526670105	3073.5479065464665	82.1596802821754
33000	17920.682000000004	287.61248411321975	3191.0441110268193	85.67485928817707
34000	18414.267999999993	296.34712291875223	3272.652366378493	87.46852284161245
35000	18761.354000000003	292.08557909550416	3325.7312754611003	87.98637429093483
36000	19714.946000000004	282.6083032593193	3544.5593787480148	86.44681946164313
37000	20552.384	256.8845929898391	3709.0899166388976	84.49266065764823
38000	21222.924000000003	237.29848111140257	3827.574067421568	83.37349834649328
39000	21751.322000000004	239.99217680768058	3912.802534183512	86.94542640728665
40000	22153.200000000004	261.635541928081	3970.9257824872666	91.43270174898089
41000	23115.781999999996	274.38502898097227	4196.703650748109	95.35259891695519
42000	23946.054	288.2158037227598	4364.431373531962	99.21868415205464
43000	24558.016000000003	312.7444255547257	4473.513568025219	107.64055537351086
44000	25000.392	359.7928631495263	4544.2838856063	115.41602647595586
45000	25335.415999999997	403.3200830660984	4595.25973582121	118.29659139214873
46000	26295.558	399.352168554134	4817.787886008504	121.4592121980585
47000	27142.528000000002	392.59809352568215	4985.919200012612	121.9500335284939
48000	27808.107999999997	390.61528913582794	5103.517882902949	118.68414348136761
49000	28342.974000000006	381.0254504243921	5191.236650064148	117.98672085639886
50000	28744.531999999996	373.25208856452144	5256.067706788341	120.47930807394359
51000	29702.004000000004	389.3414966952397	5481.2303676057145	114.80073090390685
52000	30571.932	429.38621042910376	5658.38724656573	113.52235107798505
53000	31268.428000000004	466.6059623565333	5784.620801664128	114.97174551816597
54000	31796.146	499.07125102979467	5875.118765091107	118.5522765603746
55000	32201.836	543.3339561387041	5939.771463187925	123.51684809662027
56000	33154.06000000001	541.4978821339557	6156.922843555388	123.4602489951779
57000	34005.098	542.7383021882853	6331.847404352625	119.6365715890038
58000	34680.258	538.7365788336073	6457.947244654488	122.20942782895858
59000	35219.223999999995	542.5897270436801	6554.760344018256	128.8376825290431
60000	35647.17600000001	544.4323340712062	6631.773563583485	132.83951708844626
61000	36588.914000000004	534.2420736416108	6849.702222825503	134.61100110965043
62000	37414.958	536.1137133482042	7022.820206878479	147.7727885596505
63000	38080.512	524.2178745691295	7151.151708238142	158.3363483131845
64000	38605.681999999986	523.6002883837606	7247.604571592392	165.311372552371
65000	39011.507999999994	544.7751945078915	7319.615029179295	170.80772525388295
66000	39943.86	540.9668930514869	7537.93295299281	180.26031106880845
67000	40776.776000000005	540.4136348144203	7714.289958472567	186.22446461942363
68000	41463.65	526.8306042953653	7846.400789124357	185.24926222256593
69000	42029.72000000001	518.7400458804033	7951.787882030547	180.36932011909022
70000	42477.192	504.02963274439924	8032.564823565384	174.62734661455804
71000	43413.27	508.8831338660536	8254.437736422404	185.92277134603316
72000	44266.232	509.4217020373874	8436.240662579941	195.37920914247564
73000	44974.142	518.2439112961731	8577.415344101399	202.53293186017262
74000	45548.542	531.5731231772725	8688.308809284437	208.1369397964418
75000	45998.778000000006	536.666717138717	8770.893226687214	209.78612752479873
76000	46955.14200000001	540.6292774124963	9001.982971419788	204.76326315522107
77000	47824.912	546.0770504201362	9195.43083170316	201.2471391508411
78000	48545.551999999996	532.9893563415117	9341.235548264201	200.35269751847216
79000	49117.692	547.2495258776695	9448.077372784932	204.45635461864845
80000	49577.765999999996	542.70496458225	9528.11793434531	209.39440181123976
81000	50514.378000000004	559.0104043913473	9748.899009564404	216.86791486075387
82000	51372.047999999995	588.9893893177431	9930.415141748945	223.39969180675737
83000	52106.581999999995	595.7789420358312	10068.405386858101	227.24856583580817
84000	52698.23799999999	606.7627339651712	10172.606054467822	233.23816896438464
85000	53180.534	618.5095587189151	10253.754573425114	243.0884230854799
86000	54108.734	612.1902700631564	10483.650941738555	240.8419177546968
87000	54968.52	606.0983666406347	10679.24609308382	235.65345253389324
88000	55714.60400000001	590.5815645841542	10831.267805534886	227.6766015749591
89000	56318.130000000005	571.5981876380561	10945.612027149898	223.4839810671559
90000	56820.288	562.5137379221154	11035.255202061015	220.2080147686688
91000	57756.94	546.5211477864125	11260.597348406842	213.74247715114305
92000	58630.61000000001	530.455541188683	11451.118056439409	210.77436470055275
93000	59406.736	541.912661745415	11601.454596018768	211.74024557754245
94000	60055.74199999999	554.1954376852184	11715.650781973582	215.0550730835531
95000	60579.945999999996	579.9830032796937	11805.510687938333	218.3605171958733
96000	61494.736	565.9425130444894	12017.357126308318	216.84690183265556
97000	62326.704000000005	551.3691427145498	12196.172972166856	207.4885450565024
98000	63042.19800000001	536.8516615685269	12339.040781887321	193.17027386213104
99000	63644.588	519.6431271298911	12453.007191407005	179.97684385334733
100000	64151.85600000001	504.2924804603866	12545.357266183777	168.60985431317044


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	1133.678	23.314646707833745	104.76261967294988	1.3786010005637415
8000	1323.4	28.554758311395833	121.78990125775726	1.476972361834387
12000	1426.848	31.102313168709045	131.08575344652883	1.6243139716856143
16000	1500.582	35.59146146042461	137.6473520199913	1.8062698421481713
20000	1553.8180000000002	36.595089470219	142.50330568164938	1.8086872025903975
24000	4553.375999999998	116.01222648209668	723.8652873614858	36.515890008995186
28000	5502.573999999999	117.71111985610199	864.4863345539586	72.27660288888535
32000	5817.028	187.7694579826845	908.8479292865953	94.96990556823194
36000	5956.683999999999	231.79069942035608	927.903902973729	100.74087593215783
40000	6058.812	265.16036476064795	941.6975087105654	101.51365561890213
44000	9371.780000000002	258.7179888948154	1620.9348845663312	104.9515284267718
48000	10687.432	337.6247612299133	1839.7335113702943	109.04608604889428
52000	11215.414	469.4935813595081	1924.5171937994178	111.2974623541444
56000	11468.768	577.6436539520819	1959.851166240995	115.64977644490533
60000	11594.433999999997	651.907594750463	1974.4754463613808	120.12095978783927
64000	15076.781999999997	669.4668108245203	2759.4136634114216	154.337523644529
68000	16801.125999999997	867.9998033307512	3066.2034482210033	172.8563925456343
72000	17551.994	899.3635729064786	3197.35754338904	165.53381533965555
76000	17927.349999999995	933.8325476467625	3253.9969406947725	163.89371868014842
80000	18130.712	991.4264570562522	3280.1656157954712	168.60716441304493
84000	21722.621999999996	965.1017115056379	4109.4964896613155	204.6655876230739
88000	23671.506000000005	877.9590082078612	4459.172338592914	221.84499197796487
92000	24712.890000000003	915.5201561832347	4634.131978767621	237.85804909249737
96000	25278.804	907.0783454488483	4723.173806717305	242.96109677840184
100000	25633.824	875.6034265604743	4773.366196092243	236.31611339995254


==> Simulation_results/Strong_regret/WSS1,05_strong_K5_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	44721.294	1004.3379000692753	8445.878861915353	242.62854865757282
200000	72119.698	1720.0647537281247	14516.553999574031	333.6762757463536
300000	98985.98400000001	3402.2436913804067	20377.692253330817	667.128346780091
400000	123026.81599999999	5110.815356379498	25801.4532893593	1212.8382337335834
500000	147210.24200000003	6221.218674828909	32051.20461855196	1318.7290105853488
600000	168589.296	5722.642025613316	35687.84880288386	1093.8132099629906
700000	198588.298	6912.957064781083	43133.26445026438	1817.744392779375
800000	214340.29400000005	6708.37073838053	45903.414881007964	1983.9796016324005
900000	256744.54200000004	5169.551513953395	56025.85199395012	1794.2243927461789
1000000	262758.21599999996	8942.476709382507	57612.27424847763	1776.7069829204704
1100000	285800.1959999999	8326.280372351413	62553.596498157494	2723.4887338790545
1200000	316126.87200000003	14152.7279636627	69948.2122186956	2332.6417498270666
1300000	349619.0079999999	13750.688971300304	78017.73108828871	2348.9693246974794
1400000	357159.73200000013	15451.637981910437	77989.83310876784	3183.3831099427725
1500000	393966.01199999993	15428.851298396059	88658.27128007449	2237.825260899682
1600000	413135.028	18470.941032824023	92142.37243900084	4480.348094874353
1700000	419188.83800000005	15212.57773896455	91638.18770060282	2208.3598027127796
1800000	449923.94800000003	14560.556145926723	101346.36736085083	2373.594635549411
1900000	488218.05199999997	21152.483719671076	109762.09230043928	4627.163633642291
2000000	522407.22799999994	15187.770889511254	117982.26398641255	3401.586414718694

==> Simulation_results/Strong_regret/WSS1,05_strong_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
3	276098.53800000006	6472.349788366927	52320.55208493619	1736.8065082859919
4	262097.42999999993	11320.572854328322	53225.04506256356	2811.904791005383
5	262072.7	10760.926092211814	56999.7915087494	2630.6157067112804
6	274306.684	10246.744486712934	62221.78569760428	2516.7576799228273
7	280684.732	11664.70647649457	66399.55557749949	3122.9179326127683
8	288158.41000000003	7701.756854139766	69226.97076660275	2133.0857331920392
9	297051.62600000005	10705.831356780589	72269.37876048809	1700.252536708978
10	310662.20199999993	11860.879555245474	77324.7464975303	3265.4191932699578
11	324634.0240000001	12894.610922575535	81584.73381544443	3495.38601052361
12	339679.532	6455.513669009856	86038.30511581305	2379.371701624076
13	363678.86199999996	10975.832980096497	93066.06134502315	2670.576209039688
14	377952.64400000003	12062.527657652281	97337.04736294078	3782.830820830947
15	400966.69	12001.748813991891	104264.44929130615	3105.8443368556445
16	418503.37000000005	12051.148379607272	109758.18202241138	3680.7750986137125
17	438181.326	10180.9079870993	114888.10879180903	2991.5072168778975
18	458701.292	11683.120919165389	121334.19953048453	3958.512373955715
19	474053.11	16378.482713949214	126534.35978625016	4424.7313126992185
20	495002.4699999999	10479.895373715439	131856.88207501502	3929.128071086481

==> Simulation_results/Weak_regret/BtWR_weak_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
400000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
600000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
800000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
1000000	423.67999999999995	33.25375434109326	86.44911292956182	9.141910100819295
1200000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
1400000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
1600000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
1800000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
2000000	1477.36	108.47137051877901	303.9843007839715	22.211847709516675
2200000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
2400000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
2600000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
2800000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
3000000	2514.73	138.85714169606084	512.037206892229	31.500538479739426
3200000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
3400000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
3600000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
3800000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
4000000	3653.316	135.31124509400126	745.5952156984475	28.580283729215246
4200000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
4400000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
4600000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
4800000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
5000000	4739.290000000001	164.17678662547485	969.8726502682545	37.883593449163264
5200000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
5400000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
5600000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
5800000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
6000000	5822.728000000001	129.51749369615467	1185.2067467518523	40.492519243228706
6200000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
6400000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
6600000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
6800000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
7000000	6887.857999999998	142.87163576674916	1402.439607199583	45.95995797096025
7200000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
7400000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
7600000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
7800000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
8000000	7956.267999999999	157.6017476496436	1616.5973314511116	56.847017802434515
8200000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
8400000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
8600000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
8800000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
9000000	8949.277999999998	122.85564300339654	1813.5227995781436	56.229563777257795
9200000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385
9400000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385
9600000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385
9800000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385
10000000	10024.919999999998	167.468626580888	2030.040016149529	61.481744039348385


==> Simulation_results/Weak_regret/BtWR_weak_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
200000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
300000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
400000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
500000	391.57	34.4517353215577	81.33007952461682	6.588093734098783
600000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
700000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
800000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
900000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
1000000	1399.6680000000001	124.7276297288529	288.0519761393164	27.00787161061037
1100000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1200000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1300000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1400000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1500000	2410.6800000000003	138.00724650861213	488.7128305595699	27.39897591430526
1600000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
1700000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
1800000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
1900000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
2000000	3428.2340000000004	169.23845637311732	700.1792634339051	36.558428971086336
2100000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2200000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2300000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2400000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2500000	4434.618	166.7545566793702	903.2392246993923	38.03741134419121
2600000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
2700000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
2800000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
2900000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
3000000	5444.802	238.05703377318807	1109.015154953566	44.25593490287743
3100000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3200000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3300000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3400000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3500000	6425.522000000001	274.09236795892934	1303.3016164027308	51.45421105080102
3600000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
3700000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
3800000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
3900000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
4000000	7417.594	320.0380520500645	1502.643598316908	58.67961416448734
4100000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4200000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4300000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4400000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4500000	8386.628	307.9743151195134	1699.179027822655	58.330059854850596
4600000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
4700000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
4800000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
4900000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
5000000	9401.064000000002	299.8778564386224	1896.6173329776907	62.156939157911125
5100000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5200000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5300000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5400000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5500000	10401.918000000001	301.28180096971573	2100.0012083452943	64.27264439080095
5600000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
5700000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
5800000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
5900000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
6000000	11396.594	320.9362909502272	2306.218420657834	67.75593649138125
6100000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6200000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6300000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6400000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6500000	12426.630000000001	353.541707644862	2517.511702539124	71.24983018496376
6600000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
6700000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
6800000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
6900000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
7000000	13449.582	371.16803591425327	2729.9712859853908	72.62758374323846
7100000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7200000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7300000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7400000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7500000	14438.343999999997	354.6999155843646	2929.208508625798	66.68905036853054
7600000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
7700000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
7800000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
7900000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
8000000	15458.636000000002	404.24929621872377	3136.5897017546567	74.88944360793684
8100000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8200000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8300000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8400000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8500000	16449.204000000005	411.40784747012265	3331.0954817220604	81.53701810033483
8600000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
8700000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
8800000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
8900000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
9000000	17510.152000000002	499.28834752408994	3547.1641563191997	101.56772425934672
9100000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9200000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9300000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9400000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9500000	18571.733999999997	520.085514682174	3762.9800093679833	107.02695342082394
9600000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042
9700000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042
9800000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042
9900000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042
10000000	19595.118	512.0761003731113	3970.025663218667	106.10825778884042


==> Simulation_results/Weak_regret/BtWR_weak_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
800000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
1200000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
1600000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
2000000	404.972	41.3970779430411	82.36009557202543	8.590599662605023
2400000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
2800000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
3200000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
3600000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
4000000	1533.6960000000004	115.9720440642677	306.700328387573	21.701843706373626
4400000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
4800000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
5200000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
5600000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
6000000	2604.6440000000007	145.77214481664325	515.8567399985907	27.00946182466355
6400000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
6800000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
7200000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
7600000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
8000000	3719.5880000000006	140.03676444261188	740.9196388335235	35.038137783059135
8400000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256
8800000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256
9200000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256
9600000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256
10000000	4804.04	135.36587326370088	965.0494043953224	38.42498745311256


==> Simulation_results/Weak_regret/BtWR_weak_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
40000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
60000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
80000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
100000	411.54200000000003	36.37509703690762	83.6648618914863	9.665584798118424
120000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
140000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
160000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
180000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
200000	1295.7120000000004	92.34133741480863	265.3103166447223	21.534813950283908
220000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
240000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
260000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
280000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
300000	2176.7400000000002	127.11486389176628	443.3955948341489	29.40670420228015
320000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
340000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
360000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
380000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
400000	3054.0840000000003	141.4836068399602	625.9718201258501	38.71212743857475
420000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
440000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
460000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
480000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
500000	3915.958	154.19559770340754	796.7221576962488	40.105964242135286
520000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
540000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
560000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
580000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
600000	4792.988	188.12461099553704	974.0889698313529	43.63372955192655
620000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
640000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
660000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
680000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
700000	5659.365999999999	173.49030585789708	1150.3457929639665	43.444965249599036
720000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
740000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
760000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
780000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
800000	6602.616	170.9148923489897	1343.247793980508	42.53296489856888
820000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
840000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
860000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
880000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
900000	7483.104000000001	209.11730419923532	1527.0888796914298	52.35832362588147
920000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
940000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
960000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
980000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
1000000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498


==> Simulation_results/Weak_regret/BtWR_weak_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
20000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
30000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
40000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
50000	416.70200000000006	54.40861978277585	85.05682109357926	9.05106938935426
60000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
70000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
80000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
90000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
100000	1256.2699999999998	122.37390181098439	254.0884917266932	30.239667177527544
110000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
120000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
130000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
140000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
150000	2061.198	135.6371061816543	415.94048913741454	34.10223914748861
160000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
170000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
180000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
190000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
200000	2909.2579999999994	171.15217074612605	587.294926210049	40.723367681339305
210000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
220000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
230000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
240000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
250000	3714.852	169.2735745472401	748.2579721406883	37.98654960967063
260000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
270000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
280000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
290000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
300000	4527.566000000002	164.2587003073705	911.5251528721901	33.286862490187765
310000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
320000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
330000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
340000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
350000	5367.258000000001	120.872767799681	1078.6710557827707	26.245906811209224
360000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
370000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
380000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
390000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
400000	6207.0160000000005	151.97568717835514	1246.145591414387	29.207290476827524
410000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
420000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
430000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
440000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
450000	7052.946000000001	135.39782963958876	1421.557555874484	22.66244078324456
460000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
470000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
480000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
490000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
500000	7900.762	166.0918031156933	1592.4191159580373	27.17266579960749
510000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
520000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
530000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
540000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
550000	8748.644	168.5647288267748	1767.0244961927285	35.06145941937579
560000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
570000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
580000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
590000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
600000	9568.266	187.14567090311712	1935.0177530379892	31.765071680579272
610000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
620000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
630000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
640000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
650000	10453.305999999999	215.9962199360593	2110.2214509225955	39.00094303780472
660000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
670000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
680000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
690000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
700000	11260.55	200.75824427515886	2269.0985177772754	36.17659641349988
710000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
720000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
730000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
740000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
750000	12088.622	255.49891470958886	2438.3600746749953	49.834915108463434
760000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
770000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
780000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
790000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
800000	12887.608000000002	267.3866650377317	2603.920056335426	57.60565113388012
810000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
820000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
830000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
840000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
850000	13705.659999999998	249.83771675051634	2770.869374943155	59.0435991611206
860000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
870000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
880000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
890000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
900000	14544.84	253.89651837794946	2941.7125509091147	64.48854475841391
910000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
920000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
930000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
940000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
950000	15346.326000000001	269.12187921295276	3102.05950500002	66.3259671367951
960000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214
970000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214
980000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214
990000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214
1000000	16201.996	271.6555807635834	3278.105166136066	65.89604426409214


==> Simulation_results/Weak_regret/BtWR_weak_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
80000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
120000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
160000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
200000	400.258	26.430706805195783	80.8997559815103	5.416887856751846
240000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
280000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
320000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
360000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
400000	1334.0220000000002	100.31998114920955	271.0145104131001	20.032685774322697
440000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
480000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
520000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
560000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
600000	2271.8100000000004	150.39530526065124	460.36279794486336	29.300989753342666
640000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
680000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
720000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
760000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
800000	3219.0359999999996	159.75948778641532	646.5257896340615	33.801794380970385
840000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195
880000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195
920000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195
960000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195
1000000	4112.096	222.34605077071535	828.9654695961829	42.82598813351195


==> Simulation_results/Weak_regret/BtWR_weak_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
4000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
6000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
8000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
10000	406.414	75.93121627133624	82.68945016653853	16.458385771309526
12000	1132.838	89.97408538018038	229.10865908794148	23.58606085639568
14000	1133.712	89.8311384765884	229.21388188828377	23.50280476450191
16000	1133.712	89.8311384765884	229.21388188828377	23.50280476450191
18000	1133.712	89.8311384765884	229.21388188828377	23.50280476450191
20000	1133.712	89.8311384765884	229.21388188828377	23.50280476450191
22000	1815.77	93.91159116720128	367.3965564385834	25.482104630659425
24000	1818.118	95.93173658620196	367.78735443168364	25.780811927391277
26000	1818.118	95.93173658620196	367.78735443168364	25.780811927391277
28000	1818.118	95.93173658620196	367.78735443168364	25.780811927391277
30000	1818.118	95.93173658620196	367.78735443168364	25.780811927391277
32000	2523.6780000000003	126.52424148930675	509.64208889382417	34.01455680829204
34000	2527.1500000000005	126.36959242194642	510.2588822387669	33.81741780393828
36000	2527.1500000000005	126.36959242194642	510.2588822387669	33.81741780393828
38000	2527.1500000000005	126.36959242194642	510.2588822387669	33.81741780393828
40000	2527.1500000000005	126.36959242194642	510.2588822387669	33.81741780393828
42000	3242.7799999999997	133.23463413592327	653.813959049799	36.05324941041796
44000	3243.3599999999997	134.14314974020192	653.8883353867207	36.143613288762964
46000	3243.3599999999997	134.14314974020192	653.8883353867207	36.143613288762964
48000	3243.3599999999997	134.14314974020192	653.8883353867207	36.143613288762964
50000	3243.3599999999997	134.14314974020192	653.8883353867207	36.143613288762964
52000	3970.1279999999997	138.49516580412143	801.6672645064506	37.45521938659138
54000	3970.3059999999996	138.5818112323707	801.703530295118	37.459035939130764
56000	3970.3059999999996	138.5818112323707	801.703530295118	37.459035939130764
58000	3970.3059999999996	138.5818112323707	801.703530295118	37.459035939130764
60000	3970.3059999999996	138.5818112323707	801.703530295118	37.459035939130764
62000	4667.610000000001	152.25832529691783	942.629042677015	42.014622169839335
64000	4668.152	152.4803798526218	942.6862765263113	42.06201117268052
66000	4668.152	152.4803798526218	942.6862765263113	42.06201117268052
68000	4668.152	152.4803798526218	942.6862765263113	42.06201117268052
70000	4668.152	152.4803798526218	942.6862765263113	42.06201117268052
72000	5392.038	157.11154691280137	1092.6690776693652	39.32381843483516
74000	5395.789999999999	155.54512235646928	1093.2308999456316	39.358153890359844
76000	5395.789999999999	155.54512235646928	1093.2308999456316	39.358153890359844
78000	5395.789999999999	155.54512235646928	1093.2308999456316	39.358153890359844
80000	5395.789999999999	155.54512235646928	1093.2308999456316	39.358153890359844
82000	6111.436	189.35026116814447	1235.5689437662627	48.80525029083987
84000	6115.688	189.49741134555595	1236.318789602603	49.028347761361594
86000	6115.688	189.49741134555595	1236.318789602603	49.028347761361594
88000	6115.688	189.49741134555595	1236.318789602603	49.028347761361594
90000	6115.688	189.49741134555595	1236.318789602603	49.028347761361594
92000	6822.024	208.816417362237	1380.4440340918186	46.09931108386721
94000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143
96000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143
98000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143
100000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143


==> Simulation_results/Weak_regret/BtWR_weak_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	384.49800000000005	55.52530670283997	78.12917562443575	11.48679275511522
2000	388.10600000000005	57.103134804005684	78.92810312976715	11.777936718387627
3000	388.10600000000005	57.103134804005684	78.92810312976715	11.777936718387627
4000	388.10600000000005	57.103134804005684	78.92810312976715	11.777936718387627
5000	388.10600000000005	57.103134804005684	78.92810312976715	11.777936718387627
6000	981.3459999999999	62.63076918647014	197.74468668422395	11.875426600540854
7000	1028.146	70.49292607536361	206.8158935258757	13.469472562668722
8000	1028.752	70.2107096610702	206.9198958078663	13.445031842573059
9000	1028.752	70.2107096610702	206.9198958078663	13.445031842573059
10000	1028.752	70.2107096610702	206.9198958078663	13.445031842573059
11000	1615.1439999999998	78.6839499658107	329.3355711751257	18.774254509639754
12000	1656.9579999999999	79.33820402415076	337.69207050343164	18.997044159079667
13000	1657.9599999999998	78.69861159300501	337.83233018330264	19.005215131519442
14000	1657.9599999999998	78.69861159300501	337.83233018330264	19.005215131519442
15000	1657.9599999999998	78.69861159300501	337.83233018330264	19.005215131519442
16000	2264.228	103.82406922824337	460.91686266445805	25.248259180761032
17000	2308.32	100.65453657602002	470.34147555660047	25.380133379402327
18000	2308.952	99.4995022656449	470.41974766283454	25.24513674397192
19000	2308.952	99.4995022656449	470.41974766283454	25.24513674397192
20000	2308.952	99.4995022656449	470.41974766283454	25.24513674397192
21000	2895.424	111.44741970992419	586.358030385697	30.80647305536235
22000	2939.9660000000003	109.27084029043507	595.5308797064465	30.24759306549426
23000	2940.0060000000003	109.28234788839409	595.5348797064465	30.250532750553415
24000	2940.0060000000003	109.28234788839409	595.5348797064465	30.250532750553415
25000	2940.0060000000003	109.28234788839409	595.5348797064465	30.250532750553415
26000	3546.3520000000003	133.00703647217742	722.3657231099302	38.18429032462373
27000	3590.718	147.3507529521161	731.6679376223362	42.031945058999625
28000	3590.718	147.3507529521161	731.6679376223362	42.031945058999625
29000	3590.718	147.3507529521161	731.6679376223362	42.031945058999625
30000	3590.718	147.3507529521161	731.6679376223362	42.031945058999625
31000	4217.103999999999	147.9469525952538	858.9874136938191	40.73906412285118
32000	4266.977999999999	148.5187851792197	868.7445470278275	40.68340755660767
33000	4267.194	148.3487174194643	868.788460342704	40.63459143175536
34000	4268.858	145.27428630773687	869.1947434350498	39.889871873450836
35000	4270.414	146.60258571313753	869.3929224309352	39.92753122714592
36000	4873.446	163.40109888111374	993.4048449258687	44.99177992162855
37000	4924.153999999999	161.11893413803904	1003.5802878147633	44.32474800241823
38000	4925.561999999999	161.3634193572589	1003.8981571299421	44.42546712341444
39000	4925.561999999999	161.3634193572589	1003.8981571299421	44.42546712341444
40000	4925.561999999999	161.3634193572589	1003.8981571299421	44.42546712341444
41000	5523.12	158.14741814733063	1123.3660287969096	44.55117814000181
42000	5569.030000000001	157.3768389708103	1132.82281159152	45.162570894415865
43000	5569.361999999999	157.56143590499696	1132.874495882154	45.20015751394891
44000	5569.361999999999	157.56143590499696	1132.874495882154	45.20015751394891
45000	5569.361999999999	157.56143590499696	1132.874495882154	45.20015751394891
46000	6165.73	176.6967997572238	1252.811563733172	48.32045197207109
47000	6207.968	177.81013849359408	1261.4254310888	48.858976325519066
48000	6209.129999999999	179.32879826979493	1261.6529214772243	49.101712432709284
49000	6209.129999999999	179.32879826979493	1261.6529214772243	49.101712432709284
50000	6209.129999999999	179.32879826979493	1261.6529214772243	49.101712432709284
51000	6811.314	187.2916895706328	1386.9923867687266	48.30118745654283
52000	6864.292000000001	192.1099178884606	1398.5641994345265	49.673468977969854
53000	6864.292000000001	192.1099178884606	1398.5641994345265	49.673468977969854
54000	6864.292000000001	192.1099178884606	1398.5641994345265	49.673468977969854
55000	6864.292000000001	192.1099178884606	1398.5641994345265	49.673468977969854
56000	7425.034	199.5047521684077	1512.3388720999703	46.40800563755694
57000	7456.622000000001	195.1664744547873	1518.2749421821727	45.37939627065723
58000	7456.622000000001	195.1664744547873	1518.2749421821727	45.37939627065723
59000	7456.622000000001	195.1664744547873	1518.2749421821727	45.37939627065723
60000	7456.622000000001	195.1664744547873	1518.2749421821727	45.37939627065723
61000	8064.683999999999	211.29490960897854	1640.2964400748901	46.43449438312743
62000	8104.786	210.53836030519503	1648.2945559597206	45.74627506295437
63000	8105.364	210.71177930476017	1648.4391572899847	45.794452784653664
64000	8105.364	210.71177930476017	1648.4391572899847	45.794452784653664
65000	8105.364	210.71177930476017	1648.4391572899847	45.794452784653664
66000	8742.44	229.85893490477102	1773.6439424785603	47.5601289611893
67000	8794.112000000001	227.06983442691546	1783.4548440557119	47.052415478044416
68000	8795.734000000002	225.9129201066448	1783.845171321751	46.855436049106785
69000	8795.734000000002	225.9129201066448	1783.845171321751	46.855436049106785
70000	8795.734000000002	225.9129201066448	1783.845171321751	46.855436049106785
71000	9389.112000000001	231.66549663013825	1902.7718173197904	47.189111946702596
72000	9434.658	228.29446957821736	1912.1262705256136	48.61755457519647
73000	9434.658	228.29446957821736	1912.1262705256136	48.61755457519647
74000	9434.658	228.29446957821736	1912.1262705256136	48.61755457519647
75000	9434.658	228.29446957821736	1912.1262705256136	48.61755457519647
76000	10051.210000000001	201.94023675885447	2039.9741597533168	44.62146183754885
77000	10089.048	197.66005209843374	2047.6706715649511	43.77273368473826
78000	10089.289999999999	197.65123812749903	2047.7519515021588	43.743685325258724
79000	10089.289999999999	197.65123812749903	2047.7519515021588	43.743685325258724
80000	10090.65	195.26223376099364	2047.97996021168	43.47081514954042
81000	10689.5	193.15993833550996	2164.343293143816	41.5131972774158
82000	10735.82	195.06426701645455	2173.6075865461194	42.278475401312456
83000	10736.384000000002	196.25341617408884	2173.7364291399076	42.47981692236306
84000	10736.384000000002	196.25341617408884	2173.7364291399076	42.47981692236306
85000	10736.384000000002	196.25341617408884	2173.7364291399076	42.47981692236306
86000	11329.359999999997	203.74084715638256	2294.948367322824	42.03835656627254
87000	11388.625999999998	211.2302015548174	2306.9561689169886	43.36069944637625
88000	11389.658	210.81156292343672	2307.1290499625334	43.35367976568085
89000	11390.970000000001	210.5021351699573	2307.335298310229	43.442182706917336
90000	11391.428	210.4132757112902	2307.499389429122	43.51944946685662
91000	11976.965999999999	222.73287958648825	2426.929504464183	42.64694433431266
92000	12018.882000000001	232.02035245019118	2435.3416161073656	44.34641439871475
93000	12019.444	232.46213699821664	2435.4433442438276	44.37740737875876
94000	12019.444	232.46213699821664	2435.4433442438276	44.37740737875876
95000	12019.444	232.46213699821664	2435.4433442438276	44.37740737875876
96000	12626.327999999998	231.1248565314145	2561.499151267767	47.75144827184125
97000	12675.89	232.3047428128263	2571.8547549737623	48.22827424181318
98000	12675.89	232.3047428128263	2571.8547549737623	48.22827424181318
99000	12675.89	232.3047428128263	2571.8547549737623	48.22827424181318
100000	12675.89	232.3047428128263	2571.8547549737623	48.22827424181318


==> Simulation_results/Weak_regret/BtWR_weak_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
8000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
12000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
16000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
20000	412.88	63.774282521335444	85.82706570602758	14.502604055595775
24000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
28000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
32000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
36000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
40000	1210.5439999999999	71.53242236139428	244.56409347997356	17.0722115779781
44000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
48000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
52000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
56000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
60000	1955.646	93.02200650025414	399.3393207066721	23.331438205427848
64000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
68000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
72000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
76000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
80000	2702.6459999999997	87.6918934806533	551.7859658040413	21.13231913423283
84000	3453.4	99.1080398129009	703.670611370863	27.99624870458307
88000	3453.4	99.1080398129009	703.670611370863	27.99624870458307
92000	3453.4	99.1080398129009	703.670611370863	27.99624870458307
96000	3453.4	99.1080398129009	703.670611370863	27.99624870458307
100000	3453.4	99.1080398129009	703.670611370863	27.99624870458307


==> Simulation_results/Weak_regret/BtWR_weak_K10_T2000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
80000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
120000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
160000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
200000	412.41799999999995	57.837765785956066	83.52034896709654	10.666238473539018
240000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
280000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
320000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
360000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
400000	1356.498	92.61455774696914	272.2280766986564	21.564108251245035
440000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
480000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
520000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
560000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
600000	2253.2760000000007	131.73289534340137	459.5683903083894	25.63052126341505
640000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
680000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
720000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
760000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
800000	3189.7939999999994	152.77398587455917	648.935688652855	28.25989024314187
840000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
880000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
920000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
960000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
1000000	4146.594	113.38097941600836	846.3994167322887	28.02266398844134
1040000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1080000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1120000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1160000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1200000	5101.908	160.63901759327754	1038.2029412374127	41.07380919647615
1240000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1280000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1320000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1360000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1400000	6031.2480000000005	177.07921295912251	1226.7093982950762	48.08198054575697
1440000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1480000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1520000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1560000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1600000	6993.3099999999995	211.62355345702352	1418.6748523675064	54.46590570729317
1640000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1680000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1720000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1760000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1800000	7907.116	210.71848409140011	1604.5837892561551	54.6486016139709
1840000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
1880000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
1920000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
1960000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
2000000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546


==> Simulation_results/Weak_regret/BtWR_weak_K10_T3000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
60000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
120000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
180000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
240000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
300000	406.20000000000005	47.743760499846104	82.70322884281417	11.063264824870584
360000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
420000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
480000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
540000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
600000	1393.884	118.31028012063135	285.80155073205094	23.62139090309822
660000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
720000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
780000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
840000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
900000	2364.948	164.70643492792485	479.7844478531941	32.19589096961753
960000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1020000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1080000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1140000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1200000	3298.762	234.56917585697872	666.7128093334928	41.263601955137254
1260000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1320000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1380000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1440000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1500000	4222.536	203.62449640889966	853.2565193330986	34.23078711142418
1560000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1620000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1680000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1740000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1800000	5194.729999999999	237.64108946055592	1048.8032506480654	37.38420283986245
1860000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
1920000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
1980000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
2040000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
2100000	6157.679999999999	212.13643094323348	1245.999672786837	38.795513067673994
2160000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2220000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2280000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2340000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2400000	7156.88	212.3802332296173	1452.7915772079286	45.73886401814328
2460000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2520000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2580000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2640000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2700000	8106.864000000001	196.1589987286396	1645.905410259445	45.28732719105878
2760000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
2820000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
2880000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
2940000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
3000000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555


==> Simulation_results/Weak_regret/BtWR_weak_K10_T4000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
80000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
160000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
240000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
320000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
400000	390.712	56.54777504219086	78.92813876566242	10.092113807123813
480000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
560000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
640000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
720000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
800000	1361.4880000000003	137.18237308212886	278.08556449694845	29.85809748809615
880000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
960000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
1040000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
1120000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
1200000	2326.224	187.69507275839112	468.02304290139034	38.59684958560252
1280000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1360000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1440000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1520000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1600000	3288.774	161.23006668870565	664.5184115661051	36.41748552543649
1680000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
1760000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
1840000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
1920000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
2000000	4284.984000000001	193.71658101463572	869.3658990865124	36.21512319725054
2080000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2160000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2240000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2320000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2400000	5350.779999999999	218.96486597930124	1079.4922070034054	44.3548068934087
2480000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2560000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2640000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2720000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2800000	6307.4400000000005	201.98201306056941	1273.825451007547	43.00036513232624
2880000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
2960000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
3040000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
3120000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
3200000	7255.366	216.66059130969504	1458.95086736234	42.961055792660964
3280000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3360000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3440000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3520000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3600000	8227.374	270.7440593869668	1661.468467493174	49.60114492995822
3680000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
3760000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
3840000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
3920000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
4000000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526


==> Simulation_results/Weak_regret/BtWR_weak_K10_T5000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
200000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
300000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
400000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
500000	425.158	64.19736958958846	84.33299671255104	12.224698116203365
600000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
700000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
800000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
900000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
1000000	1436.81	107.83313869122051	290.740445329827	14.656534403690651
1100000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1200000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1300000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1400000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1500000	2447.9200000000005	129.00967026631056	494.33307611962334	22.110325861108105
1600000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
1700000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
1800000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
1900000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
2000000	3506.2480000000005	175.26780402826083	708.750698402501	37.24044195377616
2100000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2200000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2300000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2400000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2500000	4502.473999999999	177.35458670884876	905.6508980380602	34.81207633096657
2600000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
2700000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
2800000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
2900000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
3000000	5484.918	221.43344712727196	1103.7950833302123	43.74186576758077
3100000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3200000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3300000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3400000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3500000	6471.262	289.9035188855462	1301.6275642912965	53.99379110500444
3600000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
3700000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
3800000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
3900000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
4000000	7479.728	338.8307420396076	1504.0662184850994	60.03731551430431
4100000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4200000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4300000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4400000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4500000	8529.526000000002	375.12735734236554	1716.2941396845715	69.382219398409
4600000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
4700000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
4800000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
4900000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
5000000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519


==> Simulation_results/Weak_regret/BtWR_weak_K10_T6000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
120000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
240000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
360000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
480000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
600000	404.618	54.18028296550528	82.49079585930136	13.25627022779656
720000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
840000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
960000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
1080000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
1200000	1428.4660000000001	94.22038328656207	291.5834433120421	27.98824584624169
1320000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1440000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1560000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1680000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1800000	2459.8920000000003	92.5709218563441	500.4681634018874	29.9939850895732
1920000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2040000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2160000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2280000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2400000	3506.8059999999996	116.76278480558584	715.6286582326668	33.40360787245769
2520000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
2640000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
2760000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
2880000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
3000000	4527.137999999999	191.91205241521996	926.0946736812755	44.51736425850219
3120000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3240000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3360000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3480000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3600000	5586.048000000001	197.49926699160778	1144.6799629213122	45.94353804584367
3720000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
3840000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
3960000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
4080000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
4200000	6633.695999999999	294.0842051446415	1353.867008581614	63.07125810856876
4320000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4440000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4560000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4680000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4800000	7675.890000000001	312.5968388622423	1567.6495681287056	71.47367989849766
4920000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5040000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5160000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5280000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5400000	8684.43	326.4781826639506	1770.9418469100412	76.55125307365078
5520000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
5640000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
5760000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
5880000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
6000000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888


==> Simulation_results/Weak_regret/BtWR_weak_K10_T7000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
140000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
280000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
420000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
560000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
700000	427.06000000000006	59.610811100000966	85.41213031363057	12.403393437559444
840000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
980000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
1120000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
1260000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
1400000	1489.834	118.18796631731257	305.7812247649918	20.35084832153797
1540000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
1680000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
1820000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
1960000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
2100000	2536.918	169.5398080949985	517.7603178239518	36.406087441142496
2240000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2380000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2520000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2660000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2800000	3592.071999999999	242.60488667790676	728.3471300046755	50.08741706207777
2940000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3080000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3220000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3360000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3500000	4642.626	235.342811905432	942.4220072504635	50.14978560914564
3640000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
3780000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
3920000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
4060000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
4200000	5695.927999999998	247.64098425835004	1155.5204993181617	55.33503530928127
4340000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
4480000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
4620000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
4760000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
4900000	6728.197999999999	287.91989556510725	1365.000366547551	65.50530528185998
5040000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5180000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5320000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5460000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5600000	7775.144	293.37469675030536	1574.3024320045872	68.16883888974256
5740000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
5880000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
6020000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
6160000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
6300000	8816.124	261.8511183096229	1783.570544138312	67.42651605040425
6440000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
6580000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
6720000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
6860000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
7000000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237


==> Simulation_results/Weak_regret/BtWR_weak_K10_T8000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
160000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
320000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
480000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
640000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
800000	405.136	31.90530405225229	81.5018352079979	7.394885781072144
960000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1120000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1280000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1440000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1600000	1444.9560000000001	91.71223827215692	292.55417446756445	21.878922140207905
1760000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
1920000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
2080000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
2240000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
2400000	2475.338	118.22937196634162	499.6863367424541	27.29353786650006
2560000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
2720000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
2880000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
3040000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
3200000	3555.4399999999996	152.39868474206435	725.3094690272749	38.406917960677035
3360000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
3520000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
3680000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
3840000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
4000000	4610.5380000000005	219.6151928462342	933.0352606566485	50.203102036632345
4160000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4320000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4480000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4640000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4800000	5667.531999999999	236.0676637840184	1144.283199436144	53.044443506632746
4960000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5120000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5280000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5440000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5600000	6716.931999999999	233.57562662039726	1359.3418031709612	49.94677490732747
5760000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
5920000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
6080000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
6240000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
6400000	7755.895999999999	230.06247051133252	1568.3218201960506	52.578935383031045
6560000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
6720000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
6880000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
7040000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
7200000	8844.942000000003	238.6738802354936	1789.1315531397845	57.981354383096864
7360000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
7520000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
7680000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
7840000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
8000000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101


==> Simulation_results/Weak_regret/BtWR_weak_K10_T9000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
180000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
360000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
540000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
720000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
900000	410.254	49.49586653897925	82.93211606899857	10.255480482324119
1080000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1260000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1440000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1620000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1800000	1486.0080000000003	128.88644759373784	303.08761785254126	28.099305042577004
1980000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2160000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2340000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2520000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2700000	2544.1400000000003	210.56788316887773	513.0898840540433	38.58979413423606
2880000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3060000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3240000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3420000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3600000	3571.0079999999994	190.72852474423195	716.7367944143082	37.79908547583619
3780000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
3960000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
4140000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
4320000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
4500000	4645.984000000001	205.96800912331582	932.9389400303902	45.3874968490879
4680000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
4860000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
5040000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
5220000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
5400000	5695.749999999998	225.2250276698595	1147.2947192203233	48.746873339692634
5580000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
5760000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
5940000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
6120000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
6300000	6742.282000000001	230.71857266664406	1354.8771169910385	47.22936867892118
6480000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
6660000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
6840000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
7020000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
7200000	7784.3679999999995	243.58180194751824	1569.3126046076484	51.259847496777994
7380000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
7560000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
7740000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
7920000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
8100000	8854.024	265.00157363054774	1785.3913224198186	52.9975704765135
8280000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
8460000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
8640000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
8820000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
9000000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412


==> Simulation_results/Weak_regret/BtWR_weak_K10_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
100000	6823.834	211.62089521909994	1380.6741617868872	46.35514110745143
1000000	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
2000000	8857.058	234.49284707403896	1793.4994370232903	54.44509331046546
3000000	9103.134	214.70478523881158	1846.483834226336	55.31005514677555
4000000	9270.168	282.18902052820334	1869.7990181960952	50.017328701116526
5000000	9569.862	397.69148963598633	1920.8422946443552	68.94515405196519
6000000	9722.217999999999	304.7995970323968	1985.5030603505202	74.72313933321888
7000000	9815.857999999998	300.74700411549287	1985.890320025283	69.4867656653237
8000000	9866.184	233.2609073881749	1996.157330574506	64.39468393816101
9000000	9925.681999999999	308.01172249697845	2010.3479141796865	57.09660409692412
10000000	9972.698	256.5241378202928	2008.420388453913	55.3058952085538


==> Simulation_results/Weak_regret/BtWR_weak_K15_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
40000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
60000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
80000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
100000	713.34	52.77340491826036	156.9900178408051	13.890500309735467
120000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
140000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
160000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
180000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
200000	2012.128	127.65787409234805	431.5119544470132	28.407522267399813
220000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
240000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
260000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
280000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
300000	3246.402	156.91517069918874	691.1130386083867	35.21362659391641
320000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
340000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
360000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
380000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
400000	4504.616	190.280107630829	962.1584109728677	48.612532115679144
420000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
440000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
460000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
480000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
500000	5742.642	219.5150478162667	1223.449857841149	55.1182770627523
520000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
540000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
560000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
580000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
600000	7034.182000000001	247.5645622548681	1501.0065964109788	56.68772883053163
620000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
640000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
660000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
680000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
700000	8272.838	264.4422308600167	1769.580048702542	59.75335141791302
720000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
740000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
760000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
780000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
800000	9511.186000000002	268.43611299525196	2031.537023727637	58.75712168207298
820000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
840000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
860000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
880000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
900000	10737.448	296.8090006422017	2292.7576858232574	72.16577024616204
920000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
940000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
960000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
980000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
1000000	12045.394	353.4419682116611	2574.216148463046	82.4400082768349


==> Simulation_results/Weak_regret/BtWR_weak_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
400000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
600000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
800000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
1000000	1033.24	74.17765521592973	227.5869255585667	19.975095719815602
1200000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
1400000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
1600000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
1800000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
2000000	2809.9900000000002	197.00539287598752	612.7184062241811	39.434076181527004
2200000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
2400000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
2600000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
2800000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
3000000	4723.853999999999	194.58046631435332	1032.391888500963	43.581738623671875
3200000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
3400000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
3600000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
3800000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
4000000	6538.008000000001	318.00252859931066	1430.7477224704503	65.15406082166848
4200000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
4400000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
4600000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
4800000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
5000000	8385.511999999999	310.78526008233626	1833.8212895839683	67.67617666910726
5200000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
5400000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
5600000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
5800000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
6000000	10144.398000000001	313.31382725808743	2216.2478234328237	65.20150918587119
6200000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
6400000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
6600000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
6800000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
7000000	11930.538	303.7158513332998	2616.6565415559603	76.8983464645431
7200000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
7400000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
7600000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
7800000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
8000000	13735.846	406.0814509485065	3005.048436902579	105.45223216814742
8200000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
8400000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
8600000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
8800000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
9000000	15515.522	392.7968673160894	3390.3581285511636	104.32305117794401
9200000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264
9400000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264
9600000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264
9800000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264
10000000	17332.238000000005	345.3318942634109	3787.468878578396	97.31694451384264


==> Simulation_results/Weak_regret/BtWR_weak_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
200000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
300000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
400000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
500000	1026.602	132.2346700041675	224.04616199205452	27.57683260999709
600000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
700000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
800000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
900000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
1000000	2824.8399999999997	171.91250617037082	613.4895838777608	43.57343071855044
1100000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1200000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1300000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1400000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1500000	4617.857999999999	180.45075719800568	1013.6366933937009	47.80177170579682
1600000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
1700000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
1800000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
1900000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
2000000	6427.9800000000005	247.66910003290903	1415.6012663414872	61.6299992964701
2100000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2200000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2300000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2400000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2500000	8165.963999999998	302.7196150161982	1791.4927461176107	71.05358477810998
2600000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
2700000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
2800000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
2900000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
3000000	9988.086	263.0635394390913	2194.7915149075384	66.8689256778614
3100000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3200000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3300000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3400000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3500000	11718.806	252.92474050594544	2573.0792281385357	75.44709496376346
3600000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
3700000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
3800000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
3900000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
4000000	13455.256	309.7187370358973	2961.9153281182116	94.49154841269353
4100000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4200000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4300000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4400000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4500000	15150.384	386.04619065023206	3329.0729593391466	100.52425165635289
4600000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
4700000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
4800000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
4900000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
5000000	16867.52	454.82485185691763	3714.056605985269	109.53683920963941
5100000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5200000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5300000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5400000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5500000	18649.556000000004	480.0434669948599	4102.809237614112	111.1357932772943
5600000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
5700000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
5800000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
5900000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
6000000	20443.386000000002	542.1617847961396	4493.250050970933	135.37684960487306
6100000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6200000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6300000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6400000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6500000	22170.370000000003	594.0810839719886	4870.228243749143	141.2092507858056
6600000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
6700000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
6800000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
6900000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
7000000	23918.126	667.4739324448062	5247.537917362941	145.72516652207102
7100000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7200000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7300000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7400000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7500000	25627.984	682.059010532731	5618.195075173995	157.1070054589194
7600000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
7700000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
7800000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
7900000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
8000000	27298.521999999997	630.6448013440072	5983.494685878603	147.07421799237667
8100000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8200000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8300000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8400000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8500000	28982.424	674.7048919869428	6346.9986081967045	159.03061780475423
8600000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
8700000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
8800000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
8900000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
9000000	30670.884	662.5987610948607	6720.572524405623	156.62124375316776
9100000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9200000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9300000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9400000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9500000	32365.350000000006	671.3210353226463	7096.254511019559	165.21673953558172
9600000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586
9700000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586
9800000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586
9900000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586
10000000	34123.24	792.3226815719273	7484.730244341964	188.9984019242586


==> Simulation_results/Weak_regret/BtWR_weak_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
800000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
1200000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
1600000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
2000000	1014.14	74.5432676742546	222.12423900083968	17.516273765301086
2400000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
2800000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
3200000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
3600000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
4000000	2850.9119999999994	181.01420084254883	627.4503960120786	53.26881808937991
4400000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
4800000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
5200000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
5600000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
6000000	4770.420000000001	266.72143620889034	1042.9491165427266	75.49334006248897
6400000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
6800000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
7200000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
7600000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
8000000	6637.513999999998	303.8733657371841	1448.9836169634389	76.95619522357802
8400000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419
8800000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419
9200000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419
9600000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419
10000000	8603.837999999998	437.48108118586674	1881.6811106348264	107.92308129918419


==> Simulation_results/Weak_regret/BtWR_weak_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
40000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
60000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
80000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
100000	1012.4440000000001	91.84253519536097	221.85534511837903	20.290034344584438
120000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
140000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
160000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
180000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
200000	2602.4440000000004	168.1782075458451	563.1728347530766	31.22389581417448
220000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
240000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
260000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
280000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
300000	4170.39	227.63092081505738	907.3761863956779	43.05528898810076
320000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
340000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
360000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
380000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
400000	5750.9619999999995	302.9996487640064	1250.0317704491129	55.658281360075165
420000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
440000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
460000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
480000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
500000	7344.642000000002	326.8939588102947	1598.3827327154854	69.98733307091793
520000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
540000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
560000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
580000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
600000	8815.122	426.7581788788592	1921.6206974166166	94.4390828069813
620000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
640000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
660000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
680000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
700000	10336.538000000002	476.32368867772556	2256.1412725481464	110.31802675070698
720000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
740000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
760000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
780000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
800000	11885.942000000001	423.4910954803077	2596.2575293365603	94.60469008655417
820000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
840000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
860000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
880000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
900000	13429.176000000001	385.1409391436392	2934.983521631634	92.41397578211766
920000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
940000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
960000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
980000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
1000000	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917


==> Simulation_results/Weak_regret/BtWR_weak_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	988.622	65.547273830928	217.44913882194933	16.059065259001834
20000	988.622	65.547273830928	217.44913882194933	16.059065259001834
30000	988.622	65.547273830928	217.44913882194933	16.059065259001834
40000	988.622	65.547273830928	217.44913882194933	16.059065259001834
50000	988.622	65.547273830928	217.44913882194933	16.059065259001834
60000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
70000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
80000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
90000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
100000	2519.394	86.18856745531842	554.0326317538718	18.49603008783878
110000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
120000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
130000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
140000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
150000	3983.6059999999998	96.48969227619908	871.3704731490822	21.008199320822353
160000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
170000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
180000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
190000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
200000	5535.661999999999	204.99454766733083	1212.3321830406535	52.29886328782467
210000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
220000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
230000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
240000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
250000	7035.416	158.47536220708443	1542.0920437708705	44.82649924438168
260000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
270000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
280000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
290000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
300000	8560.166000000001	189.5261039892213	1875.7325940395208	46.16139935844567
310000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
320000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
330000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
340000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
350000	10082.014	205.29155918135314	2209.136543815516	38.5251145981487
360000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
370000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
380000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
390000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
400000	11664.488000000001	243.68634269851393	2555.7167831092006	58.158517490617555
410000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
420000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
430000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
440000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
450000	13179.174000000003	260.5556186391771	2887.6433369822325	64.41323874789838
460000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
470000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
480000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
490000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
500000	14677.268	312.4139163495903	3214.123730484353	72.25295214865768
510000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
520000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
530000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
540000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
550000	16199.008000000002	294.3320421564736	3545.499440027682	70.90899143144463
560000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
570000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
580000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
590000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
600000	17714.956000000002	325.30778872391966	3882.541371196922	82.33653839105817
610000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
620000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
630000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
640000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
650000	19250.079999999998	297.36304455440774	4215.159272464276	82.33188137037065
660000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
670000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
680000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
690000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
700000	20759.692000000003	314.28023647693965	4550.191588975356	88.2612889185558
710000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
720000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
730000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
740000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
750000	22245.694	300.98750775848833	4872.014700926122	83.61959554098229
760000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
770000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
780000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
790000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
800000	23702.274	328.00814502759647	5194.861893362819	80.98665385769395
810000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
820000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
830000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
840000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
850000	25208.884	356.44017204699156	5525.027188144301	84.61324895736652
860000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
870000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
880000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
890000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
900000	26812.439999999995	387.44017034892045	5875.97938957813	90.30356692276516
910000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
920000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
930000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
940000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
950000	28342.773999999998	356.18619151599194	6213.4639483996725	85.79940283410326
960000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397
970000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397
980000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397
990000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397
1000000	29797.412	344.1876993347284	6536.62673413726	81.36670116522397


==> Simulation_results/Weak_regret/BtWR_weak_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
80000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
120000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
160000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
200000	978.55	83.66144326324337	211.9751291337259	16.02643645300881
240000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
280000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
320000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
360000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
400000	2561.6059999999998	111.35113871592576	562.496085914545	32.096056584816736
440000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
480000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
520000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
560000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
600000	4149.0960000000005	204.452240508361	913.0376241872751	53.57996965496675
640000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
680000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
720000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
760000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
800000	5837.586000000001	224.15506736780839	1281.3497324362993	63.77602274722356
840000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712
880000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712
920000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712
960000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712
1000000	7493.673999999999	260.45591839439305	1646.744715086923	64.65005161421712


==> Simulation_results/Weak_regret/BtWR_weak_K20_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	1005.6719999999999	72.15076757888461	222.03993181287768	18.274185432647943
4000	1022.8299999999999	85.7360783645562	225.69292530768138	21.604925523765978
6000	1022.8299999999999	85.7360783645562	225.69292530768138	21.604925523765978
8000	1022.8299999999999	85.7360783645562	225.69292530768138	21.604925523765978
10000	1022.8299999999999	85.7360783645562	225.69292530768138	21.604925523765978
12000	2301.6800000000003	125.74802883367761	503.12474021899624	25.804869204023262
14000	2400.8	143.25943552404013	524.2250276479342	30.06221909249731
16000	2400.8	143.25943552404013	524.2250276479342	30.06221909249731
18000	2400.8	143.25943552404013	524.2250276479342	30.06221909249731
20000	2400.8	143.25943552404013	524.2250276479342	30.06221909249731
22000	3717.9919999999997	231.99793259615197	816.3292679282913	51.94247699827631
24000	3814.1	255.6663023030868	837.9664518136121	56.58593903980097
26000	3814.8700000000003	255.35639064735477	838.0505232805383	56.56154198129481
28000	3814.8700000000003	255.35639064735477	838.0505232805383	56.56154198129481
30000	3814.8700000000003	255.35639064735477	838.0505232805383	56.56154198129481
32000	5094.164	251.89783904502988	1125.2005698667558	55.736115090310754
34000	5194.838	262.7981336734003	1147.2410700053795	57.07318867338839
36000	5195.872	262.1013797411648	1147.573367674028	56.95774172794848
38000	5195.872	262.1013797411648	1147.573367674028	56.95774172794848
40000	5195.872	262.1013797411648	1147.573367674028	56.95774172794848
42000	6472.084	324.4355456344311	1426.5840954244684	71.5108542482849
44000	6556.724	343.7950457661269	1443.978288682432	75.59918815502583
46000	6556.724	343.7950457661269	1443.978288682432	75.59918815502583
48000	6556.724	343.7950457661269	1443.978288682432	75.59918815502583
50000	6556.724	343.7950457661269	1443.978288682432	75.59918815502583
52000	7773.178	346.5995608704015	1710.0440289401784	82.53421845195048
54000	7846.134	349.0421982829905	1725.7008076171383	83.58974717886248
56000	7846.134	349.0421982829905	1725.7008076171383	83.58974717886248
58000	7846.134	349.0421982829905	1725.7008076171383	83.58974717886248
60000	7846.134	349.0421982829905	1725.7008076171383	83.58974717886248
62000	9175.644	362.6786317634076	2023.1074367228096	89.62845919287025
64000	9280.846	366.7322185100906	2047.067982971884	91.44163231051256
66000	9283.022	364.77505098043287	2047.6154548469392	91.0656150832793
68000	9283.022	364.77505098043287	2047.6154548469392	91.0656150832793
70000	9283.022	364.77505098043287	2047.6154548469392	91.0656150832793
72000	10563.234	409.55214966269375	2328.2855364952015	96.35429042727036
74000	10654.394	408.4152993162173	2349.4474783846636	96.23269833096889
76000	10654.394	408.4152993162173	2349.4474783846636	96.23269833096889
78000	10654.394	408.4152993162173	2349.4474783846636	96.23269833096889
80000	10654.394	408.4152993162173	2349.4474783846636	96.23269833096889
82000	11949.556	437.12412341474817	2626.490344901359	103.96129191081268
84000	12044.376	453.7181326477192	2647.1880666373413	108.15812887073389
86000	12044.376	453.7181326477192	2647.1880666373413	108.15812887073389
88000	12044.376	453.7181326477192	2647.1880666373413	108.15812887073389
90000	12044.376	453.7181326477192	2647.1880666373413	108.15812887073389
92000	13289.962	481.0536145171347	2920.3597984341022	116.43627922403061
94000	13374.473999999998	493.894612694742	2938.8714850141387	120.0070974679595
96000	13374.473999999998	493.894612694742	2938.8714850141387	120.0070974679595
98000	13374.473999999998	493.894612694742	2938.8714850141387	120.0070974679595
100000	13374.473999999998	493.894612694742	2938.8714850141387	120.0070974679595


==> Simulation_results/Weak_regret/BtWR_weak_K20_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	670.614	34.858102262362706	147.26365525104768	9.638187015431576
2000	934.6139999999999	75.88247055662966	204.2234481150986	18.066778164700068
3000	953.6479999999999	74.3821210297804	208.61189599092432	17.729083456211413
4000	954.1939999999998	74.46110337320798	208.70773713860325	17.721073266017687
5000	954.1939999999998	74.46110337320798	208.70773713860325	17.721073266017687
6000	1757.15	82.68424665221569	387.1437752656413	23.017186559422758
7000	2152.314	113.15596357829898	473.0110114918549	30.420800613967547
8000	2217.764	120.6868608516362	487.5243822634343	29.172272239431578
9000	2220.6220000000003	122.95946629321011	488.15147944277896	29.436702814840416
10000	2220.6220000000003	122.95946629321011	488.15147944277896	29.436702814840416
11000	3033.2320000000004	141.88254397368414	663.520019427851	34.63385171991758
12000	3435.6800000000003	181.8262692181132	751.0169851902034	42.19336331694666
13000	3505.936	193.82655036569867	766.1425113511747	44.07667836211485
14000	3506.9299999999994	194.15888871402902	766.2952849783977	44.126088452316814
15000	3506.9299999999994	194.15888871402902	766.2952849783977	44.126088452316814
16000	4306.915999999999	195.60538729231806	939.2859312838284	44.34056651529834
17000	4714.544	217.75213693045032	1029.237520698254	47.2584829146253
18000	4775.129999999999	224.9888594278988	1042.5552572355475	47.30761006176178
19000	4778.08	224.2683349125425	1043.0564320934513	46.95559608256382
20000	4778.08	224.2683349125425	1043.0564320934513	46.95559608256382
21000	5597.254	199.7243153393642	1223.1588002520198	45.8636268878463
22000	6018.933999999999	208.69407403608258	1317.288702397443	50.208822841786265
23000	6086.544	221.79676258533047	1332.719976981024	52.062522483482326
24000	6089.482	223.72127171500208	1333.3019443546941	52.47483321460977
25000	6089.482	223.72127171500208	1333.3019443546941	52.47483321460977
26000	6913.716	230.86279480822944	1514.6552541068836	53.9875422539731
27000	7321.945999999999	242.34945696933872	1603.7636330853093	59.887609874638464
28000	7382.8139999999985	245.09683239260536	1616.9361399844074	61.17149268050458
29000	7385.391999999998	244.48455551311304	1617.431854966369	61.11790061154489
30000	7385.391999999998	244.48455551311304	1617.431854966369	61.11790061154489
31000	8212.645999999999	243.41685398600634	1798.734439627125	60.59867396442165
32000	8617.37	268.3693342723382	1888.174136551105	66.44516305289912
33000	8680.650000000003	268.47208756219027	1901.8244149785721	66.72484432769743
34000	8681.63	268.56616916920603	1901.9806153884317	66.76684665111563
35000	8681.63	268.56616916920603	1901.9806153884317	66.76684665111563
36000	9498.506000000001	278.64156857471613	2081.417519090448	71.02420694494086
37000	9921.982	281.1532806851092	2174.1382344073754	69.74265550570664
38000	9988.706000000002	286.43017703369816	2189.477533155461	69.64090602549103
39000	9989.042000000001	286.62495672529553	2189.5798877127263	69.63418626303115
40000	9989.042000000001	286.62495672529553	2189.5798877127263	69.63418626303115
41000	10792.291999999998	280.1706185245772	2364.2924946175253	68.79424664823156
42000	11186.592	280.3764574361487	2449.6184613783125	66.02839030500546
43000	11243.438000000004	272.57085870976306	2461.888469471768	64.93124449985991
44000	11245.596000000001	272.43625665057505	2462.344240697105	65.02821123871237
45000	11245.596000000001	272.43625665057505	2462.344240697105	65.02821123871237
46000	12066.109999999997	284.2606122322724	2647.433664553042	70.69677114241946
47000	12481.423999999999	303.34377883846594	2737.00376682085	73.7648074308257
48000	12550.630000000001	324.27661857672643	2752.9078040484164	77.8871141017678
49000	12553.216	328.92071936359844	2753.70876348765	78.85988620797582
50000	12553.216	328.92071936359844	2753.70876348765	78.85988620797582
51000	13383.688	316.66098257354724	2931.7766615749956	72.9517690186609
52000	13805.98	309.0089265880697	3023.747591063595	69.38313859832755
53000	13865.663999999999	313.74936491126505	3036.487672729311	70.21466825515041
54000	13867.673999999999	315.0180344819782	3036.924876638349	70.50615418921082
55000	13867.673999999999	315.0180344819782	3036.924876638349	70.50615418921082
56000	14686.164	314.9795018092448	3216.165621121068	67.42953133578035
57000	15119.306	292.7388518496005	3310.4690445998554	61.31193048318471
58000	15186.612000000003	290.5233905595594	3325.356867879042	62.08604312073078
59000	15187.832	290.54006481417036	3325.6108809021653	61.978466374573564
60000	15187.832	290.54006481417036	3325.6108809021653	61.978466374573564
61000	15999.022000000003	268.47185301670316	3506.3590465591756	54.79012041736719
62000	16404.682000000004	262.88904384423176	3596.296630870882	54.34085462724107
63000	16471.417999999998	261.58034133576325	3611.8351093347424	54.4677470977948
64000	16472.236	260.6827779846201	3612.03892191284	54.32247957634479
65000	16472.236	260.6827779846201	3612.03892191284	54.32247957634479
66000	17292.434	261.8909856409721	3788.4555936242496	59.958938746974624
67000	17720.845999999994	287.49393764429846	3883.9731025259657	67.24852694441961
68000	17786.458000000002	292.11585090698395	3897.221344947791	69.2877827607906
69000	17789.544	292.17454490994544	3897.6886757629427	69.65042778744662
70000	17789.544	292.17454490994544	3897.6886757629427	69.65042778744662
71000	18600.497999999996	294.8746577333043	4075.5243546604165	75.89662408635712
72000	19013.388	308.435763195155	4167.582267956395	79.50937710561828
73000	19068.988	305.47360943659373	4179.597130285403	76.99971410325777
74000	19070.252	304.9734310030567	4179.816566782134	76.77722944177863
75000	19070.252	304.9734310030567	4179.816566782134	76.77722944177863
76000	19873.618000000002	316.7801954317491	4352.243040366995	78.08754803166788
77000	20289.515999999996	320.45919855385034	4444.549607226972	76.57968424845963
78000	20348.384	314.51550278695896	4457.1056748734	75.42875884531857
79000	20348.384	314.51550278695896	4457.1056748734	75.42875884531857
80000	20348.384	314.51550278695896	4457.1056748734	75.42875884531857
81000	21171.649999999998	308.7929844122464	4633.381742094614	78.42684719829779
82000	21589.926	303.86721296572216	4722.079499565678	77.65731869616711
83000	21661.09	297.8439875356074	4737.126223913845	74.99955342157969
84000	21668.118000000002	301.89776760427554	4738.477417075619	75.30483662839636
85000	21670.050000000003	301.48558207649165	4738.76644964251	75.30691065595929
86000	22482.014000000003	328.42013364320655	4913.742961799204	85.64372910790108
87000	22885.458000000002	364.2472328210308	5004.230140145752	94.5405040213146
88000	22955.028	374.22740480443787	5019.201139558157	97.87102845806095
89000	22957.635999999995	373.97098803694837	5019.828294932513	97.77164511947215
90000	22957.635999999995	373.97098803694837	5019.828294932513	97.77164511947215
91000	23794.077999999998	380.2051118307354	5204.090177477885	104.63850087454857
92000	24227.062000000005	412.373208360258	5298.398722521533	112.00118985962966
93000	24308.696	421.15120840118436	5315.352416019561	114.05004342982483
94000	24314.647999999997	422.53959006622495	5316.967375001697	114.6461610646144
95000	24316.613999999998	423.09851976421135	5317.411880934899	114.74850158161733
96000	25113.282	404.5025417252922	5490.064247565244	113.64790409355196
97000	25495.558	394.8334502828028	5572.798337767617	110.96204795190421
98000	25552.325999999997	382.6511586927301	5586.030288001894	108.9506597112029
99000	25553.73	380.95018539903043	5586.374802318531	108.451587032035
100000	25553.73	380.95018539903043	5586.374802318531	108.451587032035


==> Simulation_results/Weak_regret/BtWR_weak_K20_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	1064.2439999999997	91.0213864002423	232.7416323789884	22.193438184262494
8000	1064.822	91.46086398017464	232.86260044238594	22.285991456182913
12000	1064.822	91.46086398017464	232.86260044238594	22.285991456182913
16000	1064.822	91.46086398017464	232.86260044238594	22.285991456182913
20000	1064.822	91.46086398017464	232.86260044238594	22.285991456182913
24000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
28000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
32000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
36000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
40000	2481.058	163.6155717799774	542.6411789191777	38.24843165971344
44000	3907.5260000000003	194.7101894383318	852.8474643334403	47.860788189817605
48000	3911.7839999999997	194.369441539673	853.7893328076607	47.63950544835016
52000	3911.7839999999997	194.369441539673	853.7893328076607	47.63950544835016
56000	3911.7839999999997	194.369441539673	853.7893328076607	47.63950544835016
60000	3911.7839999999997	194.369441539673	853.7893328076607	47.63950544835016
64000	5353.02	220.38882750468275	1163.9204238750972	48.3951541824546
68000	5353.22	220.57371597218375	1163.9860729713753	48.4830642995421
72000	5353.22	220.57371597218375	1163.9860729713753	48.4830642995421
76000	5353.22	220.57371597218375	1163.9860729713753	48.4830642995421
80000	5353.22	220.57371597218375	1163.9860729713753	48.4830642995421
84000	6800.716	261.11643138220495	1481.3166415350865	57.76416968590958
88000	6803.798	266.3818040916291	1482.266260979694	59.39291199108146
92000	6803.798	266.3818040916291	1482.266260979694	59.39291199108146
96000	6803.798	266.3818040916291	1482.266260979694	59.39291199108146
100000	6803.798	266.3818040916291	1482.266260979694	59.39291199108146


==> Simulation_results/Weak_regret/BtWR_weak_K25_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
40000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
60000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
80000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
100000	1318.0800000000002	98.6637134693173	295.9404027739263	25.603463352732163
120000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
140000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
160000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
180000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
200000	3187.614	181.92568740498905	712.2483601989155	36.8275374722951
220000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
240000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
260000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
280000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
300000	5118.396	254.17560820118834	1139.1233364833377	65.5620404558841
320000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
340000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
360000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
380000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
400000	7041.645999999999	283.58514755811103	1568.1804974259983	77.76064456108298
420000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
440000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
460000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
480000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
500000	9031.297999999999	324.7609357255467	2008.317322346154	89.05524483089002
520000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
540000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
560000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
580000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
600000	10985.420000000002	381.0616049348923	2440.9783529280508	89.34878807858752
620000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
640000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
660000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
680000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
700000	12866.852000000003	347.8666967164928	2857.2841816381892	79.94645451412664
720000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
740000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
760000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
780000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
800000	14774.606000000003	327.73964816943044	3280.4127865953537	80.9477493712742
820000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
840000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
860000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
880000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
900000	16625.932	357.18188845460907	3686.6963726410186	93.2371664981031
920000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
940000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
960000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
980000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
1000000	18529.65	366.99325313205156	4105.232637850989	90.76604481383877


==> Simulation_results/Weak_regret/BtWR_weak_K30_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
40000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
60000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
80000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
100000	1589.2540000000001	219.25604576486475	355.17183413076805	48.96050868973676
120000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
140000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
160000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
180000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
200000	3790.569999999999	240.64848393917214	845.4857521214075	51.74326096393212
220000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
240000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
260000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
280000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
300000	6013.154	215.75412014605848	1336.1123468023336	51.546036201952596
320000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
340000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
360000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
380000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
400000	8249.008000000002	266.90348587707393	1838.2571163868047	69.00844342242351
420000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
440000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
460000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
480000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
500000	10487.358	400.1695682193854	2329.6872900710214	108.31788467367397
520000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
540000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
560000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
580000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
600000	12693.430000000002	361.47152760164454	2825.426945977498	104.12699871634693
620000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
640000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
660000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
680000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
700000	14909.66	321.3610527463187	3330.571322525463	95.97097654301984
720000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
740000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
760000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
780000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
800000	17138.764000000003	316.6567926600954	3823.1251153537087	93.39841149897845
820000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
840000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
860000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
880000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
900000	19354.85	415.7971036455182	4314.30941554401	113.21978687214911
920000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
940000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
960000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
980000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
1000000	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223


==> Simulation_results/Weak_regret/BtWR_weak_K35_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
40000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
60000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
80000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
100000	1822.1259999999997	122.12337443021403	408.5095101719686	26.04064295405764
120000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
140000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
160000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
180000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
200000	4274.849999999999	221.45685112705624	959.540928997019	47.331736643537575
220000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
240000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
260000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
280000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
300000	6778.265999999999	348.2287211398087	1516.9349759822192	80.45160822204618
320000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
340000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
360000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
380000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
400000	9263.511999999999	454.8144559610119	2072.431391085558	102.69561323205178
420000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
440000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
460000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
480000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
500000	11748.518	593.4329533935012	2631.642127584457	132.3692398194682
520000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
540000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
560000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
580000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
600000	14350.046000000002	614.3741544802591	3216.090595789109	127.77120296734026
620000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
640000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
660000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
680000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
700000	16868.752	729.3192812296516	3784.2228997952066	154.82636971116003
720000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
740000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
760000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
780000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
800000	19329.304000000004	715.0512729898783	4335.55244433321	148.9824232612161
820000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
840000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
860000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
880000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
900000	21896.090000000004	676.7449484603972	4911.844932565128	130.69795198945295
920000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
940000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
960000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
980000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
1000000	24544.032	706.3322098591034	5511.83557792182	130.97149349865128


==> Simulation_results/Weak_regret/BtWR_weak_K40_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
40000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
60000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
80000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
100000	2292.216	174.53713639859654	520.5206701456652	41.32102570382795
120000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
140000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
160000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
180000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
200000	5147.701999999999	253.28244619616024	1165.8785511531314	63.563292135143946
220000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
240000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
260000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
280000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
300000	7939.044	346.3435728739758	1801.5245203280442	80.2730538446346
320000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
340000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
360000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
380000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
400000	10847.898000000001	442.3984165583463	2461.4107369175085	96.90068329292293
420000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
440000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
460000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
480000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
500000	13523.470000000001	523.5593993468598	3071.0438128665487	109.17072031078878
520000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
540000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
560000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
580000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
600000	16338.726000000004	524.1146289420948	3701.828325949481	107.73858127588123
620000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
640000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
660000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
680000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
700000	19202.425999999996	452.55501726186714	4357.0297210363715	74.8291559816373
720000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
740000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
760000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
780000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
800000	22015.574	411.5718249777975	4995.503902171826	76.1844737238504
820000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
840000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
860000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
880000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
900000	24864.478	418.59799080581666	5649.8045338332995	91.93845626455101
920000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
940000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
960000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
980000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
1000000	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607


==> Simulation_results/Weak_regret/BtWR_weak_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
400000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
600000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
800000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
1000000	129.862	12.704758338687293	21.409516627333762	2.5157953008203466
1200000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
1400000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
1600000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
1800000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
2000000	666.456	46.91206790960685	110.35049224965965	8.784965514775225
2200000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
2400000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
2600000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
2800000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
3000000	1218.9399999999998	75.69870569860774	203.97921425075467	15.880159005169977
3200000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
3400000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
3600000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
3800000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
4000000	1747.55	90.57226224892966	292.5627570703645	19.016912268283296
4200000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
4400000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
4600000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
4800000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
5000000	2326.5860000000002	65.86316728221074	389.1607962739889	17.991498988828376
5200000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
5400000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
5600000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
5800000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
6000000	2888.955999999999	79.89429060396704	480.2011742673709	19.23484806616994
6200000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
6400000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
6600000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
6800000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
7000000	3461.7300000000005	105.92179305716294	576.4911579850514	28.357940441175835
7200000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
7400000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
7600000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
7800000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
8000000	3969.714	123.3687217877999	658.5821417845997	26.199586364527686
8200000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
8400000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
8600000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
8800000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
9000000	4507.134	102.49404277539448	744.1859199549965	27.01193193067373
9200000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464
9400000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464
9600000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464
9800000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464
10000000	5068.032	95.1617533816326	832.7559043289314	23.550881554005464


==> Simulation_results/Weak_regret/BtWR_weak_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
200000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
300000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
400000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
500000	127.03999999999999	25.159669667501156	21.151827891638153	3.9220704045250137
600000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
700000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
800000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
900000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
1000000	636.396	55.62821410439532	107.65883453198862	14.432339105309923
1100000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1200000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1300000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1400000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1500000	1141.904	75.23511579634135	194.2732018161191	17.624814375845794
1600000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
1700000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
1800000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
1900000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
2000000	1671.234	93.09032748417587	285.3274700552392	20.148297382855493
2100000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2200000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2300000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2400000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2500000	2153.726	91.67887145417484	365.0819388246152	18.405643043072374
2600000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
2700000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
2800000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
2900000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
3000000	2716.7680000000005	100.90652933394466	455.2035316821688	19.541224089351328
3100000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3200000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3300000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3400000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3500000	3224.18	114.62451395753003	543.3373822158139	24.4487950998982
3600000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
3700000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
3800000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
3900000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
4000000	3737.906	115.25579090777944	629.581777923357	23.41034473934477
4100000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4200000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4300000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4400000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4500000	4238.298000000001	154.37902691464004	714.5686582732928	31.916796811251455
4600000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
4700000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
4800000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
4900000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
5000000	4753.8719999999985	192.33215509748788	802.0644443717637	40.80051845750586
5100000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5200000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5300000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5400000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5500000	5269.3820000000005	205.09819056572283	887.6112466292474	40.89094310576834
5600000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
5700000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
5800000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
5900000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
6000000	5795.45	201.16066177173983	975.314424024618	41.5726505863156
6100000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6200000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6300000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6400000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6500000	6296.308	230.8546178779091	1056.773670863171	48.13169373505312
6600000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
6700000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
6800000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
6900000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
7000000	6804.544	235.93731046850374	1141.6576113465082	47.78399130771927
7100000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7200000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7300000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7400000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7500000	7283.062	227.1523160935558	1222.8179059416113	47.79429671131412
7600000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
7700000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
7800000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
7900000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
8000000	7803.341999999999	227.67357148143287	1309.944881250971	50.8607963940684
8100000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8200000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8300000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8400000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8500000	8293.615999999998	217.5281177840388	1392.2441777068711	50.053947411313366
8600000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
8700000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
8800000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
8900000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
9000000	8795.942000000001	195.7523656618795	1476.215630314474	47.57752512638513
9100000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9200000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9300000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9400000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9500000	9315.042000000001	186.76093511343302	1564.0443734953674	52.0640831752007
9600000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208
9700000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208
9800000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208
9900000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208
10000000	9835.094000000001	178.1035249635577	1644.964505183138	51.31111421269208


==> Simulation_results/Weak_regret/BtWR_weak_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
800000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
1200000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
1600000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
2000000	115.61600000000001	19.448815559479886	19.53152718017225	3.0591537838227056
2400000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
2800000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
3200000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
3600000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
4000000	707.3600000000001	97.05378531744367	117.76662035288396	17.126941659793452
4400000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
4800000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
5200000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
5600000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
6000000	1309.7540000000001	101.1864751831983	223.23972220495472	17.67361356888751
6400000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
6800000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
7200000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
7600000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
8000000	1889.6380000000001	96.4633809392052	316.86035170498724	15.130645990290793
8400000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256
8800000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256
9200000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256
9600000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256
10000000	2485.9739999999997	109.8529684219369	416.955969247721	22.699955546045256


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,1_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
40000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
60000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
80000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
100000	118.672	22.620213575963923	19.99028305074214	4.400558353106744
120000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
140000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
160000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
180000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
200000	644.878	51.608823061350336	102.31042676862862	9.044602234427146
220000	1163.8940000000002	59.193537222309125	184.2325013822337	10.686033916243714
240000	1164.5080000000003	59.44344255022776	184.30331004430863	10.674953161362186
260000	1164.5080000000003	59.44344255022776	184.30331004430863	10.674953161362186
280000	1164.5080000000003	59.44344255022776	184.30331004430863	10.674953161362186
300000	1164.5080000000003	59.44344255022776	184.30331004430863	10.674953161362186
320000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
340000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
360000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
380000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
400000	1686.944	100.88104317021661	270.3212111312397	16.33354214745014
420000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
440000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
460000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
480000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
500000	2195.6699999999996	94.93078285431615	353.3864700348028	15.324168705839119
520000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
540000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
560000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
580000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
600000	2737.362	101.09050090554177	441.1035509764911	21.207995010707197
620000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
640000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
660000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
680000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
700000	3248.6360000000004	103.7817816596172	522.1479866167509	24.26013199287512
720000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
740000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
760000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
780000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
800000	3746.4899999999993	113.66313709084994	604.4495016547447	26.756044607494108
820000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
840000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
860000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
880000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
900000	4269.924	128.53114064519664	689.3354198436043	28.14784515819608
920000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
940000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
960000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
980000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
1000000	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,2_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
40000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
60000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
80000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
100000	122.588	17.87575440521478	20.407354436093634	2.7694053302052732
120000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
140000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
160000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
180000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
200000	649.42	32.61190648282382	106.03106396499909	9.021961551564425
220000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
240000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
260000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
280000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
300000	1175.434	33.09170295473538	190.19964598739648	11.860110512992664
320000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
340000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
360000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
380000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
400000	1724.0059999999999	55.613004114745216	278.890306369957	14.32341466224971
420000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
440000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
460000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
480000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
500000	2247.9359999999997	112.73528001473187	360.95076673175663	19.24237410686995
520000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
540000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
560000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
580000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
600000	2743.8740000000007	115.85479687954218	441.9755024526814	21.447426511567844
620000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
640000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
660000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
680000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
700000	3241.972	106.27437747014407	520.7192927771684	18.336637217031186
720000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
740000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
760000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
780000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
800000	3769.9919999999997	148.4565849592995	604.1531434061014	26.394429745320334
820000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
840000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
860000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
880000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
900000	4309.411999999999	182.66659128952216	687.0013114158621	34.30427315380319
920000	4793.654	168.89246626182	764.3899847421185	30.75620740753511
940000	4793.654	168.89246626182	764.3899847421185	30.75620740753511
960000	4793.654	168.89246626182	764.3899847421185	30.75620740753511
980000	4793.654	168.89246626182	764.3899847421185	30.75620740753511
1000000	4793.654	168.89246626182	764.3899847421185	30.75620740753511


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,3_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
40000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
60000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
80000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
100000	135.36399999999998	20.729401127652274	23.04153679224604	4.543323842150384
120000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
140000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
160000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
180000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
200000	635.2359999999999	54.924007946333326	106.24853641503383	11.713953308086223
220000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
240000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
260000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
280000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
300000	1148.0539999999996	81.31195131508446	185.91567281587754	18.373900416657985
320000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
340000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
360000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
380000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
400000	1684.0399999999997	123.13134089707265	273.68748861550256	25.822377324134866
420000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
440000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
460000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
480000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
500000	2197.4019999999996	151.49113811998672	355.18361854870807	31.598169210785706
520000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
540000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
560000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
580000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
600000	2703.4	175.99598909571145	437.89459089796327	37.503589605883946
620000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
640000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
660000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
680000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
700000	3228.554	177.99792059958952	520.9246386458204	39.25003127093038
720000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
740000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
760000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
780000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
800000	3713.972	167.1891525455192	593.8730034315755	37.9333758101829
820000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
840000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
860000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
880000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
900000	4223.838000000001	178.58113336955716	678.6917441756443	40.10754056031294
920000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
940000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
960000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
980000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
1000000	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,4_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
40000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
60000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
80000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
100000	121.87400000000002	13.387974869677317	19.03335947219906	2.5971993338801402
120000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
140000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
160000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
180000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
200000	595.9980000000002	49.066234101354155	94.15405986252233	9.128570519589077
220000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
240000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
260000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
280000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
300000	1062.702	77.05007056021006	171.37742943188223	17.0673983533219
320000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
340000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
360000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
380000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
400000	1527.634	74.01114273465103	245.0358441167178	16.681951702293443
420000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
440000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
460000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
480000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
500000	2006.4059999999997	84.11999738468839	324.66680058927193	17.7864276649711
520000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
540000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
560000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
580000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
600000	2431.95	74.50273984521911	394.1652049279928	13.816541301898637
620000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
640000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
660000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
680000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
700000	2942.764	105.37876395808281	475.0662380564322	15.41372568368822
720000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
740000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
760000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
780000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
800000	3409.2439999999997	110.3942888216798	550.8279868525631	19.267422723434343
820000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
840000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
860000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
880000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
900000	3922.3119999999994	131.2209889037911	634.7323205121752	25.765929855190738
920000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
940000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
960000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
980000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
1000000	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,5_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
40000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
60000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
80000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
100000	128.72000000000003	13.30983596192429	21.34050056837202	2.9015970781543565
120000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
140000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
160000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
180000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
200000	563.2579999999999	33.874145434075345	90.7786587685712	7.790930560177141
220000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
240000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
260000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
280000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
300000	1012.75	74.0481148383341	162.10407718062393	13.708416010934313
320000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
340000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
360000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
380000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
400000	1464.46	57.055942917650725	235.79628046082718	13.411151989554114
420000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
440000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
460000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
480000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
500000	1903.854	70.06182923358162	307.5635330806257	13.319826067126112
520000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
540000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
560000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
580000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
600000	2358.5139999999997	76.15277046102037	380.1556563683299	13.012817666558758
620000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
640000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
660000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
680000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
700000	2814.772	77.51913782343604	457.816341312733	16.062646364505998
720000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
740000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
760000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
780000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
800000	3242.43	93.22593118035587	532.7311626326791	17.47650031160695
820000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
840000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
860000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
880000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
900000	3668.702	88.12274240449446	602.0938174459886	21.813114112435777
920000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
940000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
960000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
980000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
1000000	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
0.1	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
0.15	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
0.2	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
0.25	796.914	24.127153997104585	230.45721857260023	7.138777007646059
0.3	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
0.35	450.044	18.861890561541163	168.57586636069325	7.088038919003207
0.4	350.874	7.702640528488355	146.21329513100565	3.230255948582958
0.45	285.442	9.370485342582603	130.75144763198082	4.30188155660226


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,55.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
40000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
60000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
80000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
100000	493.37399999999997	64.96910653875763	62.163699528781706	11.502427255366761
120000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
140000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
160000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
180000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
200000	1892.48	200.3810128507964	234.34414855007518	27.471002887456386
220000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
240000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
260000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
280000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
300000	3234.328	270.27437387464846	405.3250174442522	33.19624779812548
320000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
340000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
360000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
380000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
400000	4670.32	304.1724756340279	582.2684707712	42.66986449172055
420000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
440000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
460000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
480000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
500000	6200.9580000000005	366.2014983220756	788.487021890094	53.69069573571132
520000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
540000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
560000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
580000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
600000	7680.026	422.4430352708975	978.8968270024207	64.86918824341032
620000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
640000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
660000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
680000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
700000	9219.25	454.08780895818603	1177.226332189706	71.66683690417081
720000	10722.096000000001	436.86104170548384	1377.332180653752	66.6443374154062
740000	10724.266000000001	436.2315626718356	1377.4723574386567	66.54106326509098
760000	10724.266000000001	436.2315626718356	1377.4723574386567	66.54106326509098
780000	10724.266000000001	436.2315626718356	1377.4723574386567	66.54106326509098
800000	10724.266000000001	436.2315626718356	1377.4723574386567	66.54106326509098
820000	12206.092	495.2584135535258	1563.711786153341	69.2123194226685
840000	12208.348	494.3145882892342	1563.903543813981	68.98954279565103
860000	12208.348	494.3145882892342	1563.903543813981	68.98954279565103
880000	12208.348	494.3145882892342	1563.903543813981	68.98954279565103
900000	12208.348	494.3145882892342	1563.903543813981	68.98954279565103
920000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
940000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
960000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
980000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852
1000000	13669.332	541.3450147508111	1741.2920633917588	80.0824164606852


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
40000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
60000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
80000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
100000	127.48200000000001	13.910608102372018	20.79808857509952	2.9355589764574646
120000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
140000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
160000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
180000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
200000	540.1220000000001	40.9630450799525	89.82225706411853	10.944535202347875
220000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
240000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
260000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
280000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
300000	997.8860000000001	56.4311183262884	166.38606494392295	13.486683097666829
320000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
340000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
360000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
380000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
400000	1431.0400000000002	60.20366175648188	237.4171399374708	16.917143693124522
420000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
440000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
460000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
480000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
500000	1881.396	89.31972971049312	311.7304816988106	25.57305383413245
520000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
540000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
560000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
580000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
600000	2303.251999999999	99.70736836697023	378.9578749663567	24.904520108231573
620000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
640000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
660000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
680000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
700000	2738.1440000000002	110.29790440237542	451.1648225312471	25.33009885002969
720000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
740000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
760000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
780000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
800000	3168.0780000000004	118.16487594317819	523.3362674108621	27.88319816072355
820000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
840000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
860000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
880000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
900000	3600.532	105.60286536516578	595.2283583995435	27.883216208994156
920000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
940000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
960000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
980000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
1000000	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,65.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
40000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
60000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
80000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
100000	53.465999999999994	6.971306588836524	11.48808195881713	1.4015056496605636
120000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
140000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
160000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
180000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
200000	264.066	17.711131590675468	56.000413845633986	4.022634640493639
220000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
240000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
260000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
280000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
300000	475.2900000000001	26.501448597723467	99.80498408838284	6.247937985270803
320000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
340000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
360000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
380000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
400000	686.6940000000001	35.71314361221467	144.83191584681737	7.426238913023317
420000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
440000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
460000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
480000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
500000	906.472	42.53175775556163	189.21645129067502	10.895743291201706
520000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
540000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
560000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
580000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
600000	1114.9180000000001	38.977678455467085	232.51204268513857	9.692240539843077
620000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
640000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
660000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
680000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
700000	1321.628	38.88166343035123	274.5113346195231	11.009957935061426
720000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
740000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
760000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
780000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
800000	1536.3920000000003	54.624475751361786	318.48112374682074	13.479724753903355
820000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
840000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
860000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
880000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
900000	1745.2939999999999	52.23870770053774	360.999284296471	10.45614453285564
920000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
940000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
960000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
980000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342
1000000	1963.264	54.479765703526226	406.38311873653146	11.386996301566342


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,7.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
40000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
60000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
80000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
100000	31.255999999999993	3.1701356437856094	7.786822643554689	0.8633223961356964
120000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
140000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
160000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
180000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
200000	162.32199999999997	14.498188239301584	40.1806192119562	3.265678309766265
220000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
240000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
260000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
280000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
300000	295.656	18.2432180397112	73.2141598087048	4.374663788231464
320000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
340000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
360000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
380000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
400000	425.774	19.95744595104516	105.41028875074998	5.337148586073097
420000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
440000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
460000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
480000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
500000	555.8419999999999	20.54593866328703	137.08927667181922	6.3618960511680385
520000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
540000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
560000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
580000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
600000	681.832	29.47198172275948	168.4141805198884	8.163828300052742
620000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
640000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
660000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
680000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
700000	815.0	34.80861834533383	201.61218151058347	9.030902387974768
720000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
740000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
760000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
780000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
800000	940.8279999999999	38.873477047696404	232.68877851751367	10.876513330720206
820000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
840000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
860000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
880000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
900000	1068.076	41.078017695329265	265.0166390045158	12.177666435244104
920000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
940000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
960000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
980000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423
1000000	1197.106	39.22878087436413	297.2412187496496	11.530448751386423


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,75.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
40000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
60000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
80000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
100000	19.746000000000002	2.5879386906699837	5.749242707272113	0.6704339522762978
120000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
140000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
160000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
180000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
200000	107.47200000000001	10.548121265051046	31.1534295392937	3.0817478707329515
220000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
240000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
260000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
280000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
300000	188.454	11.010048137951078	54.55481410547583	2.9423914227677597
320000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
340000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
360000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
380000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
400000	274.314	14.965821950920898	79.45840369479967	4.065787002594336
420000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
440000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
460000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
480000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
500000	357.48199999999997	15.947255981307041	103.73819599949476	4.627948349683471
520000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
540000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
560000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
580000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
600000	447.06000000000006	15.972086762710603	129.6917105353263	4.718287967491653
620000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
640000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
660000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
680000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
700000	538.7920000000001	21.25934921132087	156.36497568617585	6.331165047857997
720000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
740000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
760000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
780000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
800000	626.0380000000001	23.736996814630547	181.48175792775208	7.217608967588712
820000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
840000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
860000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
880000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
900000	710.376	29.46540389451106	205.68259542050797	8.876313518518836
920000	796.914	24.127153997104585	230.45721857260023	7.138777007646059
940000	796.914	24.127153997104585	230.45721857260023	7.138777007646059
960000	796.914	24.127153997104585	230.45721857260023	7.138777007646059
980000	796.914	24.127153997104585	230.45721857260023	7.138777007646059
1000000	796.914	24.127153997104585	230.45721857260023	7.138777007646059


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,8.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
40000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
60000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
80000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
100000	12.802000000000001	2.0543817669665105	4.238889866251055	0.7461179979094821
120000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
140000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
160000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
180000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
200000	77.28600000000002	5.831363858004784	25.852441389958045	2.085084931075843
220000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
240000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
260000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
280000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
300000	142.74999999999997	9.595226822633096	47.480565496432135	3.199244062385699
320000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
340000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
360000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
380000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
400000	201.0	10.018525063323649	66.84696220209753	2.9816446878929317
420000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
440000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
460000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
480000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
500000	266.74000000000007	12.073169518491097	88.629785046355	3.8149905369261488
520000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
540000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
560000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
580000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
600000	326.45199999999994	13.22372346286108	108.50195927413881	4.047953168064438
620000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
640000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
660000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
680000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
700000	388.14	13.031421854715452	129.1937936479034	3.8334905956021523
720000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
740000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
760000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
780000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
800000	453.0379999999999	17.47414203902441	150.72626310111016	5.10618842134995
820000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
840000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
860000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
880000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
900000	514.0480000000001	19.518604686014044	171.24845037985978	6.042014098607123
920000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
940000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
960000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
980000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964
1000000	575.1780000000001	24.492190955032495	191.6308406620789	7.871161392872964


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,85.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
40000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
60000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
80000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
100000	9.272000000000002	1.3485201765886443	3.500475250711093	0.4871524232022796
120000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
140000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
160000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
180000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
200000	58.672000000000004	4.803815150481952	21.94172117165919	1.7371208345445583
220000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
240000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
260000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
280000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
300000	105.95599999999999	5.7398861777332595	39.59540306226304	2.0901906395090224
320000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
340000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
360000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
380000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
400000	156.85799999999998	8.829050282385344	58.70284476718039	3.2053926811370728
420000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
440000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
460000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
480000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
500000	207.01399999999998	10.173586934366424	77.48226394118414	3.4118005642645963
520000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
540000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
560000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
580000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
600000	256.086	7.281459255457572	95.83096408238347	2.3535432435285095
620000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
640000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
660000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
680000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
700000	304.434	9.700501934321595	113.97975442912107	3.0882821551565534
720000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
740000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
760000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
780000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
800000	352.886	9.955840496914373	132.1837383894097	3.277324419999672
820000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
840000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
860000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
880000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
900000	399.544	14.484090275578614	149.65848545237967	5.2437567760297235
920000	450.044	18.861890561541163	168.57586636069325	7.088038919003207
940000	450.044	18.861890561541163	168.57586636069325	7.088038919003207
960000	450.044	18.861890561541163	168.57586636069325	7.088038919003207
980000	450.044	18.861890561541163	168.57586636069325	7.088038919003207
1000000	450.044	18.861890561541163	168.57586636069325	7.088038919003207


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,9.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
40000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
60000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
80000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
100000	6.598000000000001	1.0716321922915324	2.759270083707319	0.44539631293070964
120000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
140000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
160000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
180000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
200000	44.248000000000005	3.4352577131207416	18.42589278460732	1.4721899751937317
220000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
240000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
260000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
280000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
300000	80.278	4.950514675824679	33.49867585006784	2.1276044424133955
320000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
340000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
360000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
380000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
400000	117.49600000000001	5.54279351951703	48.95058796811532	2.3920667906731357
420000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
440000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
460000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
480000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
500000	155.31400000000002	6.889715685151457	64.73589401430391	2.9661836352450353
520000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
540000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
560000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
580000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
600000	194.28	7.027994814391311	80.9908296663517	2.9728683839824193
620000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
640000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
660000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
680000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
700000	233.41799999999998	9.311634061156447	97.27410604389004	3.9717217327450447
720000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
740000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
760000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
780000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
800000	271.948	8.619802524162305	113.31504905444521	3.6768024889033364
820000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
840000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
860000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
880000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
900000	311.22799999999995	7.2762701067694415	129.6300176716777	3.075646402826975
920000	350.874	7.702640528488355	146.21329513100565	3.230255948582958
940000	350.874	7.702640528488355	146.21329513100565	3.230255948582958
960000	350.874	7.702640528488355	146.21329513100565	3.230255948582958
980000	350.874	7.702640528488355	146.21329513100565	3.230255948582958
1000000	350.874	7.702640528488355	146.21329513100565	3.230255948582958


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,95.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
40000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
60000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
80000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
100000	5.046	0.7482156551868367	2.3095323127765055	0.34370261163677873
120000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
140000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
160000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
180000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
200000	36.782	2.3379848873192803	16.84210155773314	1.0592756147048248
220000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
240000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
260000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
280000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
300000	66.506	5.100649631827958	30.45010517377957	2.3421892414791743
320000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
340000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
360000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
380000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
400000	98.246	5.695737587588342	44.97651028271043	2.6366545523726823
420000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
440000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
460000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
480000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
500000	127.516	7.204336965405706	58.397823991425824	3.34294056707817
520000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
540000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
560000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
580000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
600000	159.064	8.80625939002733	72.87159031027271	4.055998957581791
620000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
640000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
660000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
680000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
700000	190.53999999999996	8.073352601133077	87.29178172109293	3.6853876512915247
720000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
740000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
760000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
780000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
800000	220.752	10.143180303369684	101.1187237729229	4.589166652331049
820000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
840000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
860000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
880000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
900000	252.32399999999998	10.31779821473556	115.57337812417893	4.6769722259239535
920000	285.442	9.370485342582603	130.75144763198082	4.30188155660226
940000	285.442	9.370485342582603	130.75144763198082	4.30188155660226
960000	285.442	9.370485342582603	130.75144763198082	4.30188155660226
980000	285.442	9.370485342582603	130.75144763198082	4.30188155660226
1000000	285.442	9.370485342582603	130.75144763198082	4.30188155660226


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,7_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
40000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
60000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
80000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
100000	122.30799999999999	20.41136328399236	20.453543125818477	3.771579279945776
120000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
140000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
160000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
180000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
200000	543.86	59.45359647097334	90.88371026076366	9.855544624031108
220000	950.506	57.445077189723875	159.108610283822	11.669882134614264
240000	950.506	57.445077189723875	159.108610283822	11.669882134614264
260000	950.506	57.445077189723875	159.108610283822	11.669882134614264
280000	950.506	57.445077189723875	159.108610283822	11.669882134614264
300000	950.506	57.445077189723875	159.108610283822	11.669882134614264
320000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
340000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
360000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
380000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
400000	1352.9279999999999	67.09736487622531	227.0212463496417	14.32899968271517
420000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
440000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
460000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
480000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
500000	1792.618	86.91582975627753	303.57254297468864	15.411418835386215
520000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
540000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
560000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
580000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
600000	2220.7860000000005	102.1536476968773	379.8739211349674	18.044134336237395
620000	2658.4120000000003	84.69796177529237	452.75779974047543	17.346923438865822
640000	2658.4120000000003	84.69796177529237	452.75779974047543	17.346923438865822
660000	2659.037999999999	84.02240201279653	452.8278734348639	17.30792602121065
680000	2659.037999999999	84.02240201279653	452.8278734348639	17.30792602121065
700000	2659.037999999999	84.02240201279653	452.8278734348639	17.30792602121065
720000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
740000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
760000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
780000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
800000	3061.4180000000006	86.19553401681817	522.9907925846346	21.908335251610072
820000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
840000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
860000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
880000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
900000	3477.2980000000002	102.08824307104774	593.8797478788066	28.67607254285637
920000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
940000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
960000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
980000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
1000000	3908.082	109.38830018689283	667.9527632071641	26.71048725906016


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D0,8_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
40000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
60000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
80000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
100000	117.398	10.021689589197138	19.744001324957303	1.7455248257978866
120000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
140000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
160000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
180000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
200000	536.798	46.5806640380128	91.08823259172485	11.743711036517299
220000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
240000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
260000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
280000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
300000	939.0120000000001	66.40922104647818	160.60188415056274	11.174963841990392
320000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
340000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
360000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
380000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
400000	1366.0220000000002	95.58175114063954	232.6693171676891	21.569888337046326
420000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
440000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
460000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
480000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
500000	1780.458	108.59803085998692	304.1636665941216	24.54608352802934
520000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
540000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
560000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
580000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
600000	2200.7100000000005	105.9228751917586	375.31498963212266	30.041528025155053
620000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
640000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
660000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
680000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
700000	2608.868	104.60699496475121	444.4971834878737	32.72862571367615
720000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
740000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
760000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
780000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
800000	3023.1	105.06259002243472	514.0055011299291	34.948857774824106
820000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
840000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
860000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
880000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
900000	3440.442	109.389099781976	584.9377570903707	34.36157445375919
920000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766
940000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766
960000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766
980000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766
1000000	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	4806.852000000001	89.0090118783234	778.8717000385761	30.333044727283312
0.2	4793.654	168.89246626182	764.3899847421185	30.75620740753511
0.3	4733.161999999998	169.8733045406357	759.9096014146869	40.19773722082239
0.4	4381.509999999998	127.28983628798494	708.9637188245699	26.131508723705494
0.5	4112.070000000001	127.52494910582962	672.2503607726362	30.880710347692577
0.6	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
0.7	3908.082	109.38830018689283	667.9527632071641	26.71048725906016
0.8	3846.5800000000004	122.99548790278632	656.5295661750187	34.48564639560766


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M15_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
13333	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
26666	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
39999	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
53332	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
66665	122.61800000000001	17.866356838109645	20.896219944985184	3.418637701099589
79998	512.88	46.03396620371141	83.28815066060038	8.908568485729456
93331	512.88	46.03396620371141	83.28815066060038	8.908568485729456
106664	512.88	46.03396620371141	83.28815066060038	8.908568485729456
119997	512.88	46.03396620371141	83.28815066060038	8.908568485729456
133330	512.88	46.03396620371141	83.28815066060038	8.908568485729456
146663	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
159996	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
173329	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
186662	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
199995	917.0199999999999	62.7815117866894	150.30639139145714	12.627469102686057
213328	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
226661	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
239994	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
253327	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
266660	1322.7539999999997	77.08707114541178	216.28973633598258	14.865089684363204
279993	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
293326	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
306659	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
319992	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
333325	1722.7060000000001	93.64597638624592	282.19441099836365	17.300786967194746
346658	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
359991	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
373324	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
386657	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
399990	2121.7419999999997	108.20515594616234	346.23030631768813	20.331529799752406
413323	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
426656	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
439989	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
453322	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
466655	2522.842	109.65314585343923	412.9676441946187	21.994899757172213
479988	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
493321	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
506654	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
519987	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
533320	2958.9539999999993	112.48494735840072	484.5236252498702	25.97844444730479
546653	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
559986	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
573319	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
586652	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
599985	3371.808	112.73298056321714	549.5210932610387	24.902791011066135
613318	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
626651	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
639984	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
653317	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
666650	3773.9479999999994	89.91588375315631	614.3077224123538	21.17676822017718
679983	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
693316	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
706649	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
719982	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
733315	4187.394000000001	119.4633679046057	683.7347681341305	25.775454405061144
746648	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
759981	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
773314	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
786647	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
799980	4581.523999999999	151.92751189666464	751.5884722778762	29.995246700058008
813313	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
826646	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
839979	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
853312	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
866645	4992.452	167.72042801439935	820.2792020953923	36.739134598188656
879978	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
893311	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
906644	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
919977	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
933310	5397.156	172.35829549710294	888.7219385421233	37.454842732137536
946643	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
959976	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
973309	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
986642	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
999975	5796.284	160.2000146483559	952.1103279692306	33.953149020233155


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
20000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
30000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
40000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
50000	127.62999999999997	18.106382545635356	21.488455382336458	3.7766242290131022
60000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
70000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
80000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
90000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
100000	511.8500000000001	32.57533388589862	84.25283743552924	8.451680485206996
110000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
120000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
130000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
140000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
150000	925.3459999999999	67.05816980635376	150.26918021489496	14.381176069073138
160000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
170000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
180000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
190000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
200000	1308.8540000000003	82.09833618560383	217.01352758862964	16.406316182987936
210000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
220000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
230000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
240000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
250000	1710.0019999999997	85.67177699413811	283.53023068085133	14.094586459107916
260000	2101.732	77.74926491971219	349.1904823454248	14.066301151946552
270000	2103.164	78.12840985625331	349.51277438573436	14.012103042292322
280000	2103.164	78.12840985625331	349.51277438573436	14.012103042292322
290000	2103.164	78.12840985625331	349.51277438573436	14.012103042292322
300000	2103.164	78.12840985625331	349.51277438573436	14.012103042292322
310000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
320000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
330000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
340000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
350000	2495.578	109.54365926170452	414.65699507234257	16.947159791361866
360000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
370000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
380000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
390000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
400000	2904.8039999999996	90.0576337932795	485.009531704032	13.534587506068005
410000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
420000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
430000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
440000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
450000	3330.882	85.66548608784441	557.2776867749538	13.995083095743158
460000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
470000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
480000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
490000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
500000	3732.0800000000004	84.41483545233288	623.1706723240562	13.998234480340725
510000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
520000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
530000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
540000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
550000	4130.606	83.42389055633588	687.1744138792922	16.860896672907106
560000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
570000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
580000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
590000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
600000	4533.272000000002	84.29571556266777	750.5952201478243	18.03910700205375
610000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
620000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
630000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
640000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
650000	4949.195999999999	78.10994007024789	819.0338937737636	15.781701768895207
660000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
670000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
680000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
690000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
700000	5356.116	93.87448395478762	886.4683116031147	17.879313493939808
710000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
720000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
730000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
740000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
750000	5767.746	100.22881424243482	955.744643174324	17.90856687433253
760000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
770000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
780000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
790000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
800000	6171.798	98.55654460483305	1020.5690806860615	17.36212411926637
810000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
820000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
830000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
840000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
850000	6567.124000000001	130.13773551297285	1087.1281868542967	25.0268179862373
860000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
870000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
880000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
890000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
900000	6977.573999999999	137.2058920179611	1154.4177295495406	27.42537157919253
910000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
920000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
930000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
940000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
950000	7377.3820000000005	142.14849808093857	1219.963478493336	29.488502475214904
960000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
970000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
980000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
990000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
1000000	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M25_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
8000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
16000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
24000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
32000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
40000	130.104	20.455353659453888	21.6693916650493	3.2124942198129958
48000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
56000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
64000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
72000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
80000	488.7219999999999	54.28491130650902	79.56268701754952	8.08557875452816
88000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
96000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
104000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
112000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
120000	881.5200000000001	58.664697694231364	143.7821975043509	10.80557018136819
128000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
136000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
144000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
152000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
160000	1240.398	84.61494034086937	203.6281760164432	15.207981355083968
168000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
176000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
184000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
192000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
200000	1640.5539999999996	109.771997258965	269.25953346782927	16.887414097543015
208000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
216000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
224000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
232000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
240000	2042.3380000000002	99.04327873319941	334.8414511797443	15.581331769975028
248000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
256000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
264000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
272000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
280000	2436.9	84.75588894649798	401.3872135866247	15.778597453213575
288000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
296000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
304000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
312000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
320000	2825.684	111.95920598344942	466.25143761095495	24.673099052069116
328000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
336000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
344000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
352000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
360000	3213.532	116.88997417324633	530.132525230154	26.750270168337128
368000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
376000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
384000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
392000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
400000	3581.432	114.81079012396393	591.8075187222923	23.811597686777233
408000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
416000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
424000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
432000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
440000	3955.0080000000003	118.35203390262828	652.4404739116128	24.35279170013539
448000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
456000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
464000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
472000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
480000	4362.548	105.70694382741988	720.305937430144	21.350822994274235
488000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
496000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
504000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
512000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
520000	4744.5560000000005	107.2318799196918	784.0996031479585	24.242982819448336
528000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
536000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
544000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
552000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
560000	5126.784000000001	105.38558400253599	848.0273781187095	23.052180007316398
568000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
576000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
584000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
592000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
600000	5508.6939999999995	105.6872240991209	911.0808592579781	26.379901403670726
608000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
616000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
624000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
632000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
640000	5886.908000000001	108.69448772694163	974.8801601418157	29.209418658238313
648000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
656000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
664000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
672000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
680000	6278.638000000001	125.19606719062688	1042.2090127216704	28.75551051513253
688000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
696000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
704000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
712000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
720000	6673.8679999999995	111.52453051533881	1107.9582846151184	29.712198300588472
728000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
736000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
744000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
752000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
760000	7091.048	127.55063872831057	1177.9903162833082	33.30639458909695
768000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
776000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
784000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
792000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
800000	7461.584000000001	129.09977082344744	1240.93811483012	33.941911371756476
808000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
816000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
824000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
832000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
840000	7849.273999999999	135.8037963959608	1304.9232845176275	34.62244338743891
848000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
856000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
864000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
872000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
880000	8234.780000000002	147.11616181326488	1369.857667030267	31.802183185670955
888000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
896000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
904000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
912000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
920000	8625.905999999999	173.65603884307242	1435.353186596944	34.225456419181945
928000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
936000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
944000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
952000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
960000	8991.859999999999	179.59935758360757	1497.9732558831595	34.31922565140663
968000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
976000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
984000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
992000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
1000000	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M30_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
6666	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
13332	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
19998	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
26664	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
33330	125.244	17.1361834205351	20.68865224912392	3.3979243838178586
39996	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
46662	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
53328	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
59994	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
66660	506.8179999999999	28.1785315444222	85.73656506733468	6.698515483288163
73326	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
79992	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
86658	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
93324	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
99990	876.3799999999999	42.850239465167796	146.26861913152658	12.148667547368818
106656	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
113322	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
119988	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
126654	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
133320	1234.9199999999998	64.59850978673319	206.46297346098126	15.752060230924226
139986	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
146652	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
153318	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
159984	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
166650	1633.7920000000001	71.88563645742374	273.84776966042875	17.271533973195886
173316	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
179982	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
186648	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
193314	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
199980	2032.1499999999996	74.26694090314386	338.40450964237164	17.864286707210987
206646	2407.588	63.11066273706143	402.860355701744	15.494863885674237
213312	2407.588	63.11066273706143	402.860355701744	15.494863885674237
219978	2407.588	63.11066273706143	402.860355701744	15.494863885674237
226644	2407.588	63.11066273706143	402.860355701744	15.494863885674237
233310	2407.588	63.11066273706143	402.860355701744	15.494863885674237
239976	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
246642	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
253308	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
259974	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
266640	2793.056	78.67756523375071	467.02977135864296	18.63396822197252
273306	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
279972	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
286638	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
293304	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
299970	3172.8839999999996	83.68545488912652	532.6420024514789	17.89922276546031
306636	3556.862	95.65482270469523	596.543362078037	16.86879325417958
313302	3556.862	95.65482270469523	596.543362078037	16.86879325417958
319968	3556.862	95.65482270469523	596.543362078037	16.86879325417958
326634	3556.862	95.65482270469523	596.543362078037	16.86879325417958
333300	3556.862	95.65482270469523	596.543362078037	16.86879325417958
339966	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
346632	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
353298	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
359964	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
366630	3947.35	119.25382239389825	662.7289495362531	24.563119938920355
373296	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
379962	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
386628	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
393294	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
399960	4335.125999999999	102.77144482350633	724.7502739583264	20.938271047524825
406626	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
413292	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
419958	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
426624	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
433290	4710.039999999999	114.76591325147268	786.5156995719285	21.697070020279682
439956	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
446622	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
453288	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
459954	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
466620	5070.99	130.01745771668973	846.5445814782031	25.28714762902123
473286	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
479952	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
486618	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
493284	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
499950	5441.036	126.96762765016592	908.4378610016487	24.00499358269842
506616	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
513282	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
519948	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
526614	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
533280	5830.6939999999995	134.4178863924821	973.4770040785961	24.828794185081428
539946	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
546612	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
553278	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
559944	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
566610	6189.093999999999	139.36445427567062	1031.898946923306	22.707298663078227
573276	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
579942	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
586608	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
593274	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
599940	6544.15	155.97024196229813	1088.3651561636311	22.548218929286406
606606	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
613272	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
619938	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
626604	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
633270	6917.3420000000015	153.64634527959913	1148.086411864894	23.502257528530333
639936	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
646602	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
653268	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
659934	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
666600	7293.094	158.43530359950304	1213.31177630725	26.783764168495242
673266	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
679932	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
686598	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
693264	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
699930	7683.074000000002	154.42151837673973	1277.3250097475952	26.964987323063383
706596	8080.270000000001	139.29468148098394	1342.8755816394626	23.26865090360284
713262	8080.81	139.3548861320936	1342.9725103998844	23.269988280860574
719928	8080.81	139.3548861320936	1342.9725103998844	23.269988280860574
726594	8080.81	139.3548861320936	1342.9725103998844	23.269988280860574
733260	8080.81	139.3548861320936	1342.9725103998844	23.269988280860574
739926	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
746592	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
753258	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
759924	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
766590	8471.936	145.18297935134586	1406.6479518171532	28.057903190544394
773256	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
779922	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
786588	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
793254	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
799920	8851.755999999998	147.45655474673657	1469.5846725074848	25.536234972733606
806586	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
813252	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
819918	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
826584	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
833250	9241.186	144.12879272835548	1533.036454987864	25.692617483367158
839916	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
846582	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
853248	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
859914	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
866580	9617.629999999997	153.0780162023427	1595.6452729530406	28.396472475772125
873246	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
879912	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
886578	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
893244	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
899910	10009.496000000003	164.66591627359313	1660.3268520092224	32.05279232953366
906576	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
913242	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
919908	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
926574	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
933240	10398.591999999999	184.75321923522156	1724.1036512898531	35.60582213384525
939906	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
946572	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
953238	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
959904	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
966570	10793.552	214.43320559610638	1788.1696685443471	42.76794903145145
973236	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
979902	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
986568	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
993234	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
999900	11177.442	204.02218364133324	1852.191868992612	40.6530823117447


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M35_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5714	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
11428	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
17142	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
22856	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
28570	120.856	16.854516836082166	20.028925782214984	3.5915757838999838
34284	506.616	45.187908707234186	85.06959148723358	9.559018963268082
39998	506.616	45.187908707234186	85.06959148723358	9.559018963268082
45712	506.616	45.187908707234186	85.06959148723358	9.559018963268082
51426	506.616	45.187908707234186	85.06959148723358	9.559018963268082
57140	506.616	45.187908707234186	85.06959148723358	9.559018963268082
62854	875.598	48.108885250024244	150.08791922805835	8.804210084698425
68568	875.598	48.108885250024244	150.08791922805835	8.804210084698425
74282	875.598	48.108885250024244	150.08791922805835	8.804210084698425
79996	875.598	48.108885250024244	150.08791922805835	8.804210084698425
85710	875.598	48.108885250024244	150.08791922805835	8.804210084698425
91424	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
97138	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
102852	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
108566	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
114280	1247.062	55.76040128183358	210.99472910459244	14.020167050679747
119994	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
125708	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
131422	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
137136	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
142850	1620.3280000000002	71.07774035050168	271.812952137877	13.850875322968692
148564	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
154278	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
159992	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
165706	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
171420	1999.3719999999998	61.2713789990436	336.2660713752998	16.099301908878868
177134	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
182848	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
188562	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
194276	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
199990	2392.396	85.12586853203507	402.9798838595824	17.816979754203658
205704	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
211418	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
217132	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
222846	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
228560	2767.4139999999998	72.36189608104844	467.1579015482641	20.87405090766632
234274	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
239988	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
245702	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
251416	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
257130	3134.3220000000006	79.4383621012754	528.3249762104313	22.822874981131566
262844	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
268558	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
274272	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
279986	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
285700	3515.3740000000007	79.88286427291168	590.2287686052348	25.512901954077385
291414	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
297128	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
302842	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
308556	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
314270	3886.2660000000005	105.01057218733328	650.6611100127085	27.653721860614574
319984	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
325698	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
331412	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
337126	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
342840	4253.782000000001	134.83275779028392	711.1256948765817	32.40547830167461
348554	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
354268	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
359982	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
365696	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
371410	4613.202	138.86538980049878	770.4404497865083	34.35876482360004
377124	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
382838	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
388552	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
394266	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
399980	4983.377999999999	138.32673797932227	833.6512796949813	29.48399668370146
405694	5355.278	146.31777091127552	895.920923660249	33.98297857164227
411408	5355.278	146.31777091127552	895.920923660249	33.98297857164227
417122	5355.278	146.31777091127552	895.920923660249	33.98297857164227
422836	5355.278	146.31777091127552	895.920923660249	33.98297857164227
428550	5355.278	146.31777091127552	895.920923660249	33.98297857164227
434264	5736.8420000000015	158.4254913410922	955.4921181867132	34.571281629253725
439978	5736.8420000000015	158.4254913410922	955.4921181867132	34.571281629253725
445692	5737.470000000001	158.2162473044754	955.6841144061676	34.46860513068667
451406	5737.470000000001	158.2162473044754	955.6841144061676	34.46860513068667
457120	5737.470000000001	158.2162473044754	955.6841144061676	34.46860513068667
462834	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
468548	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
474262	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
479976	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
485690	6121.662	179.65001467668512	1018.2383074953656	38.841880059477425
491404	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
497118	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
502832	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
508546	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
514260	6495.95	199.6733179192676	1080.667317979213	44.09079100495114
519974	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
525688	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
531402	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
537116	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
542830	6867.262000000001	221.13080220639642	1141.5321966949516	49.303508211084
548544	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
554258	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
559972	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
565686	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
571400	7239.181999999999	230.84679757603536	1204.06789223001	51.909111705750334
577114	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
582828	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
588542	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
594256	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
599970	7624.952	227.40419818268765	1267.0517058303935	51.58532496166779
605684	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
611398	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
617112	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
622826	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
628540	7997.873999999999	223.12081093235352	1330.7339946166	48.562825039431175
634254	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
639968	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
645682	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
651396	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
657110	8382.077999999998	230.75406965473476	1397.4871223248613	51.99987207828782
662824	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
668538	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
674252	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
679966	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
685680	8748.35	239.11519385713112	1456.159469437222	52.45379229234028
691394	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
697108	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
702822	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
708536	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
714250	9094.238	237.84771326768492	1513.2496217387275	54.18633857049577
719964	9476.804	267.5897577843944	1576.4577548801662	58.35747465292201
725678	9476.804	267.5897577843944	1576.4577548801662	58.35747465292201
731392	9476.804	267.5897577843944	1576.4577548801662	58.35747465292201
737106	9477.560000000001	268.36005349364285	1576.568084906734	58.35315342710254
742820	9477.560000000001	268.36005349364285	1576.568084906734	58.35315342710254
748534	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
754248	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
759962	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
765676	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
771390	9861.675999999998	275.8228618032471	1641.9179545052561	61.40241575728504
777104	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
782818	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
788532	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
794246	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
799960	10224.72	250.83747549182294	1702.1566724664397	56.94931024711846
805674	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
811388	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
817102	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
822816	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
828530	10576.216	274.5673174368079	1757.4437895805208	61.54342356140035
834244	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
839958	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
845672	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
851386	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
857100	10950.342	295.18954836210344	1820.1299806916243	62.830531196378594
862814	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
868528	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
874242	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
879956	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
885670	11322.882	304.1851445638546	1879.64446022468	62.74962622886027
891384	11695.888	279.673566891435	1940.76933919685	60.827966784675645
897098	11695.888	279.673566891435	1940.76933919685	60.827966784675645
902812	11695.888	279.673566891435	1940.76933919685	60.827966784675645
908526	11695.888	279.673566891435	1940.76933919685	60.827966784675645
914240	11695.888	279.673566891435	1940.76933919685	60.827966784675645
919954	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
925668	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
931382	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
937096	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
942810	12051.836000000001	265.56511531281916	1998.3115762528118	56.828221011238725
948524	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
954238	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
959952	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
965666	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
971380	12413.962	291.89476436247065	2061.8633448416977	62.10170624129806
977094	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
982808	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
988522	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
994236	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
999950	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M40_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
10000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
15000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
20000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
25000	128.42599999999996	13.920849431298697	22.052880041827915	2.8105221851028017
30000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
35000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
40000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
45000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
50000	507.588	22.56742431027517	87.4969853211553	4.873896605160999
55000	882.122	31.8688373737662	150.576731986524	6.605680476000171
60000	882.122	31.8688373737662	150.576731986524	6.605680476000171
65000	882.122	31.8688373737662	150.576731986524	6.605680476000171
70000	882.122	31.8688373737662	150.576731986524	6.605680476000171
75000	882.122	31.8688373737662	150.576731986524	6.605680476000171
80000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
85000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
90000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
95000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
100000	1240.644	35.527323819530416	209.4559271707197	10.143922281598686
105000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
110000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
115000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
120000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
125000	1617.512	36.8654095023747	273.1282921981504	14.062846674347492
130000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
135000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
140000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
145000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
150000	1967.2539999999997	39.823175887638385	332.0394677208567	18.984273057509466
155000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
160000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
165000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
170000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
175000	2321.792	56.92049597660077	388.6346673723558	18.51985987020111
180000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
185000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
190000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
195000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
200000	2688.29	50.64095158839082	448.98810757823196	15.679930691728106
205000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
210000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
215000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
220000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
225000	3050.6760000000004	60.957488866331175	509.9141239638676	17.83177413351859
230000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
235000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
240000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
245000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
250000	3408.940000000001	65.32228001736212	571.94451504821	22.25880668244128
255000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
260000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
265000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
270000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
275000	3764.522	65.46664728445057	630.9156242152559	15.60675629202486
280000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
285000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
290000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
295000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
300000	4131.05	56.312117701254515	689.0313370358824	17.394123855467374
305000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
310000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
315000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
320000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
325000	4493.990000000001	77.01162177807241	749.1083111789543	24.11921525163282
330000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
335000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
340000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
345000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
350000	4868.388	92.28135393699179	809.8722552680158	25.63684489183168
355000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
360000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
365000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
370000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
375000	5245.054000000001	90.56553136326802	871.5302293068971	27.347082083158227
380000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
385000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
390000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
395000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
400000	5606.968000000001	97.22235463102085	935.4666168875167	29.823753338257134
405000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
410000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
415000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
420000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
425000	5986.476000000001	88.87154565251271	997.899042292428	29.04457228311752
430000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
435000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
440000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
445000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
450000	6342.754	91.11683296125287	1056.811971289485	32.1248477598306
455000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
460000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
465000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
470000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
475000	6726.351999999999	103.8940533855952	1121.736257353155	36.957769314572396
480000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
485000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
490000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
495000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
500000	7075.304000000001	92.70651124201945	1179.453303550396	36.90096265870514
505000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
510000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
515000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
520000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
525000	7444.384000000001	72.17851437774121	1240.795924666994	32.65353586317602
530000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
535000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
540000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
545000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
550000	7806.5380000000005	82.29452334957242	1300.3525046744212	34.36344111336827
555000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
560000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
565000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
570000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
575000	8172.030000000001	87.62067652988914	1358.414783760974	35.93164706111681
580000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
585000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
590000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
595000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
600000	8536.926000000001	99.89545203750646	1420.1242589981441	33.99853572096908
605000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
610000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
615000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
620000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
625000	8906.696	93.85369739949252	1481.2826568204805	32.22803698330101
630000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
635000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
640000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
645000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
650000	9285.16	98.59319877377123	1545.3721817095818	32.87892321060608
655000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
660000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
665000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
670000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
675000	9657.601999999997	111.6870096693825	1605.0265762953063	34.81019323094195
680000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
685000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
690000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
695000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
700000	10042.456	111.30702036359673	1669.1314498985078	31.88279705945974
705000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
710000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
715000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
720000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
725000	10420.805999999999	108.19328385399471	1730.9410935922072	30.060114433895667
730000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
735000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
740000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
745000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
750000	10781.149999999998	118.29439969837918	1791.9917173894974	31.196046807668967
755000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
760000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
765000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
770000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
775000	11158.348	122.49972887044795	1854.9905036973323	29.70661871945077
780000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
785000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
790000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
795000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
800000	11542.586	136.73376045764576	1919.0671821555181	28.62281211279401
805000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
810000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
815000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
820000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
825000	11904.242000000002	154.56841087363216	1977.7333083819067	28.51839123370366
830000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
835000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
840000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
845000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
850000	12274.994000000002	169.0381563894837	2040.3310541453563	35.1843574112648
855000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
860000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
865000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
870000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
875000	12636.710000000001	153.58064439679023	2100.786224439147	35.3115492843453
880000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
885000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
890000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
895000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
900000	13002.614	127.58512732899318	2162.6010473476013	32.51589576123054
905000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
910000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
915000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
920000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
925000	13364.467999999999	138.0795742236256	2220.579739911941	36.532376438884775
930000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
935000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
940000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
945000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
950000	13727.696	150.97008468935542	2281.1417060573735	37.85212260116168
955000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
960000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
965000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
970000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
975000	14084.225999999999	170.94296984017123	2338.357261419052	41.88143894769767
980000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
985000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
990000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
995000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
1000000	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M45_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4444	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
8888	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
13332	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
17776	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
22220	123.52800000000002	22.1609710978558	20.775799301329325	4.349909963427963
26664	486.724	47.43527313906577	80.84689860476063	9.340209776871374
31108	486.724	47.43527313906577	80.84689860476063	9.340209776871374
35552	486.724	47.43527313906577	80.84689860476063	9.340209776871374
39996	486.724	47.43527313906577	80.84689860476063	9.340209776871374
44440	486.724	47.43527313906577	80.84689860476063	9.340209776871374
48884	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
53328	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
57772	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
62216	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
66660	840.7259999999999	60.662933255086614	140.4372744481136	11.89433521818471
71104	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
75548	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
79992	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
84436	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
88880	1212.886	59.36227537567756	202.4861969532599	15.599841746402396
93324	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
97768	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
102212	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
106656	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
111100	1556.768	78.9013483619471	259.61490590094473	19.016183105012864
115544	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
119988	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
124432	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
128876	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
133320	1908.5399999999997	88.85093534179079	318.037478826387	19.816850456965245
137764	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
142208	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
146652	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
151096	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
155540	2282.028	89.82205826583493	380.2557110641693	20.259810332607085
159984	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
164428	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
168872	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
173316	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
177760	2626.7660000000005	118.85149503103096	438.9296536224798	26.117319027505257
182204	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
186648	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
191092	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
195536	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
199980	2986.808	143.55206819981555	500.9740546070948	32.42403353468053
204424	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
208868	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
213312	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
217756	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
222200	3371.334	145.32542426491577	565.5142717309257	34.034208531525685
226644	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
231088	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
235532	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
239976	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
244420	3714.392	134.33917314022753	620.1879180080471	33.25444817428793
248864	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
253308	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
257752	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
262196	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
266640	4093.321999999999	123.44635270252229	683.0805421775486	29.886172188788223
271084	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
275528	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
279972	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
284416	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
288860	4463.110000000001	138.12735291108012	745.0030459264739	34.360658204394134
293304	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
297748	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
302192	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
306636	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
311080	4823.046	137.2494627554756	804.0419323164791	35.60868957119968
315524	5170.372	145.06122544942505	862.558510742779	38.819110311571244
319968	5170.372	145.06122544942505	862.558510742779	38.819110311571244
324412	5170.372	145.06122544942505	862.558510742779	38.819110311571244
328856	5170.372	145.06122544942505	862.558510742779	38.819110311571244
333300	5170.372	145.06122544942505	862.558510742779	38.819110311571244
337744	5554.573999999999	170.82961493189	926.7632521308254	45.59071929611098
342188	5555.0740000000005	171.23316658223007	926.8481526944785	45.64768423809589
346632	5555.0740000000005	171.23316658223007	926.8481526944785	45.64768423809589
351076	5555.0740000000005	171.23316658223007	926.8481526944785	45.64768423809589
355520	5555.0740000000005	171.23316658223007	926.8481526944785	45.64768423809589
359964	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
364408	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
368852	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
373296	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
377740	5918.278	159.9701478957182	987.2013995530131	43.4078498718647
382184	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
386628	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
391072	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
395516	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
399960	6284.192000000001	176.52303247892516	1048.131896413452	46.55109729846663
404404	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
408848	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
413292	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
417736	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
422180	6643.4	190.0668677655895	1107.7697408045797	49.65613290222406
426624	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
431068	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
435512	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
439956	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
444400	6996.197999999999	192.12065154769593	1164.836163639025	50.35126712556385
448844	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
453288	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
457732	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
462176	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
466620	7358.848000000001	184.89202066792035	1224.3346933054238	49.251962900263194
471064	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
475508	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
479952	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
484396	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
488840	7725.93	174.02557698351248	1285.175027156079	50.87904807634923
493284	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
497728	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
502172	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
506616	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
511060	8094.054000000001	168.7905063286047	1344.4765572857973	50.03776927733603
515504	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
519948	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
524392	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
528836	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
533280	8451.276000000002	162.68160281154513	1404.8289706118308	45.70769234356892
537724	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
542168	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
546612	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
551056	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
555500	8831.766	161.8722407195122	1467.580800649577	43.88607984055094
559944	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
564388	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
568832	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
573276	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
577720	9185.602	165.80915949769803	1527.1035716740569	46.80111977342329
582164	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
586608	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
591052	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
595496	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
599940	9524.135999999999	171.99478100609124	1586.1904682091676	46.3180352057884
604384	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
608828	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
613272	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
617716	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
622160	9863.992000000002	170.59057501645347	1642.555322746579	44.88749992313623
626604	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
631048	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
635492	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
639936	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
644380	10238.826000000001	144.74811994173385	1705.8953717971344	43.93330958158862
648824	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
653268	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
657712	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
662156	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
666600	10614.572000000002	154.06777533136375	1772.0670240980987	45.161392976670264
671044	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
675488	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
679932	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
684376	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
688820	10985.872000000003	164.6965746658581	1835.0508049089713	44.82074645749438
693264	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
697708	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
702152	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
706596	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
711040	11334.09	145.68722883095924	1892.9589759177338	40.982792712660135
715484	11686.638	156.25366625387687	1951.1832645867537	42.09246670373375
719928	11686.638	156.25366625387687	1951.1832645867537	42.09246670373375
724372	11686.638	156.25366625387687	1951.1832645867537	42.09246670373375
728816	11687.16	156.1095441597916	1951.262304357142	42.13712497789994
733260	11687.16	156.1095441597916	1951.262304357142	42.13712497789994
737704	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
742148	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
746592	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
751036	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
755480	12024.565999999997	159.86856686388083	2007.5739768894114	43.03850748388833
759924	12362.228	172.48864959759	2063.670654561406	47.33859671203632
764368	12362.228	172.48864959759	2063.670654561406	47.33859671203632
768812	12362.228	172.48864959759	2063.670654561406	47.33859671203632
773256	12362.228	172.48864959759	2063.670654561406	47.33859671203632
777700	12362.228	172.48864959759	2063.670654561406	47.33859671203632
782144	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
786588	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
791032	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
795476	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
799920	12731.826000000001	183.24725762386393	2126.67141304328	48.784959859558384
804364	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
808808	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
813252	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
817696	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
822140	13106.588	174.16263949411072	2186.71483244962	47.882271343798834
826584	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
831028	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
835472	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
839916	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
844360	13451.516	180.8563372895115	2242.6440314491856	50.763193242587406
848804	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
853248	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
857692	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
862136	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
866580	13805.354000000001	189.73518552621334	2301.13146977439	55.60314019384816
871024	14168.086000000001	195.74013999291125	2360.3262937183886	56.09622067720184
875468	14168.086000000001	195.74013999291125	2360.3262937183886	56.09622067720184
879912	14168.720000000001	195.01429372114137	2360.389693718388	56.04676758907733
884356	14168.720000000001	195.01429372114137	2360.389693718388	56.04676758907733
888800	14168.720000000001	195.01429372114137	2360.389693718388	56.04676758907733
893244	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
897688	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
902132	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
906576	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
911020	14542.651999999998	198.8780538029385	2422.506127736083	56.86328545805711
915464	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
919908	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
924352	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
928796	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
933240	14900.14	210.1428663235246	2481.2864470039044	58.66422829661223
937684	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
942128	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
946572	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
951016	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
955460	15272.98	207.9600538565037	2542.392444010369	58.23754691571827
959904	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
964348	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
968792	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
973236	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
977680	15632.232000000004	219.88284278476814	2605.1622173360884	61.1175303261924
982124	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
986568	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
991012	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
995456	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
999900	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M50_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
8000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
12000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
16000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
20000	123.476	20.13578528115774	20.76780059308072	3.7635697584847194
24000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
28000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
32000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
36000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
40000	475.4820000000001	46.46447192329979	78.74358808680549	6.730577371967353
44000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
48000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
52000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
56000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
60000	821.9540000000001	57.18996807910358	135.630561437807	10.173518534172453
64000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
68000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
72000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
76000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
80000	1179.0600000000002	73.55480798545918	195.55479829325574	13.664562661115836
84000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
88000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
92000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
96000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
100000	1547.078	83.2089837297232	257.79439464609663	16.218248384833885
104000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
108000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
112000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
116000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
120000	1922.0459999999998	96.54501773208641	320.8037817863839	18.854473957479776
124000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
128000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
132000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
136000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
140000	2258.1619999999994	82.35974067737497	378.51099413570466	18.035628569459785
144000	2623.244	80.35014418849008	438.56075310501285	18.701962414105047
148000	2624.332000000001	78.20296169441269	438.69635937685814	18.44100983848641
152000	2624.332000000001	78.20296169441269	438.69635937685814	18.44100983848641
156000	2624.332000000001	78.20296169441269	438.69635937685814	18.44100983848641
160000	2624.332000000001	78.20296169441269	438.69635937685814	18.44100983848641
164000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
168000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
172000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
176000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
180000	2982.9699999999993	87.99494392040685	498.5414672118707	19.35773467397746
184000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
188000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
192000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
196000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
200000	3337.518	91.83024553792472	557.9642513230292	21.62192187897561
204000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
208000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
212000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
216000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
220000	3703.3480000000004	109.18594748816753	616.848036575386	25.90500658000626
224000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
228000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
232000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
236000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
240000	4061.59	114.17093860620693	676.9636129669894	28.753633898358636
244000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
248000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
252000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
256000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
260000	4413.215999999999	102.67555017843512	735.2749262790995	27.88486875680245
264000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
268000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
272000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
276000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
280000	4752.0419999999995	104.29585714580334	791.4554107943648	28.756400104561802
284000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
288000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
292000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
296000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
300000	5135.356	123.26623969639385	856.5426760478147	32.79990070166347
304000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
308000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
312000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
316000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
320000	5471.891999999998	111.63288054053656	911.1932012364439	30.082974986869548
324000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
328000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
332000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
336000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
340000	5836.878	106.34981667434435	972.7530106080027	27.29796526444329
344000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
348000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
352000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
356000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
360000	6200.124000000001	100.40190958786027	1034.6246289869264	27.498911347156046
364000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
368000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
372000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
376000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
380000	6562.229999999999	93.63690499892543	1096.9231095272546	28.461039521955147
384000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
388000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
392000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
396000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
400000	6900.456	88.21307476785954	1150.7213959751214	27.681580597932985
404000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
408000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
412000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
416000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
420000	7254.202	83.47727432594375	1208.6197306745075	23.397138028083088
424000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
428000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
432000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
436000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
440000	7613.501999999999	75.32222363508203	1265.7016130268044	21.713626309599693
444000	7951.118	74.72538908117745	1322.5602409373357	21.623960138881056
448000	7951.118	74.72538908117745	1322.5602409373357	21.623960138881056
452000	7951.750000000002	75.1377917931821	1322.7076691031896	21.77308683818813
456000	7951.750000000002	75.1377917931821	1322.7076691031896	21.77308683818813
460000	7951.750000000002	75.1377917931821	1322.7076691031896	21.77308683818813
464000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
468000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
472000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
476000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
480000	8307.684	84.91849886148982	1382.8653896053697	26.718964565731177
484000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
488000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
492000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
496000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
500000	8642.390000000001	99.68686495443895	1438.822684584193	24.72928121050067
504000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
508000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
512000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
516000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
520000	8997.418	103.36112892830229	1498.276022053308	23.816423710752183
524000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
528000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
532000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
536000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
540000	9354.202000000001	134.04340704911067	1557.5934026253144	25.710434979139396
544000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
548000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
552000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
556000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
560000	9723.223999999998	136.23490654013824	1618.7211479855855	26.278767697322657
564000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
568000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
572000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
576000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
580000	10081.195999999998	133.31762400789702	1676.0110935846546	23.777682063262514
584000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
588000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
592000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
596000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
600000	10439.024	144.91462829312024	1732.8161199259266	25.921401342328277
604000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
608000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
612000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
616000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
620000	10796.251999999999	156.24110007008827	1793.138206733208	32.17760975480358
624000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
628000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
632000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
636000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
640000	11166.43	155.71028689346252	1854.4089089025342	34.204105781573254
644000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
648000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
652000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
656000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
660000	11529.502000000002	167.505632263515	1912.8134531803014	32.13846680697692
664000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
668000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
672000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
676000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
680000	11893.37	159.2501069247852	1974.792613432714	29.893713826847666
684000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
688000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
692000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
696000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
700000	12257.388000000003	173.24966036843466	2031.5785406627554	33.90551299971747
704000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
708000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
712000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
716000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
720000	12606.829999999998	186.02324520219386	2090.8294137858193	35.46602858504623
724000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
728000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
732000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
736000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
740000	12968.795999999998	203.63938318071516	2149.4285642057066	37.771394355891594
744000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
748000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
752000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
756000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
760000	13329.348000000002	207.20663807470538	2209.747202550875	37.23495983869549
764000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
768000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
772000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
776000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
780000	13675.557999999999	213.45860768672597	2267.421736809855	36.95794840931611
784000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
788000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
792000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
796000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
800000	14029.678	198.47387993833814	2325.1028449114283	33.02692076990688
804000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
808000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
812000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
816000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
820000	14379.496000000003	184.34906016094084	2384.231155213078	31.82203439656538
824000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
828000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
832000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
836000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
840000	14739.164	180.83080853536958	2445.615277842627	32.952578629765384
844000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
848000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
852000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
856000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
860000	15093.567999999996	190.15391548251984	2503.5169884905363	31.71597903716681
864000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
868000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
872000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
876000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
880000	15437.828	183.01086529978983	2561.7109030775596	31.157002841278167
884000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
888000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
892000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
896000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
900000	15791.6	195.52425481822522	2618.003258714101	34.421021361770144
904000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
908000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
912000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
916000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
920000	16149.135999999999	182.13389672924077	2676.238433603872	33.88413024274109
924000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
928000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
932000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
936000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
940000	16505.721999999998	180.92551922453245	2733.4003863270236	33.40897246623816
944000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
948000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
952000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
956000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
960000	16858.476	192.71143097042096	2792.671778021207	30.82037378183025
964000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
968000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
972000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
976000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
980000	17217.474	209.4153711964154	2853.3527275869355	29.804792922382674
984000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879
988000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879
992000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879
996000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879
1000000	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
80000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
120000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
160000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
200000	128.90800000000002	12.199661926099067	22.27552902024835	1.9325564015646217
240000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
280000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
320000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
360000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
400000	565.436	42.06015882043254	92.75090069644837	10.758380950694349
440000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
480000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
520000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
560000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
600000	1052.9200000000003	87.28735074453803	172.68840939216975	19.830423726196425
640000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
680000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
720000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
760000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
800000	1531.374	121.13347754531864	252.50552569127768	27.538254891124225
840000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
880000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
920000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
960000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
1000000	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023


==> Simulation_results/Weak_regret/BtWR_weak_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5	2021.1960000000004	140.05056477334657	335.6519320954822	29.707462717139023
10	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
15	5796.284	160.2000146483559	952.1103279692306	33.953149020233155
20	7780.946000000001	151.59510987422317	1288.03197802585	31.95375215956572
25	9369.121999999996	201.79882225182152	1561.5111671461182	35.84625089744125
30	11177.442	204.02218364133324	1852.191868992612	40.6530823117447
35	12799.738000000001	307.98084420229026	2124.6910832045232	66.71425851280746
40	14461.607999999998	171.24410781753127	2400.5892330717024	39.643409189387704
45	16005.908000000001	212.0466037245381	2666.0930171164223	59.81152520219868
50	17568.886000000002	221.97352115361116	2909.7021202142914	32.56376040826879



==> Simulation_results/Weak_regret/BtWR_weak_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
4000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
6000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
8000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
10000	134.54400000000004	14.958986299582975	22.364726268737048	3.204512896507338
12000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
14000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
16000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
18000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
20000	440.73000000000013	30.835333628809668	74.16783971265693	9.132220633012833
22000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
24000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
26000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
28000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
30000	763.7199999999999	57.46522503992208	126.57634628470718	12.105538932342823
32000	1114.0700000000002	72.42521368817476	186.409188587693	15.345534649858646
34000	1114.7160000000001	71.84926802379793	186.47378858769298	15.287022425613946
36000	1114.7160000000001	71.84926802379793	186.47378858769298	15.287022425613946
38000	1114.7160000000001	71.84926802379793	186.47378858769298	15.287022425613946
40000	1114.7160000000001	71.84926802379793	186.47378858769298	15.287022425613946
42000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
44000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
46000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
48000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
50000	1431.298	78.93754180785383	239.39718684522646	17.516913043916585
52000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
54000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
56000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
58000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
60000	1762.688	88.26766625818685	294.2050273612	17.215983346157678
62000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
64000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
66000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
68000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
70000	2100.2400000000002	83.38833917947464	350.3517366703155	17.371973172353503
72000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
74000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
76000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
78000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
80000	2415.0939999999996	69.03838742162051	403.2876759146674	17.05144082443516
82000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
84000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
86000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
88000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
90000	2732.7719999999995	67.62580257071508	455.2210195300271	16.26395514713291
92000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718
94000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718
96000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718
98000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718
100000	3070.916	59.25571012334773	512.4047400414598	15.322310750569718


==> Simulation_results/Weak_regret/BtWR_weak_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
2000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
3000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
4000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
5000	124.37999999999997	22.472525447755082	20.66727095316739	3.2812628015108967
6000	426.0580000000001	40.645475845002316	71.58783867739683	7.262823152046155
7000	426.8500000000001	41.376619538628866	71.75434796168784	7.431417104541192
8000	427.6700000000001	40.7764063045177	71.83634796168784	7.29778112636231
9000	427.6700000000001	40.7764063045177	71.83634796168784	7.29778112636231
10000	427.6700000000001	40.7764063045177	71.83634796168784	7.29778112636231
11000	713.0779999999999	43.71673104582888	118.54566490144938	9.58892340724486
12000	713.2819999999999	43.77757360922504	118.57415980827508	9.596435860936605
13000	713.2819999999999	43.77757360922504	118.57415980827508	9.596435860936605
14000	713.2819999999999	43.77757360922504	118.57415980827508	9.596435860936605
15000	713.2819999999999	43.77757360922504	118.57415980827508	9.596435860936605
16000	1000.3860000000001	56.06126335437767	167.76362195387304	13.167873214061572
17000	1000.6640000000001	56.27916748969668	167.79142195387305	13.205685200229409
18000	1000.6640000000001	56.27916748969668	167.79142195387305	13.205685200229409
19000	1000.6640000000001	56.27916748969668	167.79142195387305	13.205685200229409
20000	1000.6640000000001	56.27916748969668	167.79142195387305	13.205685200229409
21000	1307.0840000000003	59.82438061154956	217.63870821431556	13.897516329297632
22000	1308.6740000000002	60.97327942996359	217.8743693907601	13.995058770288209
23000	1308.6740000000002	60.97327942996359	217.8743693907601	13.995058770288209
24000	1308.6740000000002	60.97327942996359	217.8743693907601	13.995058770288209
25000	1308.6740000000002	60.97327942996359	217.8743693907601	13.995058770288209
26000	1611.9	55.134503010566974	267.8138086781847	12.650212584074259
27000	1613.034	53.79478376199683	268.06355278544714	12.298588454967538
28000	1613.034	53.79478376199683	268.06355278544714	12.298588454967538
29000	1613.034	53.79478376199683	268.06355278544714	12.298588454967538
30000	1613.034	53.79478376199683	268.06355278544714	12.298588454967538
31000	1901.3400000000001	63.748543512773686	314.7617246737624	13.739327745522896
32000	1901.404	63.6312283919356	314.7681246737624	13.725927537454176
33000	1901.9300000000003	63.90181791884592	314.89162328000873	13.67740524934145
34000	1901.9300000000003	63.90181791884592	314.89162328000873	13.67740524934145
35000	1901.9300000000003	63.90181791884592	314.89162328000873	13.67740524934145
36000	2216.3119999999994	82.69924153891083	366.2640981002007	15.921856752891074
37000	2217.082	82.2815375268219	366.447186222918	15.871543985188811
38000	2217.082	82.2815375268219	366.447186222918	15.871543985188811
39000	2217.082	82.2815375268219	366.447186222918	15.871543985188811
40000	2217.082	82.2815375268219	366.447186222918	15.871543985188811
41000	2504.7160000000003	105.99039696542755	414.7244062785825	19.18829783959378
42000	2505.5980000000004	106.96893274840751	414.81359874639986	19.26985754432697
43000	2505.5980000000004	106.96893274840751	414.81359874639986	19.26985754432697
44000	2505.5980000000004	106.96893274840751	414.81359874639986	19.26985754432697
45000	2505.5980000000004	106.96893274840751	414.81359874639986	19.26985754432697
46000	2793.5920000000006	107.09171404818296	464.5095999144486	18.332008948784605
47000	2795.4379999999996	107.78847617234197	464.88544359177524	18.505137997330035
48000	2795.4379999999996	107.78847617234197	464.88544359177524	18.505137997330035
49000	2795.4379999999996	107.78847617234197	464.88544359177524	18.505137997330035
50000	2795.4379999999996	107.78847617234197	464.88544359177524	18.505137997330035
51000	3095.678000000001	118.82608447269111	513.3405206324202	21.64877638500265
52000	3096.1820000000002	118.32486108638	513.3909206324203	21.57618878347394
53000	3096.1820000000002	118.32486108638	513.3909206324203	21.57618878347394
54000	3096.1820000000002	118.32486108638	513.3909206324203	21.57618878347394
55000	3096.1820000000002	118.32486108638	513.3909206324203	21.57618878347394
56000	3388.06	130.3337374247786	561.2954186057183	23.326197651483916
57000	3388.2840000000006	130.54627372017262	561.3338807346422	23.346234556454544
58000	3388.2840000000006	130.54627372017262	561.3338807346422	23.346234556454544
59000	3388.2840000000006	130.54627372017262	561.3338807346422	23.346234556454544
60000	3388.2840000000006	130.54627372017262	561.3338807346422	23.346234556454544
61000	3690.3419999999996	137.44230028148775	611.4195599044323	26.737699454918033
62000	3690.47	137.41749856226858	611.457009803793	26.78027481744258
63000	3690.47	137.41749856226858	611.457009803793	26.78027481744258
64000	3690.47	137.41749856226858	611.457009803793	26.78027481744258
65000	3690.47	137.41749856226858	611.457009803793	26.78027481744258
66000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
67000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
68000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
69000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
70000	3983.6879999999996	148.42785428917583	659.5838309572707	26.522062635972976
71000	4260.035999999999	151.68166777095306	704.4240092507229	27.0677579325413
72000	4260.269999999999	151.8347587931624	704.5080619826692	27.15537935103053
73000	4260.269999999999	151.8347587931624	704.5080619826692	27.15537935103053
74000	4260.269999999999	151.8347587931624	704.5080619826692	27.15537935103053
75000	4260.269999999999	151.8347587931624	704.5080619826692	27.15537935103053
76000	4529.299999999999	137.66843356412565	748.2108719416773	25.7544880841483
77000	4530.168	137.25683992671097	748.3550109410198	25.825985875856745
78000	4530.168	137.25683992671097	748.3550109410198	25.825985875856745
79000	4530.168	137.25683992671097	748.3550109410198	25.825985875856745
80000	4530.168	137.25683992671097	748.3550109410198	25.825985875856745
81000	4809.523999999999	130.8941705857574	793.6178526862461	29.17060250276385
82000	4809.945999999999	130.33312431355807	793.660052686246	29.119615439536084
83000	4809.945999999999	130.33312431355807	793.660052686246	29.119615439536084
84000	4809.945999999999	130.33312431355807	793.660052686246	29.119615439536084
85000	4809.945999999999	130.33312431355807	793.660052686246	29.119615439536084
86000	5093.946000000001	133.32039138856416	841.0937206190823	27.725943575583287
87000	5095.0560000000005	134.00450002394143	841.2382960844268	27.896015792225754
88000	5095.0560000000005	134.00450002394143	841.2382960844268	27.896015792225754
89000	5095.0560000000005	134.00450002394143	841.2382960844268	27.896015792225754
90000	5095.0560000000005	134.00450002394143	841.2382960844268	27.896015792225754
91000	5389.394	134.74214223224055	889.1330351040576	27.840834697831525
92000	5390.030000000001	135.1806768735826	889.2719488114674	27.915189188555793
93000	5390.030000000001	135.1806768735826	889.2719488114674	27.915189188555793
94000	5390.030000000001	135.1806768735826	889.2719488114674	27.915189188555793
95000	5390.030000000001	135.1806768735826	889.2719488114674	27.915189188555793
96000	5690.926	141.31653643898605	938.2444561201648	32.14336552712299
97000	5690.992	141.37938438431877	938.2579373986907	32.13277583058649
98000	5690.992	141.37938438431877	938.2579373986907	32.13277583058649
99000	5690.992	141.37938438431877	938.2579373986907	32.13277583058649
100000	5690.992	141.37938438431877	938.2579373986907	32.13277583058649


==> Simulation_results/Weak_regret/BtWR_weak_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
8000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
12000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
16000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
20000	118.492	20.899063668552767	19.720552714736925	3.2259999291779735
24000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
28000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
32000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
36000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
40000	481.84399999999994	35.47744923813497	79.68821045287483	7.340471512470029
44000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
48000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
52000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
56000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
60000	834.048	44.03296966794061	138.6923649218104	8.607608417498378
64000	1190.1199999999997	42.85577985134148	198.47172151044023	10.108803159029902
68000	1190.602	43.44764762843238	198.59439082401315	10.052828423140886
72000	1190.602	43.44764762843238	198.59439082401315	10.052828423140886
76000	1190.602	43.44764762843238	198.59439082401315	10.052828423140886
80000	1190.602	43.44764762843238	198.59439082401315	10.052828423140886
84000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026
88000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026
92000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026
96000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026
100000	1545.9920000000002	60.12568037037093	255.24020189188886	13.241176766790026


==> Simulation_results/Weak_regret/BtWR_weak_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
5	4023.4719999999993	124.42256572753311	667.643549468738	29.394585521321826
10	8360.624	278.0240379375696	1704.0364139324204	65.09629439226498
15	12045.394	353.4419682116611	2574.216148463046	82.4400082768349
20	15018.329999999998	392.45573715034715	3280.8692451412035	91.96040682380917
25	18529.65	366.99325313205156	4105.232637850989	90.76604481383877
30	21579.818000000003	484.43072913357787	4809.337201437091	122.53158041937223
35	24544.032	706.3322098591034	5511.83557792182	130.97149349865128
40	27753.231999999996	395.30433780119887	6315.978409636836	90.99332004267607
45	30828.869999999995	792.0581410337111	7004.845275470188	180.58334585492946
50	33677.520000000004	749.2712162865677	7698.591985864186	171.90756091246544


==> Simulation_results/Weak_regret/BtWRs_weak_K5_T1000000_M10_S50_R1_B10_D0,3_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	102.256	26.700428294525747	13.613365334267073	2.7895970961508203
40000	102.37	26.63971679862815	13.630293976875233	2.7821147105173014
60000	102.37	26.63971679862815	13.630293976875233	2.7821147105173014
80000	102.37	26.63971679862815	13.630293976875233	2.7821147105173014
100000	102.37	26.63971679862815	13.630293976875233	2.7821147105173014
120000	726.7760000000001	75.29299144010685	113.3984178322819	14.962597916531227
140000	728.382	76.14008052413806	113.57964300517217	15.00310371284169
160000	728.382	76.14008052413806	113.57964300517217	15.00310371284169
180000	728.382	76.14008052413806	113.57964300517217	15.00310371284169
200000	728.382	76.14008052413806	113.57964300517217	15.00310371284169
220000	1363.762	119.91908844438962	209.4712642107254	16.610921002066704
240000	1367.1119999999999	126.52072582080072	209.84493803494107	17.020213096313384
260000	1367.1119999999999	126.52072582080072	209.84493803494107	17.020213096313384
280000	1367.1119999999999	126.52072582080072	209.84493803494107	17.020213096313384
300000	1367.1119999999999	126.52072582080072	209.84493803494107	17.020213096313384
320000	2022.2019999999998	144.55720542401178	311.47092970419453	22.736183046497086
340000	2022.672	145.29656574667464	311.52900967603347	22.80658846925293
360000	2022.672	145.29656574667464	311.52900967603347	22.80658846925293
380000	2022.672	145.29656574667464	311.52900967603347	22.80658846925293
400000	2022.672	145.29656574667464	311.52900967603347	22.80658846925293
420000	2662.3099999999995	176.59963111827585	412.01058074460514	25.27678451567229
440000	2662.364	176.55583612871905	412.0178702332229	25.27038583703316
460000	2662.364	176.55583612871905	412.0178702332229	25.27038583703316
480000	2662.364	176.55583612871905	412.0178702332229	25.27038583703316
500000	2662.364	176.55583612871905	412.0178702332229	25.27038583703316
520000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
540000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
560000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
580000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
600000	3271.992	157.5663822576941	511.58570609120653	25.560494096239367
620000	3916.7899999999995	188.36453953851168	608.0833490371656	33.96931823134155
640000	3921.5119999999997	185.2305134930227	608.5742210389628	33.53359399112297
660000	3921.5119999999997	185.2305134930227	608.5742210389628	33.53359399112297
680000	3921.5119999999997	185.2305134930227	608.5742210389628	33.53359399112297
700000	3921.5119999999997	185.2305134930227	608.5742210389628	33.53359399112297
720000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
740000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
760000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
780000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
800000	4580.697999999999	202.73174907854127	706.5742823343669	36.4356551333305
820000	5243.1799999999985	182.43904236149064	809.6638016154391	36.49227510983304
840000	5243.209999999999	182.4489822754114	809.6697735208264	36.497000289399786
860000	5243.209999999999	182.4489822754114	809.6697735208264	36.497000289399786
880000	5243.209999999999	182.4489822754114	809.6697735208264	36.497000289399786
900000	5243.209999999999	182.4489822754114	809.6697735208264	36.497000289399786
920000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028
940000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028
960000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028
980000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028
1000000	5899.133999999998	189.40947765797463	912.6353981337458	40.92530201780028


==> Simulation_results/Weak_regret/BtW_weak_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
400000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
600000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
800000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
1000000	263.16400000000004	50.39557811289927	53.18092244074548	11.049186983394215
1200000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
1400000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
1600000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
1800000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
2000000	6966.698000000001	576.0608958126256	1433.2076413296058	132.41767813511427
2200000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
2400000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
2600000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
2800000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
3000000	15912.672	767.3771183685071	3258.874848083128	218.18999889376605
3200000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
3400000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
3600000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
3800000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
4000000	26805.212	1441.9988838090917	5405.529390347541	360.17478256518746
4200000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
4400000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
4600000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
4800000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
5000000	40239.365999999995	1881.8726798838784	8101.863118259574	460.59249391518625
5200000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
5400000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
5600000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
5800000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
6000000	54635.490000000005	2277.122561406536	10989.87900878917	571.2315793406478
6200000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
6400000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
6600000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
6800000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
7000000	71206.742	3017.420025878626	14337.65313410041	760.1500029924663
7200000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
7400000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
7600000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
7800000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
8000000	88689.182	4679.790634855841	17849.350381570537	1110.218036070181
8200000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
8400000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
8600000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
8800000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
9000000	106666.67200000002	4139.6419492747855	21557.20039254667	985.4974636035336
9200000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802
9400000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802
9600000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802
9800000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802
10000000	126944.148	4429.342478650013	25679.092685521864	1053.2385977435802


==> Simulation_results/Weak_regret/BtW_weak_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
200000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
300000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
400000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
500000	264.80600000000004	52.468398150166955	53.052562054983426	9.619740186797154
600000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
700000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
800000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
900000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
1000000	4673.764000000001	366.87826098342504	984.1737258487431	87.36000574689682
1100000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1200000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1300000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1400000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1500000	11275.984	828.2271831542082	2317.838084430322	164.40160312552902
1600000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
1700000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
1800000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
1900000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
2000000	19847.865999999998	1466.4555423817753	4067.840424651222	281.3684474246497
2100000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2200000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2300000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2400000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2500000	29094.443999999996	1325.8589628966322	5961.176314225995	252.14849714809472
2600000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
2700000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
2800000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
2900000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
3000000	40149.25399999999	2046.7769878203883	8269.03608035343	437.5959155628703
3100000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3200000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3300000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3400000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3500000	51046.32000000001	2646.7899991583085	10476.19487773956	542.8306840160244
3600000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
3700000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
3800000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
3900000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
4000000	63570.166000000005	2350.3651815371613	13010.42130033128	407.3834558053333
4100000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4200000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4300000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4400000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4500000	77094.85400000002	2704.4907006442304	15801.192321915558	544.1356780463756
4600000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
4700000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
4800000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
4900000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
5000000	91998.292	2554.4131875673106	18802.9625828788	580.9009833793881
5100000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5200000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5300000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5400000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5500000	106728.45199999998	2678.225025550402	21873.191272063068	543.7734564813553
5600000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
5700000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
5800000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
5900000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
6000000	121820.126	3436.2942989350227	24958.23475954565	628.2202679889931
6100000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6200000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6300000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6400000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6500000	137987.722	3954.141302869963	28200.324253744184	792.4048411009541
6600000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
6700000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
6800000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
6900000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
7000000	154891.73800000004	4078.2961582661796	31637.635768768785	810.1654107321132
7100000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7200000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7300000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7400000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7500000	171808.092	4467.892662046997	35116.1422018273	925.3085184345038
7600000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
7700000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
7800000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
7900000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
8000000	190312.38200000004	4880.967766138638	38829.16946163736	950.8566756926202
8100000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8200000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8300000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8400000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8500000	209404.49000000002	4961.95077329919	42615.42558255979	909.2159131430805
8600000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
8700000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
8800000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
8900000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
9000000	228184.11200000002	5087.918029294282	46404.042938177314	874.8396100028491
9100000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9200000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9300000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9400000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9500000	247591.438	5796.3812155167625	50412.146502546544	1076.4649766851037
9600000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582
9700000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582
9800000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582
9900000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582
10000000	267623.214	6426.79595760713	54437.76566505591	1216.7783157247582


==> Simulation_results/Weak_regret/BtW_weak_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
800000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
1200000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
1600000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
2000000	235.342	48.636223766059615	48.14129316783137	10.357360058748801
2400000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
2800000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
3200000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
3600000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
4000000	9432.971999999998	849.1743086708807	1939.5909528691277	234.6903013616176
4400000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
4800000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
5200000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
5600000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
6000000	22974.88	2125.025617581531	4591.88769976164	471.1917744214444
6400000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
6800000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
7200000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
7600000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
8000000	39384.971999999994	2538.9425479509273	7857.654079213222	487.3439239774044
8400000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305
8800000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305
9200000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305
9600000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305
10000000	58540.86200000001	2159.4779159880295	11710.619685960744	556.099657185305


==> Simulation_results/Weak_regret/BtW_weak_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
40000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
60000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
80000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
100000	240.71599999999998	52.75045385797379	47.932085983738546	10.702534041054333
120000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
140000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
160000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
180000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
200000	2261.444	118.94069364369967	451.89343877681887	27.59152325381142
220000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
240000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
260000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
280000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
300000	5187.914	338.46114315629615	1047.6190488449556	79.11501080282963
320000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
340000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
360000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
380000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
400000	8686.057999999999	509.56932704218195	1749.6698083908645	122.04167239694443
420000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
440000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
460000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
480000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
500000	12765.89	419.29942483464856	2564.6839259072613	110.5145670352527
520000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
540000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
560000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
580000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
600000	17213.792	680.43385030435	3478.107180850003	139.3340457071235
620000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
640000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
660000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
680000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
700000	22227.07	838.1906496601932	4496.431742132636	181.4489782720851
720000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
740000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
760000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
780000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
800000	27981.976000000002	874.2189134841074	5658.070352306574	179.4438612344331
820000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
840000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
860000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
880000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
900000	34060.61	999.7545119233564	6910.067398331519	239.975387000264
920000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
940000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
960000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
980000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
1000000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398


==> Simulation_results/Weak_regret/BtW_weak_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	247.38400000000001	49.59023631500233	49.4341827959401	9.05658202348703
20000	247.908	50.33966247183006	49.49448790677867	9.171088752026705
30000	247.908	50.33966247183006	49.49448790677867	9.171088752026705
40000	247.908	50.33966247183006	49.49448790677867	9.171088752026705
50000	247.908	50.33966247183006	49.49448790677867	9.171088752026705
60000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
70000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
80000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
90000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
100000	1708.5739999999998	132.81702770687542	341.27892087654004	29.161354207318503
110000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
120000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
130000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
140000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
150000	3867.0060000000003	247.10369322299582	780.0620006883967	60.15373784636337
160000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
170000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
180000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
190000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
200000	6412.262000000001	473.870273241762	1306.1242411563214	107.27244790138217
210000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
220000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
230000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
240000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
250000	9576.378	549.7564963549262	1945.0274199360435	123.69991056893336
260000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
270000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
280000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
290000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
300000	12877.582	563.6480727427958	2614.200579506401	142.9596439824779
310000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
320000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
330000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
340000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
350000	16519.300000000007	575.2959428560819	3361.7872863970224	154.8145661580386
360000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
370000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
380000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
390000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
400000	20363.272	516.0746874629688	4149.064406333491	141.1965049950475
410000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
420000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
430000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
440000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
450000	24303.199999999997	587.4218910913462	4975.203262530398	169.08622634705858
460000	28704.52	624.3472818516592	5872.080321171532	188.12969967388446
470000	28708.053999999996	625.3495845116463	5872.899529785545	188.57499997757273
480000	28708.053999999996	625.3495845116463	5872.899529785545	188.57499997757273
490000	28708.053999999996	625.3495845116463	5872.899529785545	188.57499997757273
500000	28708.053999999996	625.3495845116463	5872.899529785545	188.57499997757273
510000	33548.64800000001	814.7030511896827	6851.9700737219055	209.49346360270735
520000	33565.228	811.1447993052768	6855.624882000086	208.53239474250447
530000	33565.228	811.1447993052768	6855.624882000086	208.53239474250447
540000	33565.228	811.1447993052768	6855.624882000086	208.53239474250447
550000	33565.228	811.1447993052768	6855.624882000086	208.53239474250447
560000	38214.183999999994	957.7896054655102	7795.5115698644995	222.87228074409845
570000	38249.866	970.1504149609522	7803.069765816411	222.98533226958338
580000	38249.866	970.1504149609522	7803.069765816411	222.98533226958338
590000	38249.866	970.1504149609522	7803.069765816411	222.98533226958338
600000	38249.866	970.1504149609522	7803.069765816411	222.98533226958338
610000	43435.724	841.2567070123894	8839.484626851638	168.76058903726502
620000	43500.396	842.5399102871421	8854.026387434304	168.53486869324578
630000	43500.396	842.5399102871421	8854.026387434304	168.53486869324578
640000	43500.396	842.5399102871421	8854.026387434304	168.53486869324578
650000	43500.396	842.5399102871421	8854.026387434304	168.53486869324578
660000	48778.304	855.6026789631344	9918.378307658455	164.61921468710753
670000	48913.52999999999	855.5038642292134	9945.701407844314	160.65266385720398
680000	48913.52999999999	855.5038642292134	9945.701407844314	160.65266385720398
690000	48913.52999999999	855.5038642292134	9945.701407844314	160.65266385720398
700000	48913.52999999999	855.5038642292134	9945.701407844314	160.65266385720398
710000	54006.552	769.0609891838524	10996.367651831384	165.3270645250418
720000	54174.37000000001	768.3796907056359	11032.427518221528	169.27460060384337
730000	54174.37000000001	768.3796907056359	11032.427518221528	169.27460060384337
740000	54174.37000000001	768.3796907056359	11032.427518221528	169.27460060384337
750000	54174.37000000001	768.3796907056359	11032.427518221528	169.27460060384337
760000	59755.948	651.4013205867975	12194.555435410566	168.95823265334266
770000	59982.186	614.1568569854315	12243.108312945848	164.27233254316081
780000	59982.186	614.1568569854315	12243.108312945848	164.27233254316081
790000	59982.186	614.1568569854315	12243.108312945848	164.27233254316081
800000	59982.186	614.1568569854315	12243.108312945848	164.27233254316081
810000	65578.74399999998	742.4502292514632	13383.091563690037	181.65706164072532
820000	65920.33600000001	813.6208242063575	13456.049057123271	193.0363746309543
830000	65920.33600000001	813.6208242063575	13456.049057123271	193.0363746309543
840000	65920.33600000001	813.6208242063575	13456.049057123271	193.0363746309543
850000	65920.33600000001	813.6208242063575	13456.049057123271	193.0363746309543
860000	71828.56999999999	909.491891760336	14674.988342651897	204.67524768875694
870000	72225.77799999999	1023.6996270586325	14754.093934020024	219.939853143026
880000	72225.77799999999	1023.6996270586325	14754.093934020024	219.939853143026
890000	72225.77799999999	1023.6996270586325	14754.093934020024	219.939853143026
900000	72225.77799999999	1023.6996270586325	14754.093934020024	219.939853143026
910000	77935.37800000001	968.430397037732	15919.91226445785	159.78183925599322
920000	78375.882	943.5799904830425	16009.535933546664	158.97191993826803
930000	78375.882	943.5799904830425	16009.535933546664	158.97191993826803
940000	78375.882	943.5799904830425	16009.535933546664	158.97191993826803
950000	78375.882	943.5799904830425	16009.535933546664	158.97191993826803
960000	84053.158	868.9755196372815	17183.38692221244	141.93715938008438
970000	84494.954	896.5210225731198	17271.50201830906	151.0955150320978
980000	84494.954	896.5210225731198	17271.50201830906	151.0955150320978
990000	84494.954	896.5210225731198	17271.50201830906	151.0955150320978
1000000	84494.954	896.5210225731198	17271.50201830906	151.0955150320978


==> Simulation_results/Weak_regret/BtW_weak_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
80000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
120000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
160000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
200000	251.804	59.826658346333275	50.9775391664423	13.07051605988013
240000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
280000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
320000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
360000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
400000	3308.8740000000007	228.95416970797154	675.3733754076865	55.18928564614349
440000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
480000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
520000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
560000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
600000	7667.67	417.493691369503	1561.8801413314154	117.1155515878466
640000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
680000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
720000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
760000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
800000	12816.676	733.8960201736114	2624.5861886821353	164.46438953879553
840000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182
880000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182
920000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182
960000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182
1000000	18794.599999999995	824.3418287202084	3842.621921497985	204.89724106698182


==> Simulation_results/Weak_regret/BtW_weak_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	183.954	31.387904322808463	36.74448102147917	6.272889205060204
4000	205.97799999999998	21.256263808842586	41.19937010613346	4.03742819122886
6000	214.29999999999995	28.541106417859044	43.05196142418394	5.794842568871111
8000	218.41199999999998	31.65789099454069	43.73812497902422	6.536980102986428
10000	223.76799999999997	34.946313364613694	44.98422446569204	7.890004350994989
12000	902.0780000000001	50.68045115119723	182.8417238166601	11.552704318477714
14000	903.484	50.872711567423075	183.26334014489427	11.680517488109656
16000	904.402	51.970574965284165	183.40553489790665	11.79887741383893
18000	906.8860000000001	55.596418789542746	183.877092091847	12.301369762108038
20000	906.8860000000001	55.596418789542746	183.877092091847	12.301369762108038
22000	1925.002	87.10747713792058	395.02025349056396	15.75501945787302
24000	1931.202	89.53349935452468	396.5059656220359	16.13862072510499
26000	1931.202	89.53349935452468	396.5059656220359	16.13862072510499
28000	1931.202	89.53349935452468	396.5059656220359	16.13862072510499
30000	1931.202	89.53349935452468	396.5059656220359	16.13862072510499
32000	3023.358	165.00362728672877	621.0912604997803	37.42105878401229
34000	3066.702	175.78297539864317	630.5678250905657	39.19705878749511
36000	3066.702	175.78297539864317	630.5678250905657	39.19705878749511
38000	3066.702	175.78297539864317	630.5678250905657	39.19705878749511
40000	3066.702	175.78297539864317	630.5678250905657	39.19705878749511
42000	4232.342	213.24788318866058	864.5186824670998	49.07990924880555
44000	4366.483999999999	245.44074185024775	893.2699639076643	55.82074656817937
46000	4366.483999999999	245.44074185024775	893.2699639076643	55.82074656817937
48000	4366.483999999999	245.44074185024775	893.2699639076643	55.82074656817937
50000	4366.483999999999	245.44074185024775	893.2699639076643	55.82074656817937
52000	5596.434000000001	273.68064991478224	1142.1158512156023	64.44564520748753
54000	5792.945999999999	282.56044011070514	1184.2289491166182	67.02215823020336
56000	5792.945999999999	282.56044011070514	1184.2289491166182	67.02215823020336
58000	5792.945999999999	282.56044011070514	1184.2289491166182	67.02215823020336
60000	5792.945999999999	282.56044011070514	1184.2289491166182	67.02215823020336
62000	7037.222	266.83284429686614	1436.3913137016066	71.03959120657952
64000	7315.75	260.81868052559236	1491.1857506675117	70.55690381938331
66000	7315.75	260.81868052559236	1491.1857506675117	70.55690381938331
68000	7315.75	260.81868052559236	1491.1857506675117	70.55690381938331
70000	7315.75	260.81868052559236	1491.1857506675117	70.55690381938331
72000	8707.135999999999	265.6313112065918	1773.3217519714249	73.15345341700122
74000	9088.352	295.80826961620517	1850.9472964594793	78.99062509512108
76000	9090.372	293.98846117945897	1851.4677900554539	78.44634144448288
78000	9090.372	293.98846117945897	1851.4677900554539	78.44634144448288
80000	9090.372	293.98846117945897	1851.4677900554539	78.44634144448288
82000	10507.794	354.22772286890495	2135.3798376760305	91.63190611904389
84000	10968.140000000001	418.0664870036294	2228.1937924107337	95.90177832844014
86000	10973.284	418.9597326500755	2229.11436632594	96.03675191479384
88000	10973.284	418.9597326500755	2229.11436632594	96.03675191479384
90000	10973.284	418.9597326500755	2229.11436632594	96.03675191479384
92000	12387.885999999999	467.7172730091459	2515.4188777792265	108.88866942608551
94000	12953.376	502.25590465419083	2634.7291780618457	122.36492455587899
96000	12969.784	509.40809624068146	2638.302337854194	124.66912782444595
98000	12969.784	509.40809624068146	2638.302337854194	124.66912782444595
100000	12969.784	509.40809624068146	2638.302337854194	124.66912782444595


==> Simulation_results/Weak_regret/BtW_weak_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	148.96599999999998	28.36772978814719	29.699448733228838	6.022125197575447
2000	188.78199999999998	25.28454152244015	37.463550644959625	5.002228133402998
3000	201.89199999999997	26.024616039434665	40.637273874755444	5.287422352940549
4000	210.63199999999998	23.803945891385318	42.68539577686156	4.917839365588248
5000	218.82599999999996	26.282191773983477	44.398337475003494	5.183648826627122
6000	706.858	40.01613058088791	143.06946500103857	11.37834524771524
7000	712.8520000000001	40.94164649568669	144.31623660898953	11.64464379772367
8000	716.1960000000001	41.766280711172264	145.10630306157415	11.486197583418996
9000	717.1500000000001	41.57644338377732	145.34696708322815	11.323267001015918
10000	717.1500000000001	41.57644338377732	145.34696708322815	11.323267001015918
11000	1304.752	55.48552339724902	265.26720646973024	12.723159843053905
12000	1370.886	50.21360068082483	278.1365583242217	11.764291536967638
13000	1372.8179999999998	49.901229065246696	278.48088034758405	11.794431064679424
14000	1375.9279999999999	48.89704485503755	279.0622100229067	11.758588445898946
15000	1377.3259999999998	48.572032236211356	279.4011870288265	11.780449637267967
16000	2028.2399999999998	74.90812802656615	411.4491636840597	19.049537326880962
17000	2187.312	96.74449519797571	443.728363091648	23.16632480059788
18000	2187.312	96.74449519797571	443.728363091648	23.16632480059788
19000	2187.312	96.74449519797571	443.728363091648	23.16632480059788
20000	2187.312	96.74449519797571	443.728363091648	23.16632480059788
21000	2883.1320000000005	108.10049406814863	584.8953839930139	25.48669632540307
22000	3116.0260000000003	119.00727636017339	631.7303026247484	28.207069919038844
23000	3118.8759999999997	119.04328169012965	632.4295161528892	28.135248550306965
24000	3118.8759999999997	119.04328169012965	632.4295161528892	28.135248550306965
25000	3118.8759999999997	119.04328169012965	632.4295161528892	28.135248550306965
26000	3846.6800000000003	107.94131368479786	778.3386996312732	25.064036196478384
27000	4131.391999999999	109.44984247488865	837.8718384897375	25.57209508284882
28000	4153.28	114.56637396917321	842.0781596202826	25.94792651901142
29000	4153.28	114.56637396917321	842.0781596202826	25.94792651901142
30000	4153.28	114.56637396917321	842.0781596202826	25.94792651901142
31000	4877.755999999999	105.16869191922038	989.5071571951488	26.706310766504043
32000	5250.8	115.04829208254705	1065.4428150805888	30.169719579661486
33000	5292.33	119.13464138435133	1073.9184926791258	31.25105499631396
34000	5292.33	119.13464138435133	1073.9184926791258	31.25105499631396
35000	5292.33	119.13464138435133	1073.9184926791258	31.25105499631396
36000	6069.5	120.83735441585168	1230.852630667683	35.34550456104564
37000	6492.446	129.0975920422651	1316.039382818362	34.69833292188439
38000	6578.412000000001	140.86086853503494	1334.1218184062943	33.67551214292656
39000	6578.424000000001	140.8465522159171	1334.1249239523736	33.67052448441089
40000	6578.424000000001	140.8465522159171	1334.1249239523736	33.67052448441089
41000	7356.0340000000015	164.05393504711915	1489.1236865533635	40.351200555951415
42000	7807.0199999999995	177.04290729148732	1583.841496220676	44.53740070632986
43000	7934.332	187.54717289850686	1611.418291713912	45.78912185561075
44000	7936.024	187.5648246577405	1611.7473289199338	45.763998355457055
45000	7936.024	187.5648246577405	1611.7473289199338	45.763998355457055
46000	8727.599999999999	180.301246436809	1772.2673743022292	38.19929827551004
47000	9205.256	195.10423921586008	1870.3270814966502	39.5047093647921
48000	9364.158	195.50131194785723	1901.6280485786774	43.33711232004837
49000	9369.435999999998	197.85710192515663	1902.739967924264	43.81573848657721
50000	9369.435999999998	197.85710192515663	1902.739967924264	43.81573848657721
51000	10150.289999999999	222.10240706084673	2061.0070095016918	45.38934940499821
52000	10632.596000000001	228.08043314195606	2157.0929202145826	50.11070616668477
53000	10816.44	229.7808265862632	2193.3791770616103	52.82104621040627
54000	10828.233999999999	231.65508883299424	2195.9716317581997	53.55614848506951
55000	10828.233999999999	231.65508883299424	2195.9716317581997	53.55614848506951
56000	11619.870000000003	250.53333142629012	2358.79427971821	60.88516074241131
57000	12135.698	288.72700361721905	2464.3112432597395	72.18198999260319
58000	12362.034000000001	309.0286525442805	2508.614535713509	77.67275049677035
59000	12388.94	325.35030816371227	2514.804718479985	81.24670747882143
60000	12388.962000000001	325.3452215655792	2514.807000541986	81.24477438081422
61000	13153.446	295.3536143600675	2667.9086176903184	68.32394242663126
62000	13640.294	285.90012196180976	2767.275991619671	61.28424809790386
63000	13878.172	295.0166630623506	2815.796125732577	62.90676443565355
64000	13916.556	292.04805811525085	2823.340942835742	62.768657087138926
65000	13916.556	292.04805811525085	2823.340942835742	62.768657087138926
66000	14732.073999999999	282.53047159947596	2983.727105760589	61.8704340283543
67000	15300.810000000001	293.4181847352568	3098.7083880263117	58.38476672688315
68000	15595.782000000001	333.7013314594023	3162.8992894416633	66.8455625165964
69000	15660.0	344.9684493141688	3176.9265225090885	69.2588718260844
70000	15661.646000000002	344.7207155622909	3177.361411560972	69.14215189452409
71000	16457.384000000002	358.3942948206625	3338.413089432031	68.98189914643433
72000	17000.954	366.3545977510495	3447.392790332892	67.52302931809137
73000	17307.104000000003	379.52712516733095	3506.799116814424	70.75615224953478
74000	17389.224	388.2834406633038	3522.8553466583835	73.25703782456792
75000	17390.283999999996	388.4242958186595	3523.0756752277193	73.37047450906486
76000	18175.834	385.4305533700074	3679.6307196589833	67.05336045190043
77000	18733.317999999996	407.38337286203404	3793.028930818598	71.1065546123307
78000	19068.329999999998	434.52383044226957	3862.887761894487	73.58311209664522
79000	19181.288	457.574499406016	3884.3492846418776	77.58774368576485
80000	19187.314000000002	462.7802980584951	3885.7656987325126	79.17179198978336
81000	19970.159999999996	468.81794495423674	4044.167104957682	78.59836465459595
82000	20535.059999999998	470.4463265169935	4163.131349419849	77.82711623963607
83000	20872.488	477.9297561776205	4234.103639161389	78.75476000151512
84000	20987.208	475.37104349713707	4257.198023378971	78.53343056461225
85000	20993.644	475.2390752546456	4258.805271742129	77.99250870048391
86000	21801.068	492.7400969363975	4422.328907528991	86.34524835621919
87000	22402.100000000002	507.88524285621264	4545.846813289745	89.99000094193269
88000	22764.862	519.9154575249094	4622.618225144814	97.43191125338345
89000	22899.85	514.0613918589883	4649.178626285606	95.16336861193636
90000	22908.012	511.7040794313318	4650.965472749112	94.25438409446846
91000	23719.311999999998	495.8319098870305	4818.2361175934375	92.64925332777226
92000	24286.872000000003	475.2248503790358	4931.993030462969	85.9690057661894
93000	24620.052	464.9270819960199	4998.152104713841	83.85648831951119
94000	24771.77	454.17758555681905	5026.920824016403	82.15785456628926
95000	24789.778	459.8447062940569	5030.492965646853	82.73060632325488
96000	25594.82	465.08284251303	5199.525262856406	81.57637659560429
97000	26188.098	459.1413631213034	5321.762748758179	78.83005389765776
98000	26571.332000000002	449.5837438935412	5401.957121673252	74.87351407913059
99000	26754.586	445.11178581465487	5438.028197534912	71.9948396012362
100000	26776.839999999997	443.0898753074823	5442.504861155207	72.26175878534423


==> Simulation_results/Weak_regret/BtW_weak_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	225.07	34.877809882821225	45.56694511680756	6.803589504023343
8000	229.13000000000002	36.05911227107204	46.73157980438769	7.348442123325192
12000	234.704	36.686870554888046	48.042459841001026	7.495720400295061
16000	238.08800000000002	38.15624393347845	48.84461405666133	7.991777905531903
20000	238.08800000000002	38.15624393347845	48.84461405666133	7.991777905531903
24000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
28000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
32000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
36000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
40000	1136.6	101.62422895703126	233.97025897072223	24.54311644975683
44000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
48000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
52000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
56000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
60000	2469.8240000000005	126.09705637589941	509.69560527543473	28.23492746269229
64000	4070.972	249.41671211938532	832.7659354076429	46.89048857675983
68000	4071.1879999999996	249.43766893643857	832.7925492842845	46.89002014334001
72000	4071.1879999999996	249.43766893643857	832.7925492842845	46.89002014334001
76000	4071.1879999999996	249.43766893643857	832.7925492842845	46.89002014334001
80000	4071.1879999999996	249.43766893643857	832.7925492842845	46.89002014334001
84000	5915.6720000000005	348.4567701164668	1201.7254804471754	66.92497848642041
88000	5926.046	347.5328578614306	1203.6201145652503	66.75388503381376
92000	5926.046	347.5328578614306	1203.6201145652503	66.75388503381376
96000	5926.046	347.5328578614306	1203.6201145652503	66.75388503381376
100000	5926.046	347.5328578614306	1203.6201145652503	66.75388503381376


==> Simulation_results/Weak_regret/BtW_weak_K10_T2000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
80000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
120000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
160000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
200000	272.8639999999999	46.31060046636793	55.041049812697885	7.468700481335908
240000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
280000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
320000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
360000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
400000	3156.462	331.1009307614691	636.5960482490598	85.88339666952088
440000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
480000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
520000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
560000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
600000	7277.85	616.7934310249708	1467.2420140552965	148.2281410981
640000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
680000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
720000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
760000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
800000	12403.176000000001	606.708179737178	2517.4012364189107	164.6754858948869
840000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
880000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
920000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
960000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
1000000	18303.466	1072.367175636323	3730.7958936594973	255.38175188836684
1040000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1080000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1120000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1160000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1200000	24984.542000000005	1507.015265054295	5084.2418225144565	336.1204437833689
1240000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1280000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1320000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1360000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1400000	31989.672000000002	1552.0532311375312	6545.129693166288	376.23369988319826
1440000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1480000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1520000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1560000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1600000	39751.64200000001	1848.2690284804305	8124.761909480925	464.29922725040353
1640000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1680000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1720000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1760000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1800000	48223.24399999999	2210.281882451499	9859.303813476898	521.3920689459374
1840000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
1880000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
1920000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
1960000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
2000000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613


==> Simulation_results/Weak_regret/BtW_weak_K10_T3000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
60000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
120000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
180000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
240000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
300000	244.34	41.38366505438267	49.64768729151468	8.439009757666339
360000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
420000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
480000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
540000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
600000	3787.826	301.383203107863	778.3492073083271	82.15558291995457
660000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
720000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
780000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
840000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
900000	8789.486	612.4252942776869	1769.963125773214	127.66258577415623
960000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1020000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1080000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1140000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1200000	15111.423999999999	823.2889353643312	3092.0480788565064	186.60784365321257
1260000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1320000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1380000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1440000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1500000	22231.59	1158.692982219382	4504.368371400755	251.68853041553092
1560000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1620000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1680000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1740000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1800000	30743.880000000005	1630.6250525079838	6233.35696976631	354.83558245856904
1860000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
1920000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
1980000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
2040000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
2100000	38972.482	1665.4494925448168	7918.393316709349	363.25964553335234
2160000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2220000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2280000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2340000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2400000	48874.704000000005	1517.3725404659178	9950.18094067544	414.68898535411444
2460000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2520000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2580000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2640000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2700000	57762.12200000001	1535.520802144269	11741.458082282019	461.53924203237955
2760000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
2820000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
2880000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
2940000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
3000000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603


==> Simulation_results/Weak_regret/BtW_weak_K10_T4000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
80000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
160000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
240000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
320000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
400000	219.21600000000004	36.26455238935124	44.112905596497015	7.037146478597071
480000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
560000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
640000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
720000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
800000	4226.767999999999	297.4355994833169	865.1205899171151	63.42526163344155
880000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
960000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
1040000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
1120000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
1200000	9988.089999999998	571.3070862310202	2014.5772971760016	124.15949655251929
1280000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1360000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1440000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1520000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1600000	17053.69	743.5056866404326	3459.1320696686744	161.45877159054953
1680000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
1760000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
1840000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
1920000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
2000000	25483.828	885.2107278659079	5205.376706371973	192.8306365792954
2080000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2160000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2240000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2320000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2400000	34272.432	1323.8106683426345	7010.7896323374425	255.53626891475668
2480000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2560000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2640000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2720000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2800000	44982.418000000005	1514.2122046632353	9227.57612834995	332.84248931156094
2880000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
2960000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
3040000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
3120000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
3200000	56073.585999999996	1595.8923211252895	11456.203409086569	465.52075821960153
3280000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3360000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3440000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3520000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3600000	67935.604	1737.1036990423565	13882.381428755727	474.50264212432745
3680000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
3760000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
3840000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
3920000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
4000000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422


==> Simulation_results/Weak_regret/BtW_weak_K10_T5000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
200000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
300000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
400000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
500000	250.406	57.80447737368138	49.80090175623853	11.903250432422727
600000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
700000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
800000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
900000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
1000000	4836.272	436.91447809992843	993.8622033748513	94.9909207040431
1100000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1200000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1300000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1400000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1500000	11474.837999999998	691.9940056548343	2362.23148542465	155.94453170374047
1600000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
1700000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
1800000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
1900000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
2000000	19387.956000000002	822.3845858261478	3942.651527211246	182.50008859122255
2100000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2200000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2300000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2400000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2500000	28671.7	1757.3221945018759	5873.085820962809	413.77795455823843
2600000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
2700000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
2800000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
2900000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
3000000	39418.664000000004	1964.821163268213	8008.511231268387	435.31580353159814
3100000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3200000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3300000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3400000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3500000	50334.57400000001	1746.842294377676	10233.419314008292	424.11967001703425
3600000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
3700000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
3800000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
3900000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
4000000	62070.96599999999	1849.269107465612	12589.78665420174	417.6347013498318
4100000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4200000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4300000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4400000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4500000	75225.45800000001	3143.516578744268	15330.231652399685	654.0192171335493
4600000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
4700000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
4800000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
4900000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
5000000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469


==> Simulation_results/Weak_regret/BtW_weak_K10_T6000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
120000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
240000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
360000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
480000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
600000	248.72999999999993	56.20954782478386	51.44828677261863	11.065879908628554
720000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
840000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
960000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
1080000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
1200000	5283.451999999999	566.3313499827937	1062.639896854664	145.4979732526445
1320000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1440000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1560000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1680000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1800000	12177.462	501.210441094579	2453.915034010978	146.5267601638233
1920000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2040000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2160000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2280000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2400000	20785.176000000003	562.3244930188343	4229.307349754279	180.67171633246713
2520000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
2640000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
2760000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
2880000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
3000000	30931.352000000003	828.1398051161291	6276.8399335139065	229.6101076057758
3120000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3240000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3360000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3480000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3600000	42624.32200000001	1612.0735353630025	8715.2871882639	397.55039480041967
3720000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
3840000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
3960000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
4080000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
4200000	55327.81000000001	1841.0762151705362	11331.273927926028	435.53685360100894
4320000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4440000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4560000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4680000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4800000	68311.462	2440.2360064086733	13992.283128013001	541.9434116237742
4920000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5040000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5160000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5280000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5400000	82529.294	2688.192791218665	16830.640937097018	593.8993548289246
5520000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
5640000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
5760000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
5880000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
6000000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608


==> Simulation_results/Weak_regret/BtW_weak_K10_T7000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
140000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
280000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
420000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
560000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
700000	247.92600000000002	46.98127385813771	49.49741916136908	8.782785024504348
840000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
980000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
1120000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
1260000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
1400000	5862.841999999999	613.8374015939037	1208.5844326909885	139.95279492030963
1540000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
1680000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
1820000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
1960000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
2100000	13746.420000000002	1012.4854621727219	2838.1195055043436	227.7849968480652
2240000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2380000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2520000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2660000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2800000	24120.483999999997	1223.608808722061	4903.6966641334375	229.92252957287664
2940000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3080000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3220000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3360000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3500000	34732.130000000005	1858.8331039122388	7071.808372259761	371.7713202519099
3640000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
3780000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
3920000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
4060000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
4200000	47372.62000000001	2625.134487204627	9661.638628317607	535.5661635680974
4340000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
4480000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
4620000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
4760000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
4900000	60780.02	2951.3712778074328	12396.260714349777	659.0012103513179
5040000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5180000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5320000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5460000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5600000	75511.04599999999	3769.0350429790965	15428.876788329397	808.2212224362089
5740000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
5880000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
6020000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
6160000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
6300000	90428.33200000001	3569.5588277196257	18451.150234500667	731.7837690664704
6440000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
6580000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
6720000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
6860000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
7000000	107430.102	3722.986494647662	21925.16514391346	779.351887287749


==> Simulation_results/Weak_regret/BtW_weak_K10_T8000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
160000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
320000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
480000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
640000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
800000	233.42799999999997	47.72469586655902	47.54899583609409	11.11094279976453
960000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1120000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1280000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1440000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1600000	6163.802000000001	540.30491962718	1260.2993420777755	120.88856335866497
1760000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
1920000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
2080000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
2240000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
2400000	14669.532000000001	871.8995533992306	2966.8675927268405	215.32065903091248
2560000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
2720000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
2880000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
3040000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
3200000	24692.908	1033.9950740566098	5058.263201760163	257.6183437428452
3360000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
3520000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
3680000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
3840000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
4000000	36734.704000000005	2543.837039046859	7538.823685140548	548.1310970210618
4160000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4320000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4480000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4640000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4800000	49725.939999999995	2538.9788723990755	10097.261307992343	551.2588428721481
4960000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5120000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5280000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5440000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5600000	64485.64199999998	2601.9620397000335	13074.239884005376	454.15951153095
5760000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
5920000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
6080000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
6240000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
6400000	81090.65	3212.7931303912023	16511.805007029565	598.079510738971
6560000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
6720000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
6880000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
7040000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
7200000	97337.84999999999	4024.1684609121403	19791.786887044003	785.2667878825386
7360000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
7520000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
7680000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
7840000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
8000000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144


==> Simulation_results/Weak_regret/BtW_weak_K10_T9000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
180000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
360000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
540000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
720000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
900000	248.756	48.27004481732606	50.61078260502637	8.713870262557647
1080000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1260000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1440000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1620000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1800000	6397.590000000001	540.5669337731354	1304.623659286634	96.06164180958058
1980000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2160000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2340000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2520000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2700000	15231.604000000001	873.1668950715487	3093.8099911291333	212.380582425496
2880000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3060000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3240000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3420000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3600000	26089.534000000003	2197.356916824291	5320.404188123357	496.51322836672654
3780000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
3960000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
4140000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
4320000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
4500000	38977.252	2817.6630661627737	8050.813563179251	627.9068966034615
4680000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
4860000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
5040000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
5220000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
5400000	52480.793999999994	2805.97638528196	10775.58750156704	572.917214161312
5580000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
5760000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
5940000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
6120000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
6300000	68864.19000000002	2899.301061079683	14122.603971800423	618.5944677845893
6480000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
6660000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
6840000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
7020000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
7200000	85680.604	3656.398048143977	17627.622355910033	810.3884232011743
7380000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
7560000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
7740000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
7920000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
8100000	102419.40799999998	4257.285857739256	21019.649484502937	957.2223834383743
8280000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
8460000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
8640000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
8820000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
9000000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448


==> Simulation_results/Weak_regret/BtW_weak_K10_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
100000	12969.784	509.40809624068146	2638.302337854194	124.66912782444595
1000000	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
2000000	57227.25800000001	2219.0948473535586	11681.921237242987	493.3564146826613
3000000	68570.51800000001	2520.262235622822	14024.759307254702	580.8605184413603
4000000	80898.89999999998	1488.3073490826157	16516.831095469144	506.5284266932422
5000000	88930.12399999998	3152.588428236222	18114.59577552261	656.8319827643469
6000000	97799.236	3312.069643159359	19897.704454683513	749.3703147785608
7000000	107430.102	3722.986494647662	21925.16514391346	779.351887287749
8000000	114710.06999999999	5098.558012660701	23317.604427187285	1078.0485569605144
9000000	120128.33199999998	4237.0203888130845	24693.036278961492	982.9508359609448
10000000	127698.98000000001	5047.301466539654	25807.307813565978	1163.3039558181417



==> Simulation_results/Weak_regret/BtW_weak_K15_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
40000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
60000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
80000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
100000	315.88	42.779777153853125	67.10415343502657	10.39249181140751
120000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
140000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
160000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
180000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
200000	3820.042	266.7131450245546	809.9187532561583	53.367998382921265
220000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
240000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
260000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
280000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
300000	8822.692	666.9543240865726	1866.2579494811748	137.32969152953203
320000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
340000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
360000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
380000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
400000	14721.908000000001	971.6204960648645	3125.1915348154344	196.8418295715078
420000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
440000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
460000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
480000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
500000	21764.669999999995	1197.666506661088	4622.496992967938	238.33567370202633
520000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
540000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
560000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
580000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
600000	29793.799999999996	1618.3978563450412	6338.13664368879	343.2992647324171
620000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
640000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
660000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
680000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
700000	37969.505999999994	1863.0415557135393	8075.920182073294	396.9535689952201
720000	46725.628	1796.1499128277453	9965.000017667766	373.91998249051176
740000	46729.87	1791.587608978262	9966.031749884782	372.93396427348904
760000	46729.87	1791.587608978262	9966.031749884782	372.93396427348904
780000	46729.87	1791.587608978262	9966.031749884782	372.93396427348904
800000	46729.87	1791.587608978262	9966.031749884782	372.93396427348904
820000	56360.988	2472.9518105059065	12046.900505184813	523.2653162929781
840000	56409.802	2464.973636919202	12059.679560516584	519.927803555232
860000	56409.802	2464.973636919202	12059.679560516584	519.927803555232
880000	56409.802	2464.973636919202	12059.679560516584	519.927803555232
900000	56409.802	2464.973636919202	12059.679560516584	519.927803555232
920000	66775.398	2848.13880487981	14315.260069749751	553.623805155773
940000	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775
960000	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775
980000	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775
1000000	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775


==> Simulation_results/Weak_regret/BtW_weak_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
400000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
600000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
800000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
1000000	430.11800000000005	68.07544928647587	94.8080863027899	15.050431619244922
1200000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
1400000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
1600000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
1800000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
2000000	15034.688	1734.2082762831253	3279.9980477570366	418.60122556074276
2200000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
2400000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
2600000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
2800000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
3000000	36046.25800000001	3123.719945427599	7885.126719635332	748.6772672700108
3200000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
3400000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
3600000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
3800000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
4000000	62924.558	4907.03298001688	13734.408582791633	1167.2441140476556
4200000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
4400000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
4600000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
4800000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
5000000	93775.874	5441.782480474976	20552.078154593608	1221.3513983927332
5200000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
5400000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
5600000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
5800000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
6000000	127972.552	5437.548243269614	27883.01922450831	1221.5473840247635
6200000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
6400000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
6600000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
6800000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
7000000	164928.358	5743.655802465495	36247.10195319394	1233.1298678495073
7200000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
7400000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
7600000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
7800000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
8000000	207676.092	5962.489937483796	45613.094384597374	1122.0987645235018
8200000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
8400000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
8600000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
8800000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
9000000	249748.056	6804.206228900205	54752.771142475285	1325.9972523951483
9200000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355
9400000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355
9600000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355
9800000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355
10000000	295958.408	7311.818646202279	65055.93538642293	1450.9725647415355


==> Simulation_results/Weak_regret/BtW_weak_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
200000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
300000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
400000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
500000	448.14399999999995	57.139948119604625	98.56820109755054	11.871108102575823
600000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
700000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
800000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
900000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
1000000	11104.552	772.3513471183663	2434.1627655128027	202.66479244917525
1100000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1200000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1300000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1400000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1500000	26171.102	1519.5942225753708	5766.76425104679	341.4455501396204
1600000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
1700000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
1800000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
1900000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
2000000	45261.259999999995	1445.8823111473812	9933.522474486002	380.57731187180036
2100000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2200000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2300000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2400000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2500000	67389.434	2300.7909991140955	14763.09353468377	582.5410604107853
2600000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
2700000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
2800000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
2900000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
3000000	92589.55200000001	3396.9497923898907	20242.726751853508	733.0846337351425
3100000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3200000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3300000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3400000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3500000	118320.166	2922.0497105673385	25855.446963090926	617.9864319829221
3600000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
3700000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
3800000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
3900000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
4000000	147544.87399999998	4597.468379813189	32260.726365351078	970.9002704585777
4100000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4200000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4300000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4400000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4500000	178747.258	5088.353338818181	39103.464622482454	1021.1379972583942
4600000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
4700000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
4800000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
4900000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
5000000	209501.67400000003	6088.45215908901	45866.97379160234	1436.431594860886
5100000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5200000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5300000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5400000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5500000	243350.688	6476.804869544172	53420.96312010841	1504.4432862230271
5600000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
5700000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
5800000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
5900000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
6000000	277216.088	6780.531127634324	60840.147557485594	1442.21071133542
6100000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6200000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6300000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6400000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6500000	314890.794	6791.996782194328	69037.63871423076	1558.6798623155646
6600000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
6700000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
6800000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
6900000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
7000000	352473.00999999995	7896.502769416366	77172.19508365328	1930.7480106131643
7100000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7200000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7300000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7400000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7500000	392720.18200000003	7199.7180921999325	86018.6168038671	1631.4127838177212
7600000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
7700000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
7800000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
7900000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
8000000	434383.5939999999	7412.213595471537	95165.9141661911	1668.6421905943293
8100000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8200000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8300000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8400000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8500000	477027.766	9786.597879890194	104374.2079604694	2195.286694874969
8600000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
8700000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
8800000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
8900000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
9000000	521274.86399999994	9570.177805183495	114028.66161114509	2297.828347008808
9100000	567046.9820000001	10698.244691738353	124134.28840768148	2365.943095484162
9200000	567066.1699999999	10691.72006564277	124138.37052280467	2363.6205867449185
9300000	567066.1699999999	10691.72006564277	124138.37052280467	2363.6205867449185
9400000	567066.1699999999	10691.72006564277	124138.37052280467	2363.6205867449185
9500000	567066.1699999999	10691.72006564277	124138.37052280467	2363.6205867449185
9600000	613097.586	11632.565053129634	134254.00292571652	2683.570989274254
9700000	613098.6520000001	11632.762380476943	134254.38990425807	2683.6021322602423
9800000	613098.6520000001	11632.762380476943	134254.38990425807	2683.6021322602423
9900000	613098.6520000001	11632.762380476943	134254.38990425807	2683.6021322602423
10000000	613098.6520000001	11632.762380476943	134254.38990425807	2683.6021322602423


==> Simulation_results/Weak_regret/BtW_weak_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
800000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
1200000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
1600000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
2000000	417.49399999999997	106.58215779388213	92.21600119141713	25.23557095984771
2400000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
2800000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
3200000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
3600000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
4000000	21258.758	2188.227732074014	4650.6666271747745	589.7014467501389
4400000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
4800000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
5200000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
5600000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
6000000	52077.24199999999	3854.822361636575	11347.210751799033	912.3851688571409
6400000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
6800000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
7200000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
7600000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
8000000	87572.10599999999	4593.28999300357	19186.222706762255	1068.7864334373128
8400000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354
8800000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354
9200000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354
9600000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354
10000000	131454.276	7370.140240974163	28722.11211874424	1638.383104340354


==> Simulation_results/Weak_regret/BtW_weak_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
40000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
60000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
80000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
100000	426.74799999999993	61.15560931845182	94.81502556378331	14.213792976189136
120000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
140000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
160000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
180000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
200000	5241.731999999999	307.70058190823573	1136.0715773877346	84.46343923027439
220000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
240000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
260000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
280000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
300000	12005.454	940.9649357996527	2628.9921215297354	263.1980893573502
320000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
340000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
360000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
380000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
400000	20694.656	1126.1390150539416	4538.969830414627	285.9017432826717
420000	30137.81599999999	1316.4036714152523	6628.450423908524	299.2322431370535
440000	30155.283999999996	1308.863032874971	6632.016122787832	298.1301737787206
460000	30155.283999999996	1308.863032874971	6632.016122787832	298.1301737787206
480000	30155.283999999996	1308.863032874971	6632.016122787832	298.1301737787206
500000	30155.283999999996	1308.863032874971	6632.016122787832	298.1301737787206
520000	40761.225999999995	1932.9030590636999	8953.008241204941	437.063949930425
540000	40896.259999999995	1952.7287909999159	8981.278110626292	438.8636288010436
560000	40896.259999999995	1952.7287909999159	8981.278110626292	438.8636288010436
580000	40896.259999999995	1952.7287909999159	8981.278110626292	438.8636288010436
600000	40896.259999999995	1952.7287909999159	8981.278110626292	438.8636288010436
620000	52530.195999999996	2278.91352352729	11548.4381390994	513.6266645327446
640000	52965.907999999996	2275.952060092655	11643.536287807288	519.3836736131154
660000	52965.907999999996	2275.952060092655	11643.536287807288	519.3836736131154
680000	52965.907999999996	2275.952060092655	11643.536287807288	519.3836736131154
700000	52965.907999999996	2275.952060092655	11643.536287807288	519.3836736131154
720000	65586.17199999999	2584.6251386604495	14395.396727235293	610.257212345121
740000	66476.202	2659.9520592580493	14595.100635466826	627.3835483262695
760000	66476.202	2659.9520592580493	14595.100635466826	627.3835483262695
780000	66476.202	2659.9520592580493	14595.100635466826	627.3835483262695
800000	66476.202	2659.9520592580493	14595.100635466826	627.3835483262695
820000	78586.88200000001	2607.0903653340747	17199.73773051777	571.8585049157094
840000	79754.84400000001	2748.6009906423233	17448.415548525623	589.2042396050874
860000	79754.84400000001	2748.6009906423233	17448.415548525623	589.2042396050874
880000	79754.84400000001	2748.6009906423233	17448.415548525623	589.2042396050874
900000	79754.84400000001	2748.6009906423233	17448.415548525623	589.2042396050874
920000	92349.01	2819.3473791444853	20196.664382537347	579.4032629373858
940000	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383
960000	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383
980000	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383
1000000	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383


==> Simulation_results/Weak_regret/BtW_weak_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	484.26399999999995	117.52483228851862	106.27290589375889	25.617904382494547
20000	490.552	113.50219271499164	107.41429256592475	24.820218080633776
30000	490.552	113.50219271499164	107.41429256592475	24.820218080633776
40000	490.552	113.50219271499164	107.41429256592475	24.820218080633776
50000	490.552	113.50219271499164	107.41429256592475	24.820218080633776
60000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
70000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
80000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
90000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
100000	3951.2039999999993	334.7831480957318	872.883405775392	68.17762347227031
110000	9076.866	625.4527797825965	1995.907455662885	137.3825909043023
120000	9087.28	633.3161699428739	1998.0176288422517	138.34639500058887
130000	9087.28	633.3161699428739	1998.0176288422517	138.34639500058887
140000	9087.28	633.3161699428739	1998.0176288422517	138.34639500058887
150000	9087.28	633.3161699428739	1998.0176288422517	138.34639500058887
160000	14901.106	970.347029746459	3262.1980193482386	220.01647973632782
170000	15173.284	1025.7963750634597	3319.8152537720316	235.14526892899266
180000	15173.284	1025.7963750634597	3319.8152537720316	235.14526892899266
190000	15173.284	1025.7963750634597	3319.8152537720316	235.14526892899266
200000	15173.284	1025.7963750634597	3319.8152537720316	235.14526892899266
210000	21590.498	1016.3718343401681	4741.613959902199	265.0175559551166
220000	22349.292	1115.2328022116694	4902.009149252097	294.35335351385015
230000	22349.292	1115.2328022116694	4902.009149252097	294.35335351385015
240000	22349.292	1115.2328022116694	4902.009149252097	294.35335351385015
250000	22349.292	1115.2328022116694	4902.009149252097	294.35335351385015
260000	28787.218	1656.7759284546205	6313.847046847577	427.60895242072155
270000	29842.205999999995	1943.1708336873878	6545.484192641916	492.77011648229234
280000	29842.205999999995	1943.1708336873878	6545.484192641916	492.77011648229234
290000	29842.205999999995	1943.1708336873878	6545.484192641916	492.77011648229234
300000	29842.205999999995	1943.1708336873878	6545.484192641916	492.77011648229234
310000	36545.484	2092.3977297041624	8017.354507371684	493.1356354084637
320000	38180.18200000001	2210.768455988899	8377.890613254383	503.36336483058506
330000	38180.18200000001	2210.768455988899	8377.890613254383	503.36336483058506
340000	38180.18200000001	2210.768455988899	8377.890613254383	503.36336483058506
350000	38180.18200000001	2210.768455988899	8377.890613254383	503.36336483058506
360000	45274.47200000001	2373.513636244799	9927.180065376053	541.2300118876192
370000	47296.55799999999	2523.8382310450206	10373.087190332231	559.8161321438407
380000	47298.332	2522.440971831321	10373.595711352911	559.6104296816678
390000	47298.332	2522.440971831321	10373.595711352911	559.6104296816678
400000	47298.332	2522.440971831321	10373.595711352911	559.6104296816678
410000	54693.064	2556.271660207932	12021.260856109713	584.8698741404822
420000	57223.672	2692.5339283317817	12573.372340657388	619.4462569604442
430000	57233.572	2695.258118584481	12575.712658524171	619.1571842501253
440000	57233.572	2695.258118584481	12575.712658524171	619.1571842501253
450000	57233.572	2695.258118584481	12575.712658524171	619.1571842501253
460000	64663.17799999999	2723.89746172567	14229.731624016835	597.2831795041009
470000	67570.07199999999	2895.9293797896457	14867.28179482639	633.6587174325737
480000	67629.922	2909.3263672151566	14879.360274798702	638.6993889671471
490000	67629.922	2909.3263672151566	14879.360274798702	638.6993889671471
500000	67629.922	2909.3263672151566	14879.360274798702	638.6993889671471
510000	75247.878	3028.37209682695	16529.095484797577	673.8252289137122
520000	78670.778	3170.837369591122	17285.506204290898	743.2793923836168
530000	78820.886	3206.273331483482	17315.70434587863	752.604307786543
540000	78820.886	3206.273331483482	17315.70434587863	752.604307786543
550000	78820.886	3206.273331483482	17315.70434587863	752.604307786543
560000	86278.27800000002	3411.6265868279206	18946.090320731128	819.089146350305
570000	89703.518	3730.14425599452	19702.820453823217	881.0045229377633
580000	89999.99000000002	3765.3740500896974	19769.955129760296	886.7170376756571
590000	89999.99000000002	3765.3740500896974	19769.955129760296	886.7170376756571
600000	89999.99000000002	3765.3740500896974	19769.955129760296	886.7170376756571
610000	97827.09	3983.2168746071998	21510.252426751642	936.2810880508019
620000	101920.256	4194.109487192727	22403.48065239861	999.6289317821904
630000	102345.95000000001	4237.351127068262	22501.533527908625	1008.6452801869485
640000	102345.95000000001	4237.351127068262	22501.533527908625	1008.6452801869485
650000	102345.95000000001	4237.351127068262	22501.533527908625	1008.6452801869485
660000	110077.16199999998	4083.3452027522753	24216.31421290484	943.8881181363148
670000	113909.726	4086.575381699883	25062.109004626058	915.570527146014
680000	114425.112	4193.226662333753	25178.46913062588	929.1526459732497
690000	114425.112	4193.226662333753	25178.46913062588	929.1526459732497
700000	114425.112	4193.226662333753	25178.46913062588	929.1526459732497
710000	122489.594	4472.9797206589965	26942.19011484237	980.1265299152237
720000	127016.996	4932.38982310738	27933.4888822749	1088.78260500085
730000	127871.40799999998	5014.928056408287	28125.02735639371	1107.2885337420078
740000	127871.40799999998	5014.928056408287	28125.02735639371	1107.2885337420078
750000	127871.40799999998	5014.928056408287	28125.02735639371	1107.2885337420078
760000	135680.95800000004	4999.501014420913	29868.741758387907	1138.381898367282
770000	140148.43800000002	5274.980000024863	30848.159676596075	1192.824560640248
780000	141058.91	5276.984417985949	31057.539872467507	1187.8447546042466
790000	141058.91	5276.984417985949	31057.539872467507	1187.8447546042466
800000	141058.91	5276.984417985949	31057.539872467507	1187.8447546042466
810000	148832.212	4984.272268559258	32782.087199326015	1142.7570045137375
820000	153447.73	4869.017270796148	33801.12762156986	1144.417878878506
830000	154729.99800000002	4899.942429715763	34083.577910023996	1144.9233585889106
840000	154731.32	4898.3304120757875	34083.73334863914	1144.8246202514142
850000	154731.32	4898.3304120757875	34083.73334863914	1144.8246202514142
860000	162563.73599999998	4715.014730193082	35786.35346902347	1144.5217892032001
870000	167157.494	4615.858429612714	36793.67540506735	1154.933735582344
880000	168602.42199999996	4697.724218360776	37094.271176921975	1175.1677018926555
890000	168606.67399999997	4702.396172440412	37094.85186460051	1175.8440032594729
900000	168606.67399999997	4702.396172440412	37094.85186460051	1175.8440032594729
910000	176528.28000000003	4812.366573928753	38787.97004517836	1234.5753483533747
920000	181277.124	5050.609999829954	39803.89205948837	1320.4997327978529
930000	182756.92200000002	5198.67344834515	40128.51115815464	1378.4835814843948
940000	182781.11	5204.38895707801	40134.5354106799	1378.3998629061878
950000	182781.11	5204.38895707801	40134.5354106799	1378.3998629061878
960000	190672.3	5404.71070883746	41869.094797211976	1399.3661255781813
970000	195523.984	5662.156938700204	42943.6369715256	1454.657135345276
980000	197370.854	5772.663464787582	43350.36987687805	1458.0791234024534
990000	197409.65400000004	5784.456338960288	43359.081005668755	1458.3410658633275
1000000	197409.65400000004	5784.456338960288	43359.081005668755	1458.3410658633275


==> Simulation_results/Weak_regret/BtW_weak_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
80000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
120000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
160000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
200000	458.526	89.03103980572665	98.80705710953738	18.062374974956697
240000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
280000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
320000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
360000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
400000	7378.942000000001	498.672374606369	1624.1418407941946	79.50603331723985
440000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
480000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
520000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
560000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
600000	17112.798	910.5650263166873	3769.6807946512627	171.1652241353693
640000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
680000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
720000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
760000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
800000	28849.15	1189.3730917962155	6329.448586845093	242.78389789520742
840000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525
880000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525
920000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525
960000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525
1000000	42358.818	2087.1849421212733	9347.515202493258	420.1823295556525


==> Simulation_results/Weak_regret/BtW_weak_K20_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	334.88800000000003	51.00765798714283	74.09152811060076	12.209947440400242
4000	393.68399999999997	63.17493863163707	87.46886682611553	14.468275313644163
6000	409.91400000000004	65.42065732201443	91.43143115697404	15.072294394390934
8000	416.466	65.77545509788077	92.75008135462456	15.242507090626791
10000	422.12399999999997	67.16576098644967	93.95185474043346	15.46976732234694
12000	1721.9	125.37088515458618	381.0325518192436	27.36637310956011
14000	1997.2259999999994	155.92020980830742	443.37534023679075	36.221052360855886
16000	2001.2259999999994	159.18218997251034	444.3357121789433	36.70172462027377
18000	2002.8080000000002	160.72894759673974	444.7934806090883	37.016431008109784
20000	2002.8080000000002	160.72894759673974	444.7934806090883	37.016431008109784
22000	3517.0660000000003	188.56054165999623	785.9723875968896	40.406917545537866
24000	4271.124000000002	281.57548343403613	953.204990179042	63.73535131363944
26000	4331.64	296.27259955055644	965.8932262254777	67.94891600896085
28000	4331.64	296.27259955055644	965.8932262254777	67.94891600896085
30000	4331.64	296.27259955055644	965.8932262254777	67.94891600896085
32000	5904.772	345.83983039037673	1314.8455939516282	79.89155296111676
34000	6830.094	361.8977532766219	1516.7378959932405	85.05631401370108
36000	7088.308	373.11612600428344	1572.5772282954038	87.64467077553078
38000	7088.81	372.888186428288	1572.6500310131878	87.63239026955925
40000	7088.81	372.888186428288	1572.6500310131878	87.63239026955925
42000	8733.478	399.7411326179316	1934.3660955625255	99.67260122153164
44000	9774.504	489.63650007372223	2168.1382232841397	115.38714780193351
46000	10213.456000000002	544.945285636806	2265.096863279402	124.61183918923744
48000	10243.606000000002	547.435369786547	2271.5440839803987	124.96805765203703
50000	10243.606000000002	547.435369786547	2271.5440839803987	124.96805765203703
52000	11872.970000000001	500.1903152689862	2624.466269496007	112.82013130215354
54000	12921.309999999998	488.4177891245707	2847.413841265262	113.20200640634424
56000	13443.329999999998	534.6627294327187	2964.6317457388172	120.73962111678071
58000	13546.684	568.7964210545318	2988.0559467430876	128.40768974614468
60000	13546.684	568.7964210545318	2988.0559467430876	128.40768974614468
62000	15231.342	570.4765073710066	3353.041443038819	127.73230577469185
64000	16472.876	640.8384126231311	3630.7516965694485	143.85350679002724
66000	17202.917999999998	688.5897109277439	3786.610899852572	152.56660557428572
68000	17438.912000000004	739.0164905211718	3838.379877948856	161.62488597950846
70000	17442.446	741.3217197561567	3839.0244942031836	162.06410808281578
72000	19088.533999999996	807.382184541842	4195.476100260936	169.33227418843938
74000	20279.638	870.7906144775695	4453.957307138548	182.26430036114834
76000	21004.014000000003	953.2769875679714	4610.276484333963	200.34819744129072
78000	21347.352000000006	976.3561580671037	4682.676809007685	207.23665030704757
80000	21374.946	973.9673898739005	4689.332164426335	205.87669309517113
82000	23136.44	942.5221805819156	5068.4511617810585	209.4718832945331
84000	24511.431999999997	901.4951146327229	5371.431977802416	206.0576529294597
86000	25416.309999999998	894.9339615735772	5566.203372808016	208.71351558599642
88000	25886.368	917.6699657138887	5671.215727086075	219.94203827992257
90000	25966.553999999996	907.4226116277531	5688.60877029443	218.86831048948517
92000	27702.112	910.302353101552	6055.809872810516	232.55088510803145
94000	29049.2	884.8829665742999	6353.223109166132	225.60096771454243
96000	29956.316	858.4077877248475	6558.218484222683	216.7984554914935
98000	30422.291999999998	854.4613125212607	6660.574671808058	223.166847000176
100000	30543.852000000003	870.9472175970249	6688.894572326621	225.9334911004418


==> Simulation_results/Weak_regret/BtW_weak_K20_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	244.87800000000001	37.8065537528438	53.50548326508449	8.550430626392552
2000	315.06399999999996	53.01090604771812	68.88032765327125	12.35229640855093
3000	341.9320000000001	62.79065974419371	74.17796565301717	14.341974402155651
4000	358.504	69.74208409083666	77.40792427644787	15.844380251646406
5000	368.166	74.96557375815172	79.5156349549666	17.09036364702609
6000	1126.346	110.94849297459312	246.663475587077	23.56581529372851
7000	1484.57	153.56089758355387	325.9143367108312	34.15873792423946
8000	1521.418	160.8235451114738	334.3098202719857	35.755555007561384
9000	1521.418	160.8235451114738	334.3098202719857	35.755555007561384
10000	1521.418	160.8235451114738	334.3098202719857	35.755555007561384
11000	2324.9359999999992	161.21787074914783	507.8030114393724	35.46028940128347
12000	2817.772	183.96502281079884	614.8280222456567	44.86577237502734
13000	3018.2059999999997	205.817597142065	658.8589333761553	51.04334167738929
14000	3034.4280000000003	206.0030073566887	662.288880804829	51.39695033420251
15000	3034.4280000000003	206.0030073566887	662.288880804829	51.39695033420251
16000	3869.1279999999997	229.66325748800105	846.629491952836	56.05523680465775
17000	4466.092	259.7092571318939	977.6180247070258	61.60445190755518
18000	4828.06	278.1720661748772	1059.6954746214963	64.54783588180577
19000	4957.276	288.4431718033894	1088.5665960925362	67.120470499812
20000	4960.816000000001	288.60184103516883	1089.25261771021	67.02758740726847
21000	5809.37	288.4627799214308	1273.4636026254868	66.79216713559258
22000	6445.692000000001	305.28713467087914	1412.5167727070798	73.57074285731179
23000	6881.683999999999	336.6941746913824	1508.421205954961	79.75040545817832
24000	7115.008	358.4459487162758	1559.8906638551853	82.07930770500035
25000	7168.528	366.5814352091497	1571.4922677267245	83.69177409481087
26000	8036.819999999998	360.2629862876397	1763.1704811899194	82.65689805348039
27000	8728.744000000002	358.1631115443235	1917.6075183575435	81.81729021830152
28000	9230.929999999998	363.7108663943572	2027.008712465496	82.90517698473977
29000	9526.367999999999	351.1276062060625	2089.387365879632	81.3400844752026
30000	9639.454	349.68456148045374	2112.9547468921737	80.55293597227954
31000	10492.775999999998	360.96975075482413	2303.941146228269	81.01464903932514
32000	11165.634	370.1330706110986	2448.9140997394184	89.39763212801209
33000	11681.586000000001	381.4653193556543	2555.6790701701543	91.71169899764492
34000	12022.942	406.66903796576435	2631.4981672966273	92.79177418147619
35000	12206.284000000001	423.76932926613165	2673.2601129114664	93.34466837889752
36000	13090.748000000001	415.3659393514751	2865.6276197535726	92.35226810241531
37000	13817.507999999998	391.40667844185907	3023.195056025477	89.89630856599835
38000	14380.552	364.0632298195831	3143.7234915679596	83.91830173937387
39000	14780.244	346.6693275282495	3231.450356782386	77.55870519652481
40000	15015.759999999998	345.16862622975054	3285.7014117068707	78.98295571611396
41000	15896.897999999997	356.254689226059	3478.701056588495	82.71739568484841
42000	16617.510000000002	388.22259001763445	3635.857805321027	89.50880269827182
43000	17181.598	427.91716388935686	3757.753532763173	94.9759394269269
44000	17584.446	454.43516491965534	3842.6082145968367	96.83610943699388
45000	17853.562000000005	464.6011453039894	3900.440257587168	101.05826686318508
46000	18730.21	480.07009268323475	4095.5678454480576	102.27186939593052
47000	19457.165999999997	491.87410331868256	4253.160497229355	105.74418344559469
48000	20060.61	504.5664308426945	4383.627949387986	106.75398994883474
49000	20523.664	528.3881107923108	4486.936243250881	110.87915722650992
50000	20841.566	555.6792829641524	4554.88195020638	116.01799601402189
51000	21745.378	555.0885484877368	4753.402346351524	113.6705271883323
52000	22531.649999999994	550.0356887208942	4921.479536138492	117.97717178406263
53000	23173.874	556.4749277011513	5063.524197168707	123.79909708775725
54000	23653.030000000006	559.3242829025446	5166.907710918094	128.0986544852137
55000	23990.998000000003	576.642919931101	5241.724110432582	135.75022451421643
56000	24868.05	581.5157983714257	5436.817890298541	132.66466813765723
57000	25602.532	590.4239312524141	5600.688620259966	137.50883579462499
58000	26227.85	610.4864392160293	5739.507031319905	137.07968640547674
59000	26739.982	628.4671117321014	5849.906204511995	137.57608109367771
60000	27131.597999999998	653.4359750290932	5935.302200148563	141.51695199197147
61000	28023.152000000002	661.4742083289754	6131.4710359837945	140.59465076147478
62000	28787.289999999997	675.6301713051137	6298.851104753148	147.32410514101923
63000	29426.696000000004	686.597211425868	6439.835317986873	153.9037268412338
64000	29938.026	723.3069640692751	6553.898653107873	157.50505108558818
65000	30326.295999999995	742.0715661084633	6640.626756500012	164.8468536688335
66000	31211.869999999995	763.4600164019362	6836.041373213053	166.99417205367922
67000	31985.838	779.697480619534	7010.103000608855	174.62671354395732
68000	32653.632	791.71814177634	7153.804586768447	178.9893631368543
69000	33193.03400000001	798.3718733661818	7269.558412668421	178.39188565979893
70000	33606.794	812.3393747853579	7362.399239354081	176.7872422834701
71000	34492.718	812.7729526038933	7555.768639150201	175.53113074333766
72000	35273.352	813.9420126875	7733.2392754115335	178.5987499161754
73000	35951.012	822.9955293627752	7881.591999664764	181.8446997210212
74000	36510.28400000001	852.7604779147142	8010.467618886751	192.45340007127854
75000	36950.227999999996	899.6353106651372	8110.615636042758	209.28156718576457
76000	37813.16799999999	915.6291624985363	8293.102554770237	211.5699081142435
77000	38579.338	952.8607494603935	8463.406627422568	217.8725466898172
78000	39247.02599999999	997.6215650814477	8614.911893431483	230.5135105783296
79000	39813.566000000006	1033.1573701383084	8740.788920034034	236.04234178468496
80000	40269.736	1090.8256518924834	8842.69851857173	248.81648275183366
81000	41149.99199999999	1107.5960540919248	9032.706944180316	247.4652882116677
82000	41924.846000000005	1129.3665289906764	9199.900726645932	247.78089732410427
83000	42596.700000000004	1155.1603089518649	9342.425315852559	252.45243636670014
84000	43165.936	1185.5728955066409	9465.330263623213	257.7858753813475
85000	43633.46200000001	1197.3189304794473	9567.021314451036	261.0971360151083
86000	44513.60599999999	1205.653512454278	9760.721960915125	255.7830989767434
87000	45289.268	1213.4694865073616	9931.17447458777	255.6386724632286
88000	45971.12199999999	1204.6879187370964	10082.38542592577	252.21885602814567
89000	46564.65	1198.9397519567972	10213.518086866407	248.54505685966282
90000	47040.948	1199.9469732802506	10318.843390595506	251.60581807809473
91000	47955.87000000001	1188.2323075242668	10520.139885582304	246.66993928094294
92000	48804.184	1193.5164702229015	10710.491808932502	245.7105499795929
93000	49567.39200000001	1201.9814929320269	10880.90551836097	242.71555518352795
94000	50225.954	1213.8485160128798	11023.92316727077	246.14483563198445
95000	50772.938	1244.754340509716	11145.234194067216	253.55762636820387
96000	51657.384	1248.8231405002416	11339.348703570997	253.95409855129455
97000	52435.78199999999	1270.4074686825652	11510.115559277972	257.2346177882695
98000	53128.272	1273.493156434084	11664.53896615014	252.52258766152457
99000	53730.998	1285.5039586766482	11798.423415912486	253.7430774593236
100000	54229.91799999999	1308.9040360528952	11909.843196182934	261.66313253592864


==> Simulation_results/Weak_regret/BtW_weak_K20_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	380.55400000000003	62.67324933512076	84.35532170175087	14.707415255740893
8000	417.1299999999998	60.10181675937739	92.70937491929533	14.284440761582907
12000	422.0479999999999	53.67295549074143	93.45390399077914	13.160267270110984
16000	423.7339999999999	52.08437261896423	93.65737503987171	12.865815221033335
20000	423.7339999999999	52.08437261896423	93.65737503987171	12.865815221033335
24000	2618.9599999999996	149.06129030256866	570.2550922355694	38.537527475070746
28000	2668.52	155.58419571266097	582.0960570652917	40.25327636637984
32000	2668.52	155.58419571266097	582.0960570652917	40.25327636637984
36000	2668.52	155.58419571266097	582.0960570652917	40.25327636637984
40000	2668.52	155.58419571266097	582.0960570652917	40.25327636637984
44000	5424.959999999999	108.05504893340228	1188.0713122814107	41.743993164257915
48000	5937.495999999999	160.46496157520917	1302.5197989068079	57.61986346646435
52000	5937.495999999999	160.46496157520917	1302.5197989068079	57.61986346646435
56000	5937.495999999999	160.46496157520917	1302.5197989068079	57.61986346646435
60000	5937.495999999999	160.46496157520917	1302.5197989068079	57.61986346646435
64000	8764.476000000004	232.77608101635613	1925.953638463492	75.47906487592061
68000	9653.432	304.91110518021924	2114.711258107117	81.96317674756185
72000	9655.234	304.48167163230096	2115.0778964445576	82.0189570213566
76000	9655.234	304.48167163230096	2115.0778964445576	82.0189570213566
80000	9655.234	304.48167163230096	2115.0778964445576	82.0189570213566
84000	12649.179999999998	352.6919495663163	2758.4931538025726	86.32847733922904
88000	13836.364000000001	486.8789354244028	3020.4130495888044	117.0535841448877
92000	13901.532000000001	508.00258408791575	3035.403895251593	121.63278206282413
96000	13901.532000000001	508.00258408791575	3035.403895251593	121.63278206282413
100000	13901.532000000001	508.00258408791575	3035.403895251593	121.63278206282413


==> Simulation_results/Weak_regret/BtW_weak_K25_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	514.298	122.75872612568118	113.6466842519736	25.90556087495862
40000	526.638	143.68930724927924	115.96262274715188	29.82861637549424
60000	526.638	143.68930724927924	115.96262274715188	29.82861637549424
80000	526.638	143.68930724927924	115.96262274715188	29.82861637549424
100000	526.638	143.68930724927924	115.96262274715188	29.82861637549424
120000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
140000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
160000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
180000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
200000	6991.464	301.40109073016544	1546.9050156035216	66.18499691620453
220000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
240000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
260000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
280000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
300000	15725.034000000003	692.7487346987123	3496.487739930292	183.68449037661225
320000	26597.492	1102.994545819092	5918.634713616154	322.85276485437674
340000	26753.280000000006	1112.791140111706	5953.372921872748	322.75061000830345
360000	26753.280000000006	1112.791140111706	5953.372921872748	322.75061000830345
380000	26753.280000000006	1112.791140111706	5953.372921872748	322.75061000830345
400000	26753.280000000006	1112.791140111706	5953.372921872748	322.75061000830345
420000	37976.668000000005	1038.2482970507983	8422.423133636641	299.8850882483286
440000	38565.479999999996	1171.337996461972	8551.771324455545	304.01894233288755
460000	38565.479999999996	1171.337996461972	8551.771324455545	304.01894233288755
480000	38565.479999999996	1171.337996461972	8551.771324455545	304.01894233288755
500000	38565.479999999996	1171.337996461972	8551.771324455545	304.01894233288755
520000	50873.683999999994	1425.2444876207505	11242.109189304641	311.13004592864314
540000	52043.94800000001	1497.435740938488	11512.13020749699	338.0523723494836
560000	52043.94800000001	1497.435740938488	11512.13020749699	338.0523723494836
580000	52043.94800000001	1497.435740938488	11512.13020749699	338.0523723494836
600000	52043.94800000001	1497.435740938488	11512.13020749699	338.0523723494836
620000	64964.444	1851.6806181724698	14355.403668115734	436.76820348462735
640000	66884.95800000001	2109.968190059322	14766.383376189926	451.1956591892468
660000	66884.95800000001	2109.968190059322	14766.383376189926	451.1956591892468
680000	66884.95800000001	2109.968190059322	14766.383376189926	451.1956591892468
700000	66884.95800000001	2109.968190059322	14766.383376189926	451.1956591892468
720000	80988.59200000002	2117.087622481007	17923.140186629105	463.63510105005093
740000	83849.43800000001	2246.661102672636	18587.507186315946	493.61496259970426
760000	83849.43800000001	2246.661102672636	18587.507186315946	493.61496259970426
780000	83849.43800000001	2246.661102672636	18587.507186315946	493.61496259970426
800000	83849.43800000001	2246.661102672636	18587.507186315946	493.61496259970426
820000	97903.602	2480.58665155285	21695.854675696217	502.8066767013929
840000	101870.48199999999	2635.52773910569	22537.41668871348	477.97822420014586
860000	101870.48199999999	2635.52773910569	22537.41668871348	477.97822420014586
880000	101870.48199999999	2635.52773910569	22537.41668871348	477.97822420014586
900000	101870.48199999999	2635.52773910569	22537.41668871348	477.97822420014586
920000	116433.602	3062.575677583967	25718.61440068107	573.4203608734379
940000	120846.09	3132.444217174685	26727.239719138743	615.210801130067
960000	120852.66199999998	3129.657013986606	26728.25827168747	615.1821583767635
980000	120852.66199999998	3129.657013986606	26728.25827168747	615.1821583767635
1000000	120852.66199999998	3129.657013986606	26728.25827168747	615.1821583767635


==> Simulation_results/Weak_regret/BtW_weak_K30_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
40000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
60000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
80000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
100000	642.4680000000001	163.34537892997696	145.04996557481724	36.449900447570144
120000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
140000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
160000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
180000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
200000	7975.237999999999	601.1357324598167	1784.5441053611266	141.96151433268886
220000	18756.927999999996	1088.5294911821782	4223.863082381527	280.1430454180668
240000	18880.852000000006	1163.585898971127	4251.890296300516	295.94180857035826
260000	18880.852000000006	1163.585898971127	4251.890296300516	295.94180857035826
280000	18880.852000000006	1163.585898971127	4251.890296300516	295.94180857035826
300000	18880.852000000006	1163.585898971127	4251.890296300516	295.94180857035826
320000	30906.663999999997	1844.4481489847672	6929.031292519253	455.63601558458953
340000	31724.139999999996	1807.6629317805146	7121.103308390862	449.64969933025435
360000	31724.139999999996	1807.6629317805146	7121.103308390862	449.64969933025435
380000	31724.139999999996	1807.6629317805146	7121.103308390862	449.64969933025435
400000	31724.139999999996	1807.6629317805146	7121.103308390862	449.64969933025435
420000	45454.96399999999	2091.114087090099	10168.478294725197	512.735097257244
440000	47471.42	2380.6581514642844	10626.046295537371	578.3696572100985
460000	47471.42	2380.6581514642844	10626.046295537371	578.3696572100985
480000	47471.42	2380.6581514642844	10626.046295537371	578.3696572100985
500000	47471.42	2380.6581514642844	10626.046295537371	578.3696572100985
520000	61065.942	3003.7846342158273	13623.123207261897	653.6598982278674
540000	64275.40999999999	3614.001824204789	14344.065389608595	772.4328053538245
560000	64275.40999999999	3614.001824204789	14344.065389608595	772.4328053538245
580000	64275.40999999999	3614.001824204789	14344.065389608595	772.4328053538245
600000	64275.40999999999	3614.001824204789	14344.065389608595	772.4328053538245
620000	78715.13600000003	4010.012436498315	17599.467223287036	835.6420621648142
640000	83594.764	4033.646414557315	18708.13435604784	857.4575635305283
660000	83595.898	4031.7845043542575	18708.346007050317	857.179880511118
680000	83595.898	4031.7845043542575	18708.346007050317	857.179880511118
700000	83595.898	4031.7845043542575	18708.346007050317	857.179880511118
720000	98215.40599999999	3899.054447815095	21961.221214908328	861.9974298057659
740000	103158.05799999999	4028.10207509911	23059.662034334568	881.84822646768
760000	103181.26199999999	4011.458506201119	23064.70188017759	876.2306453881785
780000	103181.26199999999	4011.458506201119	23064.70188017759	876.2306453881785
800000	103181.26199999999	4011.458506201119	23064.70188017759	876.2306453881785
820000	118230.60399999998	4057.7510692588216	26440.612519706374	910.5100130559978
840000	124468.37200000002	4082.318380203961	27836.15198263102	890.014983058843
860000	124663.50400000003	4063.533717933474	27880.247592400894	884.6186617932051
880000	124663.50400000003	4063.533717933474	27880.247592400894	884.6186617932051
900000	124663.50400000003	4063.533717933474	27880.247592400894	884.6186617932051
920000	140115.02	4162.969258839725	31353.16791804171	871.9814563067679
940000	147401.97999999998	4483.790854028167	32971.09069463085	994.3627095383769
960000	147907.73	4500.59008883897	33079.88693474725	1003.7973617640642
980000	147907.73	4500.59008883897	33079.88693474725	1003.7973617640642
1000000	147907.73	4500.59008883897	33079.88693474725	1003.7973617640642


==> Simulation_results/Weak_regret/BtW_weak_K35_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
40000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
60000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
80000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
100000	728.444	108.1893742163865	165.07183459673635	24.307114850555052
120000	9822.086	614.3958243528535	2219.860198967778	153.8534030165969
140000	9822.702000000001	614.7210428912734	2219.9275900778543	153.8968388734656
160000	9822.702000000001	614.7210428912734	2219.9275900778543	153.8968388734656
180000	9822.702000000001	614.7210428912734	2219.9275900778543	153.8968388734656
200000	9822.702000000001	614.7210428912734	2219.9275900778543	153.8968388734656
220000	21433.834000000006	611.1545170722189	4854.34694245772	87.85577458476637
240000	22140.545999999995	762.175516330282	5006.632325323239	115.53796613011895
260000	22140.545999999995	762.175516330282	5006.632325323239	115.53796613011895
280000	22140.545999999995	762.175516330282	5006.632325323239	115.53796613011895
300000	22140.545999999995	762.175516330282	5006.632325323239	115.53796613011895
320000	36214.212	1363.34489146527	8184.577841750966	233.7859515082403
340000	38698.102	1669.9812011836123	8748.586398018084	321.1351478048758
360000	38698.102	1669.9812011836123	8748.586398018084	321.1351478048758
380000	38698.102	1669.9812011836123	8748.586398018084	321.1351478048758
400000	38698.102	1669.9812011836123	8748.586398018084	321.1351478048758
420000	52731.232	1897.3606029241998	11901.679654727744	467.9928352175125
440000	56283.254	2499.8855146772885	12717.871857155338	658.9146197991596
460000	56283.254	2499.8855146772885	12717.871857155338	658.9146197991596
480000	56283.254	2499.8855146772885	12717.871857155338	658.9146197991596
500000	56283.254	2499.8855146772885	12717.871857155338	658.9146197991596
520000	70999.22399999999	2683.4121800059847	16061.440856827652	675.5978671469893
540000	76560.95800000001	3114.3171326625557	17314.95071067877	792.6490321863712
560000	76595.93400000001	3098.1267538526927	17322.707901035676	789.6301369197171
580000	76595.93400000001	3098.1267538526927	17322.707901035676	789.6301369197171
600000	76595.93400000001	3098.1267538526927	17322.707901035676	789.6301369197171
620000	91827.93600000002	2855.2586252783985	20759.03058880909	752.2251016136287
640000	98312.384	3107.700081751062	22208.771518387166	820.5187365694557
660000	98604.05799999999	3160.192252118706	22275.860240821527	833.5956727575843
680000	98604.05799999999	3160.192252118706	22275.860240821527	833.5956727575843
700000	98604.05799999999	3160.192252118706	22275.860240821527	833.5956727575843
720000	114502.86000000002	2967.832930697637	25868.60229623806	753.1260984770655
740000	121681.50200000001	3015.5012372215065	27453.022412886017	711.8083539252958
760000	122501.62199999997	3130.730780383392	27634.489612035813	709.1532069522711
780000	122501.62199999997	3130.730780383392	27634.489612035813	709.1532069522711
800000	122501.62199999997	3130.730780383392	27634.489612035813	709.1532069522711
820000	138396.58800000002	3877.199258161006	31178.46727375993	822.6595283926767
840000	146815.318	4768.1642556946845	33069.89710979579	975.634280029466
860000	148074.452	4934.49850848493	33355.04556193329	1001.5474327722869
880000	148074.452	4934.49850848493	33355.04556193329	1001.5474327722869
900000	148074.452	4934.49850848493	33355.04556193329	1001.5474327722869
920000	164113.114	5041.8318128504725	36975.50058243291	995.2426900456805
940000	173100.298	5495.9309903596395	38982.636579064914	1153.7287800034244
960000	175266.09	5967.31824083481	39460.097599359004	1247.5249524616513
980000	175266.09	5967.31824083481	39460.097599359004	1247.5249524616513
1000000	175266.09	5967.31824083481	39460.097599359004	1247.5249524616513


==> Simulation_results/Weak_regret/BtW_weak_K40_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
40000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
60000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
80000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
100000	927.0399999999997	184.4534328465829	209.9347938599887	40.92223273688821
120000	11621.94	752.6962654351356	2633.7164794252044	161.8339219865169
140000	11730.915999999997	773.9109148158528	2657.8361815487165	165.17649333656738
160000	11730.915999999997	773.9109148158528	2657.8361815487165	165.17649333656738
180000	11730.915999999997	773.9109148158528	2657.8361815487165	165.17649333656738
200000	11730.915999999997	773.9109148158528	2657.8361815487165	165.17649333656738
220000	24939.476000000002	1171.852773756157	5645.526508958323	253.55569176159406
240000	26639.46	1286.7670414043262	6024.530754393642	294.49983750872684
260000	26639.46	1286.7670414043262	6024.530754393642	294.49983750872684
280000	26639.46	1286.7670414043262	6024.530754393642	294.49983750872684
300000	26639.46	1286.7670414043262	6024.530754393642	294.49983750872684
320000	40735.98799999999	2081.0717395760826	9237.350683970748	500.01471591287793
340000	44557.31799999999	2418.4362565454016	10119.072234893547	585.0082605662138
360000	44557.31799999999	2418.4362565454016	10119.072234893547	585.0082605662138
380000	44557.31799999999	2418.4362565454016	10119.072234893547	585.0082605662138
400000	44557.31799999999	2418.4362565454016	10119.072234893547	585.0082605662138
420000	59735.8	2763.863131552565	13604.54885176011	635.1050940123247
440000	65719.60200000001	3042.5387221485544	14955.63146525831	734.6395502297812
460000	65843.04400000001	3071.063950385928	14984.404872233452	742.5009683481626
480000	65843.04400000001	3071.063950385928	14984.404872233452	742.5009683481626
500000	65843.04400000001	3071.063950385928	14984.404872233452	742.5009683481626
520000	81721.92	2878.1430727158577	18528.224565691336	744.3480083099857
540000	89500.69600000001	3133.4832344965707	20306.662440454664	819.2208801800983
560000	90225.156	3116.871240997936	20469.09705488515	827.4100093272508
580000	90225.156	3116.871240997936	20469.09705488515	827.4100093272508
600000	90225.156	3116.871240997936	20469.09705488515	827.4100093272508
620000	106347.834	3175.640641075262	24139.646816198354	899.8627975475673
640000	114864.65799999998	3396.4660543106343	26099.58656481783	938.2439280366829
660000	116331.296	3513.9847479312343	26436.163772751977	967.375116388864
680000	116331.296	3513.9847479312343	26436.163772751977	967.375116388864
700000	116331.296	3513.9847479312343	26436.163772751977	967.375116388864
720000	132377.32600000003	3522.4526025553387	30069.557019128733	1007.3157887833763
740000	140846.77999999997	3693.133716603164	31999.369026361914	1006.806755773315
760000	142650.57799999998	3880.2142027636773	32390.334204549734	1027.5913920647304
780000	142650.57799999998	3880.2142027636773	32390.334204549734	1027.5913920647304
800000	142650.57799999998	3880.2142027636773	32390.334204549734	1027.5913920647304
820000	159007.322	4191.949624733884	36050.59852774377	993.5843734954175
840000	169071.08800000002	5104.8351201250625	38358.63058311264	1210.2122251031624
860000	172392.74	5388.770181157601	39131.598970645064	1291.6569445328848
880000	172393.214	5389.021673794481	39131.67388657956	1291.6931048785511
900000	172393.214	5389.021673794481	39131.67388657956	1291.6931048785511
920000	188683.442	5426.344583344804	42829.34190717017	1337.4526457417955
940000	198492.16199999998	5867.711380862789	45054.99939538139	1449.8032915910574
960000	202339.46399999998	6068.050837777235	45945.19365908491	1494.835287106001
980000	202441.10599999997	6058.607507516712	45967.26868967112	1492.798812741234
1000000	202441.10599999997	6058.607507516712	45967.26868967112	1492.798812741234


==> Simulation_results/Weak_regret/BtW_weak_K45_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
40000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
60000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
80000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
100000	1097.136	233.30103886990696	250.28456004173813	56.14258030661604
120000	12902.518	1326.3931935373548	2926.5596908732323	286.61664325655977
140000	13398.959999999997	1402.3198052116675	3038.018661337167	304.4710224272585
160000	13398.959999999997	1402.3198052116675	3038.018661337167	304.4710224272585
180000	13398.959999999997	1402.3198052116675	3038.018661337167	304.4710224272585
200000	13398.959999999997	1402.3198052116675	3038.018661337167	304.4710224272585
220000	27338.048000000003	1642.579716860038	6214.978106741844	332.4700141845586
240000	30190.311999999998	1893.946908799482	6872.124062444062	386.0279001502245
260000	30190.311999999998	1893.946908799482	6872.124062444062	386.0279001502245
280000	30190.311999999998	1893.946908799482	6872.124062444062	386.0279001502245
300000	30190.311999999998	1893.946908799482	6872.124062444062	386.0279001502245
320000	44663.116	1975.538576417975	10160.592123958206	404.6127135227209
340000	49611.098	1803.3857175743346	11283.670782247233	400.36717417573493
360000	49678.475999999995	1793.4317854710207	11300.944038031426	397.6068155377333
380000	49678.475999999995	1793.4317854710207	11300.944038031426	397.6068155377333
400000	49678.475999999995	1793.4317854710207	11300.944038031426	397.6068155377333
420000	65270.545999999995	2393.7742873091047	14866.276168261404	523.203946514353
440000	72514.758	3359.290463660449	16529.088253478047	758.6157477267476
460000	73324.304	3395.383219344236	16708.721696047505	766.65316666778
480000	73324.304	3395.383219344236	16708.721696047505	766.65316666778
500000	73324.304	3395.383219344236	16708.721696047505	766.65316666778
520000	89867.08600000002	3878.26943380163	20500.39265286593	873.9438608299359
540000	99506.99000000002	4729.049468177159	22684.294496944018	1113.9231163090383
560000	101491.946	4911.85173853383	23137.8099176779	1160.4346854146625
580000	101491.946	4911.85173853383	23137.8099176779	1160.4346854146625
600000	101491.946	4911.85173853383	23137.8099176779	1160.4346854146625
620000	117430.33800000002	4770.926621317452	26778.3359550906	1170.2355830831686
640000	126443.41799999998	4752.306373984907	28827.55584450138	1179.2134861151953
660000	129133.924	4945.325375906248	29416.33872375429	1214.3421921582583
680000	129140.372	4948.87371321508	29418.218157024414	1214.963154665563
700000	129140.372	4948.87371321508	29418.218157024414	1214.963154665563
720000	145205.324	5105.482470989633	33101.67579584394	1221.245357639574
740000	154994.614	5576.124930212524	35338.28841045357	1299.4436288154036
760000	159028.39000000004	5752.4608027695285	36237.957488281085	1330.8582700047475
780000	159170.444	5705.357804043488	36274.20963653519	1318.8875222206805
800000	159170.444	5705.357804043488	36274.20963653519	1318.8875222206805
820000	176000.27600000004	5274.525421101786	40025.992459242756	1228.8203929196773
840000	187179.47800000003	4619.541856951712	42545.12810526378	1171.105667696505
860000	192002.49000000005	4471.619125643667	43629.12203635968	1158.9295635057463
880000	192371.02400000003	4414.838665468489	43713.304002932266	1149.0575190119487
900000	192371.02400000003	4414.838665468489	43713.304002932266	1149.0575190119487
920000	209094.30800000002	4934.940150623914	47524.38706325366	1337.702279634605
940000	220198.06799999997	5332.6061773558085	50039.317513780225	1463.8388569908495
960000	226305.99400000004	5792.09580624454	51448.26622053823	1581.9926563732824
980000	227459.82599999997	5902.105798155996	51707.842403811	1629.4824701883915
1000000	227459.82599999997	5902.105798155996	51707.842403811	1629.4824701883915


==> Simulation_results/Weak_regret/BtW_weak_K50_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
40000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
60000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
80000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
100000	1081.854	152.4091785075078	244.91696537064308	35.01857128085723
120000	13304.234	1012.0373569762901	3035.252227145641	224.82983058662793
140000	14292.177999999996	1153.6316150872813	3259.3583671112347	258.3960736721287
160000	14292.177999999996	1153.6316150872813	3259.3583671112347	258.3960736721287
180000	14292.177999999996	1153.6316150872813	3259.3583671112347	258.3960736721287
200000	14292.177999999996	1153.6316150872813	3259.3583671112347	258.3960736721287
220000	28576.8	1751.9232981180676	6508.917526844934	327.0743628173333
240000	32849.280000000006	2417.207439836309	7493.184873980444	468.65287890095567
260000	32851.368	2417.4555853293364	7493.984275930698	468.63984759910153
280000	32851.368	2417.4555853293364	7493.984275930698	468.63984759910153
300000	32851.368	2417.4555853293364	7493.984275930698	468.63984759910153
320000	48155.066000000006	2071.9801928493457	10980.392272941805	447.89097294844333
340000	55313.924	2595.1318058035763	12599.797449169444	577.6274994758954
360000	55889.444	2674.6767473356076	12732.309404240612	602.3773857667152
380000	55889.444	2674.6767473356076	12732.309404240612	602.3773857667152
400000	55889.444	2674.6767473356076	12732.309404240612	602.3773857667152
420000	71967.624	3064.2593398920317	16394.010168800647	695.857774442624
440000	80685.824	3617.03951617648	18381.82525037402	808.6269628559195
460000	82757.43000000002	4090.09542072064	18857.53655208999	903.1243885469166
480000	82757.43000000002	4090.09542072064	18857.53655208999	903.1243885469166
500000	82757.43000000002	4090.09542072064	18857.53655208999	903.1243885469166
520000	98608.4	4587.377580264254	22440.582050905236	1070.7416692369345
540000	108099.732	5573.5279442035435	24649.203029196477	1325.2621503053524
560000	111239.94000000002	5936.613092155788	25363.557726806284	1411.4321089761295
580000	111262.91199999998	5931.798141730717	25368.821285625898	1409.4578671640024
600000	111262.91199999998	5931.798141730717	25368.821285625898	1409.4578671640024
620000	128140.15	5409.0440923019505	29204.12773066441	1329.66703418732
640000	139438.17200000002	4786.372552303052	31794.561215733363	1188.304666263072
660000	144270.35599999997	4347.404212332266	32892.47541487704	1073.323452706318
680000	144555.86200000002	4288.140847111057	32958.96122167564	1062.321101442359
700000	144555.86200000002	4288.140847111057	32958.96122167564	1062.321101442359
720000	161237.88000000003	4232.928123231541	36731.487855988686	1117.3451671594623
740000	172696.61199999996	4356.271960107377	39297.786229788806	1160.25109505083
760000	178858.708	4555.016621257158	40668.836171423914	1208.2158675831092
780000	179727.372	4478.988012538352	40859.7710721273	1184.0905610765783
800000	179727.372	4478.988012538352	40859.7710721273	1184.0905610765783
820000	196471.68200000003	4031.1977271878313	44729.4829743436	1151.5352059943
840000	208414.76599999997	4657.654544243867	47412.619563694825	1298.4899728831926
860000	215446.60200000004	5847.8688932442155	48994.338563072684	1598.1037264651923
880000	217084.224	6327.076834036747	49370.957439412625	1707.6185663264873
900000	217084.224	6327.076834036747	49370.957439412625	1707.6185663264873
920000	234494.356	6486.008162161582	53364.664861521975	1746.1209428564289
940000	246973.91400000002	6860.308673159448	56200.75253492872	1841.3055811511003
960000	254419.954	7134.152228703512	57845.20753002908	1883.7605104701706
980000	256795.87200000003	7295.988862931312	58377.25202393117	1903.8222516195697
1000000	256812.52999999997	7317.1875092445425	58380.55196358203	1907.413184977537


==> Simulation_results/Weak_regret/BtW_weak_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
400000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
600000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
800000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
1000000	140.358	21.173071891752816	22.214620227060898	3.4148695567067104
1200000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
1400000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
1600000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
1800000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
2000000	2361.548	306.0363047744499	405.80809521595654	37.611678467631336
2200000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
2400000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
2600000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
2800000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
3000000	5633.898	482.64795216481446	969.5243207127853	88.73708752388862
3200000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
3400000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
3600000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
3800000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
4000000	9801.076	592.0581649203808	1653.7939232175245	126.7061369212403
4200000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
4400000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
4600000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
4800000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
5000000	14264.908000000001	516.6029631437366	2420.5901488474287	101.68698247325096
5200000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
5400000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
5600000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
5800000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
6000000	19853.29	624.0806500053577	3307.3361895966796	115.38218882935462
6200000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
6400000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
6600000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
6800000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
7000000	25676.533999999996	880.5158433075229	4297.470422096414	198.6836563857288
7200000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
7400000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
7600000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
7800000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
8000000	32047.683999999997	903.3501666721854	5356.504061188929	226.88896846173841
8200000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
8400000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
8600000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
8800000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
9000000	38912.905999999995	1287.7228878933702	6508.428170669022	267.28870737469833
9200000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426
9400000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426
9600000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426
9800000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426
10000000	46009.732	1631.9710681858182	7694.9952317851275	285.13211553315426


==> Simulation_results/Weak_regret/BtW_weak_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
200000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
300000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
400000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
500000	160.35399999999998	17.427401285204716	25.625780909054367	2.1589693700240904
600000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
700000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
800000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
900000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
1000000	1781.0459999999998	135.3942894085435	301.0022783938258	18.820871950472366
1100000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1200000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1300000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1400000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1500000	4067.8679999999995	322.5222135605544	682.6147311319477	65.11844746854922
1600000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
1700000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
1800000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
1900000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
2000000	6854.8679999999995	472.8530476162759	1153.889399829771	95.83133462274289
2100000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2200000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2300000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2400000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2500000	10084.651999999998	625.4470429807255	1689.0951470971297	111.03382821550346
2600000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
2700000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
2800000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
2900000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
3000000	13980.166000000001	569.2231193126295	2361.7034995586314	117.97973414890579
3100000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3200000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3300000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3400000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3500000	18146.627999999997	827.5253950154967	3065.232524028134	185.3474879740434
3600000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
3700000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
3800000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
3900000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
4000000	22524.566	923.0947157397591	3798.0226339580454	167.53069117428427
4100000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4200000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4300000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4400000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4500000	27352.367999999995	852.7020309684843	4601.075717973227	170.3207077697204
4600000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
4700000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
4800000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
4900000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
5000000	32099.945999999996	1025.324387782824	5396.105656866197	165.8992480031641
5100000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5200000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5300000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5400000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5500000	37314.26400000001	905.113017119955	6265.766632013142	151.19692906800685
5600000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
5700000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
5800000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
5900000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
6000000	42732.361999999994	862.4102993844914	7187.351894720814	174.60378375596142
6100000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6200000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6300000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6400000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6500000	48525.68199999999	876.2192941876312	8173.087164549799	209.977155747059
6600000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
6700000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
6800000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
6900000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
7000000	54535.252	1224.74097648623	9213.265902127945	281.97938061639684
7100000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7200000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7300000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7400000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7500000	60482.764	1420.081428926603	10224.175333633182	340.41905493233605
7600000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
7700000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
7800000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
7900000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
8000000	66633.58600000001	1396.8953614848194	11237.937172922751	301.74794596670216
8100000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8200000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8300000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8400000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8500000	73184.17000000003	2001.265614493881	12369.168541640785	362.25663496274524
8600000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
8700000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
8800000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
8900000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
9000000	79964.618	2096.1009369133167	13483.921112360802	399.66121996109456
9100000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9200000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9300000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9400000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9500000	86947.85199999998	2057.947156501133	14640.351099917674	372.6476659408691
9600000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353
9700000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353
9800000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353
9900000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353
10000000	93742.98199999999	2452.6985405820606	15799.902947142593	415.4655305212353


==> Simulation_results/Weak_regret/BtW_weak_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
800000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
1200000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
1600000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
2000000	145.65800000000004	23.935848428664475	23.70382147735142	4.1938471832624105
2400000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
2800000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
3200000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
3600000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
4000000	3429.208	443.68481737978533	576.3119182158905	97.34013928725376
4400000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
4800000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
5200000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
5600000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
6000000	8041.512	639.430796269447	1375.9134441898952	118.70013885858495
6400000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
6800000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
7200000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
7600000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
8000000	13808.6	838.6161533807411	2350.6574187084525	160.88057128252893
8400000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232
8800000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232
9200000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232
9600000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232
10000000	20306.276	840.7399328263696	3432.334665809741	158.01098612544232


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,1_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
40000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
60000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
80000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
100000	143.16199999999998	17.57345586704878	22.607620260350934	2.2278308755432876
120000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
140000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
160000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
180000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
200000	873.774	51.86435131935789	142.07341831741098	14.58150207596842
220000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
240000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
260000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
280000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
300000	1952.7719999999997	161.27636906186171	313.0737226569042	25.93934115908886
320000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
340000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
360000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
380000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
400000	3217.1020000000008	251.07950054824389	520.2805169083474	34.640719335190354
420000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
440000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
460000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
480000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
500000	4830.726000000001	320.5095355905105	782.7088847103803	58.308864355000075
520000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
540000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
560000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
580000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
600000	6431.022000000001	373.4078911800814	1044.257140466309	69.1158397384119
620000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
640000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
660000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
680000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
700000	8280.988000000001	503.1234821879103	1350.6498184123025	77.66338375659177
720000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
740000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
760000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
780000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
800000	10314.316	590.0031607297626	1680.570547565451	89.3038021138269
820000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
840000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
860000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
880000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
900000	12372.680000000002	671.5095636284299	2014.3569694239018	117.34149737524585
920000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
940000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
960000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
980000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
1000000	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,2_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	157.362	23.39479799727567	25.724425999955308	3.9797148553515314
40000	158.85399999999998	23.365868840397674	26.183541448530598	4.25983350156197
60000	158.85399999999998	23.365868840397674	26.183541448530598	4.25983350156197
80000	158.85399999999998	23.365868840397674	26.183541448530598	4.25983350156197
100000	158.85399999999998	23.365868840397674	26.183541448530598	4.25983350156197
120000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
140000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
160000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
180000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
200000	889.992	69.44628056594856	143.49606398058626	12.941353868928731
220000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
240000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
260000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
280000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
300000	2012.7659999999996	124.73600355239147	328.72517704578246	26.649061044925485
320000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
340000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
360000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
380000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
400000	3361.682	145.38887820829575	548.2949403749843	31.42420812782766
420000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
440000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
460000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
480000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
500000	4865.240000000001	212.66480960526692	784.5433009218175	34.635754027968304
520000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
540000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
560000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
580000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
600000	6491.2519999999995	273.54521010855467	1049.9203609540962	40.99536508618724
620000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
640000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
660000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
680000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
700000	8331.087999999998	441.9257820242875	1346.5354776242234	55.27800842146953
720000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
740000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
760000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
780000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
800000	10359.484	463.40513897308733	1665.4749445576585	69.95436368803584
820000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
840000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
860000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
880000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
900000	12489.140000000001	537.8412783629675	2010.4083426115328	96.12213554158028
920000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
940000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
960000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
980000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
1000000	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,3_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
40000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
60000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
80000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
100000	155.534	23.10408727668957	24.953017734004256	3.465993177695827
120000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
140000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
160000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
180000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
200000	887.768	132.02268835317656	144.07006074123134	21.611168240246087
220000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
240000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
260000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
280000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
300000	1941.914	145.18912020763344	314.701084088446	31.903577616867654
320000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
340000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
360000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
380000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
400000	3202.648	221.60243564646214	524.6537008237162	38.0212529342635
420000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
440000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
460000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
480000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
500000	4639.1939999999995	301.2203462288397	750.7827646764833	59.34796216586355
520000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
540000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
560000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
580000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
600000	6470.696000000001	472.66323278489364	1053.4676421984075	95.22058459870372
620000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
640000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
660000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
680000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
700000	8354.940000000002	551.6451141006426	1350.532486814141	113.46236472970628
720000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
740000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
760000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
780000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
800000	10333.635999999997	575.7392471365256	1669.6983224462479	123.80945560973576
820000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
840000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
860000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
880000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
900000	12426.951999999997	659.1082979770639	2021.0058524183364	131.73906286744148
920000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
940000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
960000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
980000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
1000000	14590.874	735.3738568495467	2374.107914504877	125.08630763088141


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,4_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	159.03799999999995	24.631220387503703	26.117753502210213	4.294639021224728
40000	160.474	25.803278086320745	26.454369437728843	4.577328141534924
60000	160.474	25.803278086320745	26.454369437728843	4.577328141534924
80000	160.474	25.803278086320745	26.454369437728843	4.577328141534924
100000	160.474	25.803278086320745	26.454369437728843	4.577328141534924
120000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
140000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
160000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
180000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
200000	899.448	105.11236408931367	149.1378221513114	13.548365347365081
220000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
240000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
260000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
280000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
300000	2005.452	139.11823147556498	327.6381725406951	28.102610699611123
320000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
340000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
360000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
380000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
400000	3310.56	228.04478897308258	543.9748689041292	55.484132843632835
420000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
440000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
460000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
480000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
500000	4815.508000000001	232.08458634251866	787.2772740746801	59.459402047800886
520000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
540000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
560000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
580000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
600000	6504.304	299.6323216210161	1064.845773164731	63.67212978471722
620000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
640000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
660000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
680000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
700000	8322.5	338.3797960871776	1359.3615200640213	74.85559728202496
720000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
740000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
760000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
780000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
800000	10334.93	450.17065250611057	1687.7758275680796	91.17386407214383
820000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
840000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
860000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
880000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
900000	12456.253999999999	500.34675159000165	2026.370423703625	95.41881015779765
920000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
940000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
960000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
980000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
1000000	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,5_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	143.012	17.87874765686283	22.80454196175365	2.7756477047972226
40000	144.28799999999998	18.313572865803973	23.02897383073339	2.9220165687171
60000	144.28799999999998	18.313572865803973	23.02897383073339	2.9220165687171
80000	144.28799999999998	18.313572865803973	23.02897383073339	2.9220165687171
100000	144.28799999999998	18.313572865803973	23.02897383073339	2.9220165687171
120000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
140000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
160000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
180000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
200000	909.9140000000001	80.77710789573986	149.8702386322482	17.499203481152705
220000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
240000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
260000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
280000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
300000	1957.188	143.55386637465082	324.03880775282596	32.785879578679584
320000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
340000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
360000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
380000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
400000	3338.1160000000004	254.34282914557997	558.2433728152516	49.08282258931027
420000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
440000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
460000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
480000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
500000	4883.392000000002	286.4246572563967	818.3521413042781	55.06175167602422
520000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
540000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
560000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
580000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
600000	6544.901999999999	317.00131895274154	1094.5576573948974	53.043482877479846
620000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
640000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
660000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
680000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
700000	8458.814	407.87742364043055	1413.8320165946413	75.99476760032526
720000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
740000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
760000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
780000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
800000	10380.124000000002	540.0863015646464	1727.378926317886	95.96328510140825
820000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
840000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
860000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
880000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
900000	12462.066	684.9305935348486	2074.58977230292	116.61944273870965
920000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
940000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
960000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
980000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
1000000	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
0.1	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
0.15	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
0.2	14688.960000000001	454.4897083787726	3671.347595432408	123.7880461698585
0.25	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
0.3	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
0.35	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
0.4	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
0.45	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,55.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1265.15	87.06105405595163	159.70938297543108	16.276948734667215
40000	1641.056	135.00706312387263	212.96377008141022	21.10131950956084
60000	1812.1580000000001	184.70962303031206	233.96032415140945	23.812190517047135
80000	1886.054	175.50135625940007	242.66310484391715	23.48179386735957
100000	1934.218	183.11287046215213	249.01352332926223	23.86453897430201
120000	2688.4539999999997	165.0291645740232	344.43142483834583	22.6725573060591
140000	2727.1940000000004	156.72470642640997	351.8082804513658	21.318166319450057
160000	2743.598	163.5892108504306	352.6586621559788	21.55673090481764
180000	2764.4579999999996	159.6900705046428	355.50197714987974	20.39264602717504
200000	2775.3100000000004	158.3958628107299	356.48418636652593	20.79261412322757
220000	3809.2419999999997	195.69167459722613	491.7098245003489	26.5757073756072
240000	3813.568	194.38315660913963	492.18616252674985	26.327495060712955
260000	3813.568	194.38315660913963	492.18616252674985	26.327495060712955
280000	3817.7	191.33956133882322	492.9749582109629	25.967030844242974
300000	3828.4379999999996	202.56448705974532	494.1337683053139	26.464973613061094
320000	5086.936000000001	251.3618825164673	658.8133761494098	40.83637763660673
340000	5093.106	241.1717853499639	659.738353049005	39.14880693287291
360000	5093.106	241.1717853499639	659.738353049005	39.14880693287291
380000	5093.106	241.1717853499639	659.738353049005	39.14880693287291
400000	5093.106	241.1717853499639	659.738353049005	39.14880693287291
420000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
440000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
460000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
480000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
500000	6496.534000000001	306.0831558834227	847.5661548182067	39.08101095240409
520000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
540000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
560000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
580000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
600000	8093.4299999999985	339.1036482978157	1054.3278840262974	42.63410962298546
620000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
640000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
660000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
680000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
700000	9848.201999999997	409.54665901050447	1266.9891692527312	49.32586470442299
720000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
740000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
760000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
780000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
800000	11765.964000000002	424.18986459681815	1515.858097835743	58.56172407036166
820000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
840000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
860000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
880000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
900000	13706.292000000001	551.9684081297887	1775.365295280852	73.82233946003849
920000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
940000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
960000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
980000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255
1000000	15939.003999999997	542.6216425875833	2053.539289998668	79.59080886869255


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	139.448	16.276705099278814	21.55796505284139	2.183764168556203
40000	142.18400000000003	15.312742115999702	22.115272045941396	1.8406200657526186
60000	142.18400000000003	15.312742115999702	22.115272045941396	1.8406200657526186
80000	142.18400000000003	15.312742115999702	22.115272045941396	1.8406200657526186
100000	142.18400000000003	15.312742115999702	22.115272045941396	1.8406200657526186
120000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
140000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
160000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
180000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
200000	893.4100000000001	67.03984039360476	146.44395854957054	18.978565287133783
220000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
240000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
260000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
280000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
300000	1966.842	102.24935509712391	321.2060741220729	26.155338573240453
320000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
340000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
360000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
380000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
400000	3270.3320000000003	218.2004546690446	542.2552710608836	52.77032059565785
420000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
440000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
460000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
480000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
500000	4727.168	269.05244200919566	787.8389559676124	49.578050052732316
520000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
540000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
560000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
580000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
600000	6405.826	314.1069568793406	1066.0815239684848	65.75134049308416
620000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
640000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
660000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
680000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
700000	8174.452	399.31322745155506	1365.4052270968675	84.73733027846592
720000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
740000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
760000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
780000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
800000	10022.8	562.3435456887346	1672.9545521815003	103.18336121260901
820000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
840000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
860000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
880000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
900000	12063.192	613.1776741750035	2023.6023867158942	108.05485452464923
920000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
940000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
960000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
980000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
1000000	14299.246	680.1888292754528	2394.209994020296	122.69228538500484


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,65.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
40000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
60000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
80000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
100000	39.238	9.307848301299288	8.159722462245027	2.2411746285196945
120000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
140000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
160000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
180000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
200000	795.95	75.21591749386856	169.13138258099627	19.11880814389672
220000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
240000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
260000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
280000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
300000	1898.416	149.82357974928001	398.17564095572266	38.871946426194484
320000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
340000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
360000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
380000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
400000	3118.378	185.96733009381572	658.6824155996023	46.869494800927065
420000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
440000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
460000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
480000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
500000	4705.06	243.78042871039102	977.4767958839311	61.04036136477406
520000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
540000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
560000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
580000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
600000	6331.674000000001	237.158038643714	1323.0609289073766	65.00607613437938
620000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
640000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
660000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
680000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
700000	8104.7080000000005	350.2114253101662	1690.3425340428973	90.88235875391983
720000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
740000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
760000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
780000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
800000	9946.45	397.5385714060406	2071.119791304337	103.99305791328868
820000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
840000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
860000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
880000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
900000	12048.503999999999	374.94209103095665	2502.170806871099	95.99951802270309
920000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
940000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
960000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
980000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382
1000000	14265.444	458.2462855326215	2974.442949283525	137.62142123288382


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,75.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
40000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
60000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
80000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
100000	7.937999999999998	1.9070733831944926	2.2625663817736683	0.5532493329289837
120000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
140000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
160000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
180000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
200000	718.914	86.88569402765147	210.74575822841297	27.238536902564256
220000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
240000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
260000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
280000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
300000	1732.0159999999996	142.28686354606933	504.79920644369685	41.41132290091539
320000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
340000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
360000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
380000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
400000	3007.522	328.94466464065874	877.6293419820109	98.0186365331704
420000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
440000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
460000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
480000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
500000	4463.645999999999	345.87480137568014	1302.1380190354075	103.3091176450619
520000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
540000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
560000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
580000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
600000	6199.226000000001	336.3063899416059	1807.9154089303233	101.37030226288408
620000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
640000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
660000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
680000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
700000	8125.902	451.8982927311559	2361.473925338265	135.75399151292487
720000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
740000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
760000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
780000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
800000	10012.050000000001	536.2734776834162	2909.8833206869995	156.13104246226024
820000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
840000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
860000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
880000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
900000	12295.176000000001	560.7481566462989	3568.7453534416336	163.28737279358722
920000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
940000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
960000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
980000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877
1000000	14576.922	575.8040184684752	4226.810219694163	161.6450988655877


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,8.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
40000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
60000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
80000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
100000	3.9979999999999998	0.8519493986016881	1.3288173500667289	0.2881029433076612
120000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
140000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
160000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
180000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
200000	800.518	99.82553378547776	267.2465888629829	34.14449313459297
220000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
240000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
260000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
280000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
300000	1986.2900000000004	132.52113902653	661.953642653931	43.952800386851585
320000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
340000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
360000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
380000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
400000	3384.0039999999995	180.6908416298095	1128.4602754895327	52.943866821215195
420000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
440000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
460000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
480000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
500000	5000.26	234.0159210158329	1667.0132297827367	77.20064266562451
520000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
540000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
560000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
580000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
600000	6780.937999999999	333.6438349098229	2255.0833378781567	102.4471258277041
620000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
640000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
660000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
680000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
700000	8680.418000000001	315.6996260793906	2887.950544526454	102.43358050510486
720000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
740000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
760000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
780000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
800000	10826.124	362.0553891081062	3594.3888875419884	112.52358664054223
820000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
840000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
860000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
880000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
900000	13124.934	551.7957514274038	4360.545054753669	175.3524826577619
920000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
940000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
960000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
980000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858
1000000	15461.892000000002	680.1971390837924	5142.571504802867	212.84558550243858


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,85.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
40000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
60000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
80000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
100000	3.814000000000001	0.7238815127107785	1.4235632312344697	0.2627320798575383
120000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
140000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
160000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
180000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
200000	781.2360000000001	91.77676384696845	293.8848787297338	36.44301234268441
220000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
240000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
260000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
280000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
300000	1972.3260000000002	150.13948212689868	744.6638666083752	59.69282032032126
320000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
340000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
360000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
380000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
400000	3376.0099999999998	266.7349936214261	1271.338799240532	105.05055648730337
420000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
440000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
460000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
480000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
500000	5034.044	319.57153715561117	1893.1470959083872	121.66350239712095
520000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
540000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
560000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
580000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
600000	6827.912000000001	435.8953900192103	2567.9851166302656	167.34149822930357
620000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
640000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
660000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
680000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
700000	8720.963999999998	530.7952856526799	3278.3115231198362	201.94471877802474
720000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
740000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
760000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
780000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
800000	10904.943999999998	667.1587569720155	4091.551305309526	259.1330311122753
820000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
840000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
860000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
880000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
900000	13120.446	753.083037655506	4931.689429411356	287.7485474022705
920000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
940000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
960000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
980000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424
1000000	15556.346	900.3250336554374	5843.302577979948	342.48939714317424


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,9.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
40000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
60000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
80000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
100000	2.74	0.3760614606978788	1.1444396887926744	0.1510132398921345
120000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
140000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
160000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
180000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
200000	816.7479999999999	81.82700515925862	339.61711667805366	34.8356172827426
220000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
240000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
260000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
280000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
300000	1926.6740000000002	188.9283330436881	801.9363641247787	77.87299586569962
320000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
340000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
360000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
380000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
400000	3222.9039999999995	221.83374351076526	1339.1082285489724	93.21348436501334
420000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
440000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
460000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
480000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
500000	4891.860000000001	199.29005929381802	2035.8014134648802	85.85421655787927
520000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
540000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
560000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
580000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
600000	6762.1280000000015	244.9570789070337	2816.2872055611674	101.60629208152629
620000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
640000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
660000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
680000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
700000	8787.12	290.09193577209317	3662.787167662106	121.40233863014537
720000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
740000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
760000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
780000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
800000	11000.734	334.5710070523156	4585.686673468654	142.719377277963
820000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
840000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
860000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
880000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
900000	13248.218000000003	366.1374746609681	5523.391957896221	157.13808224316818
920000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
940000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
960000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
980000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686
1000000	15532.138000000003	503.1450607219453	6478.745307459339	214.63396985303686


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,95.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
40000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
60000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
80000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
100000	2.608	0.5228299064811719	1.1956997501259958	0.24042141637837475
120000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
140000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
160000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
180000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
200000	795.552	104.80673184485816	364.4871450326226	48.06436521496704
220000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
240000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
260000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
280000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
300000	1965.0759999999998	142.92802626963447	901.001376476642	64.98650519651252
320000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
340000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
360000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
380000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
400000	3364.964	204.2605031272023	1542.614443192891	93.47208727534483
420000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
440000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
460000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
480000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
500000	4942.463999999999	352.0838921242111	2266.0596071377504	163.42964362784215
520000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
540000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
560000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
580000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
600000	6723.616	312.14629330918984	3082.0227265214485	145.74566004864397
620000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
640000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
660000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
680000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
700000	8801.11	417.1879275178843	4033.1240411640597	194.24728099795138
720000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
740000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
760000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
780000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
800000	10825.51	384.49042736241574	4960.974596980984	176.2873587675804
820000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
840000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
860000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
880000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
900000	13021.844000000001	603.7525209553995	5968.60301593029	279.47575481512877
920000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686
940000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686
960000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686
980000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686
1000000	15510.786000000002	736.2626457121878	7109.998659320889	337.8647199584686


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,7_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
40000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
60000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
80000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
100000	137.59599999999998	16.396687470339867	22.764272352876837	3.6672521346044333
120000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
140000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
160000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
180000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
200000	865.9199999999998	74.9630397818374	146.79411833182343	18.811963262029963
220000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
240000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
260000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
280000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
300000	1909.6680000000001	117.94674022154608	326.62025166292494	24.666735352117023
320000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
340000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
360000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
380000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
400000	3117.9139999999998	204.0739977012696	542.6981036874444	38.9111125065699
420000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
440000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
460000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
480000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
500000	4549.442	294.5963078066886	787.9503115551358	55.40387687348682
520000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
540000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
560000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
580000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
600000	6109.017999999999	287.1644209546549	1059.5552637879696	54.640557689877554
620000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
640000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
660000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
680000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
700000	7893.956	383.80360310971537	1363.0054542498183	56.9719770676732
720000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
740000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
760000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
780000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
800000	9815.653999999999	414.6720420927037	1703.1090964829793	46.50957234478384
820000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
840000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
860000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
880000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
900000	11757.625999999998	507.58429509458574	2039.103107430991	58.87112736633315
920000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
940000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
960000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
980000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
1000000	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D0,8_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
40000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
60000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
80000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
100000	158.298	21.27128152645668	26.280213960118136	2.9257512538071726
120000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
140000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
160000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
180000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
200000	900.208	83.72918365513637	151.7719788767155	10.493887276165657
220000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
240000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
260000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
280000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
300000	1909.188	83.73895904668399	328.7554398583295	23.269437285069557
320000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
340000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
360000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
380000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
400000	3152.54	138.07674645323553	549.3373498559118	38.39609841969431
420000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
440000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
460000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
480000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
500000	4566.45	210.67868135570293	789.6234045375812	54.28882724145782
520000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
540000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
560000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
580000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
600000	6222.125999999999	333.9687429219819	1067.5883472331911	85.99291984153447
620000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
640000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
660000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
680000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
700000	7955.1539999999995	315.2027271526125	1362.4190907024733	85.65896965159229
720000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
740000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
760000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
780000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
800000	9787.686	378.37083209758896	1676.6491648334468	85.25468072984145
820000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
840000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
860000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
880000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
900000	11838.916	291.9158350240317	2028.120959950617	70.73944883690314
920000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791
940000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791
960000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791
980000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791
1000000	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	14544.371999999998	701.6744083310056	2376.6794953071826	121.0382072426517
0.2	14634.874	679.3046275289329	2357.5971936675983	126.1211710608759
0.3	14590.874	735.3738568495467	2374.107914504877	125.08630763088141
0.4	14641.634	487.7348664136647	2391.4775012798573	86.11114514128916
0.5	14619.472000000003	772.5553422362557	2417.9341837836864	130.51153023678725
0.6	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
0.7	13908.313999999998	541.0382133187188	2409.2417263700495	67.49270359858328
0.8	13881.080000000002	496.02773291643905	2367.7859696778805	126.81378319502791



==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M15_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
13333	136.23200000000003	20.04054157618167	21.69739865612657	4.242806685283744
26666	137.58800000000002	20.174666622607	21.832998656126566	4.229831633500575
39999	137.58800000000002	20.174666622607	21.832998656126566	4.229831633500575
53332	137.58800000000002	20.174666622607	21.832998656126566	4.229831633500575
66665	137.58800000000002	20.174666622607	21.832998656126566	4.229831633500575
79998	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
93331	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
106664	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
119997	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
133330	717.9899999999998	41.29413975103222	118.9625618316428	8.167827279710885
146663	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
159996	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
173329	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
186662	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
199995	1585.006	85.9850266293175	265.0727273602492	16.74372081599666
213328	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
226661	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
239994	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
253327	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
266660	2612.838	125.68640745035982	437.9950631492975	23.714231837994497
279993	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
293326	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
306659	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
319992	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
333325	3734.3299999999995	262.5260901743335	625.3727761942707	46.728512572415966
346658	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
359991	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
373324	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
386657	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
399990	5010.947999999999	362.9768578114403	836.2886230817694	63.09798000233244
413323	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
426656	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
439989	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
453322	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
466655	6488.186	317.7338735552827	1082.4793051036581	44.05843458046178
479988	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
493321	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
506654	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
519987	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
533320	8066.373999999999	310.75675961898	1349.6938974598525	53.150197528108464
546653	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
559986	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
573319	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
586652	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
599985	9694.33	323.5635884266874	1624.5992289833425	42.66259841511758
613318	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
626651	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
639984	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
653317	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
666650	11519.6	420.92168287118534	1930.0014359716447	59.87568334562172
679983	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
693316	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
706649	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
719982	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
733315	13487.408	431.82958513232444	2268.858749423536	68.85668819122799
746648	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
759981	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
773314	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
786647	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
799980	15442.204000000002	416.4396621947639	2592.854471072725	81.10690383239537
813313	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
826646	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
839979	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
853312	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
866645	17506.654000000002	347.0610870405639	2939.4008216086722	81.08846128766821
879978	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
893311	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
906644	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
919977	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
933310	19623.592000000004	409.1116812694438	3294.9106198642103	85.09927159404523
946643	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
959976	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
973309	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
986642	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
999975	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	147.014	27.460402279160686	23.900901179898135	4.454287175045183
20000	147.014	27.460402279160686	23.900901179898135	4.454287175045183
30000	148.572	29.658109927040947	24.191491786793357	5.000536094561849
40000	148.572	29.658109927040947	24.191491786793357	5.000536094561849
50000	148.572	29.658109927040947	24.191491786793357	5.000536094561849
60000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
70000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
80000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
90000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
100000	685.262	46.686221093594625	109.79580295541295	9.82701012430366
110000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
120000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
130000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
140000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
150000	1442.658	91.9566175251498	236.97950357383124	17.53676651083341
160000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
170000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
180000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
190000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
200000	2358.2740000000003	103.48893576932127	395.2217690154105	25.025711192113786
210000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
220000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
230000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
240000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
250000	3404.4979999999996	81.43778508775895	574.5118580536484	27.308882693595066
260000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
270000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
280000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
290000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
300000	4557.340000000001	125.25042931840368	772.9265302951217	34.20804849596509
310000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
320000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
330000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
340000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
350000	5856.436	139.75961769330155	987.8607153160199	34.59322546286124
360000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
370000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
380000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
390000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
400000	7322.665999999999	247.79779051117904	1232.0490253931105	55.405112019163326
410000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
420000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
430000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
440000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
450000	8795.488	379.47320786116643	1480.3525289505528	75.1152250324171
460000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
470000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
480000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
490000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
500000	10386.634000000002	507.8368649740447	1751.2555683839983	95.18133142853041
510000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
520000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
530000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
540000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
550000	12180.198	459.3529832710358	2041.1445395171563	77.46768102411504
560000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
570000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
580000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
590000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
600000	13952.752000000002	416.2121921648458	2323.1180736675487	74.80376880215074
610000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
620000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
630000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
640000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
650000	15721.449999999997	522.324317918368	2624.90846556862	99.40590286619542
660000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
670000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
680000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
690000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
700000	17648.146	539.2125517868097	2951.4972987982064	102.15722491698878
710000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
720000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
730000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
740000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
750000	19516.021999999997	679.3883090905277	3268.6513658895683	126.4230469209951
760000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
770000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
780000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
790000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
800000	21655.46	784.7989535047947	3617.029210088954	135.28284237842195
810000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
820000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
830000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
840000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
850000	23701.358	724.5185875355066	3969.788213003279	121.98777926307947
860000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
870000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
880000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
890000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
900000	25816.834000000003	714.7392413429917	4312.31415070438	123.62257742400234
910000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
920000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
930000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
940000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
950000	28065.502	741.0545013065281	4703.437691135013	140.42085994820664
960000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
970000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
980000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
990000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
1000000	30461.776	857.9160176355003	5099.767604160538	148.9774532033951


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M25_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
8000	143.134	19.06203451890693	22.627119784814404	2.9601772163431677
16000	145.772	19.609823388631852	23.174304844525263	3.27793633757218
24000	145.772	19.609823388631852	23.174304844525263	3.27793633757218
32000	145.772	19.609823388631852	23.174304844525263	3.27793633757218
40000	145.772	19.609823388631852	23.174304844525263	3.27793633757218
48000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
56000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
64000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
72000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
80000	617.0219999999999	60.35549092207307	100.87362789915218	12.526960866925391
88000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
96000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
104000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
112000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
120000	1274.9619999999998	91.55071330506757	209.32622931462546	17.35449218631935
128000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
136000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
144000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
152000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
160000	2052.0840000000003	146.7776597593941	342.1557257148185	29.589416797949134
168000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
176000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
184000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
192000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
200000	3010.1220000000003	182.64397363906264	499.1282382154838	39.43059021147078
208000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
216000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
224000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
232000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
240000	4039.1299999999987	291.67345199726304	668.6539618688355	58.87576233249911
248000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
256000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
264000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
272000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
280000	5191.504000000001	343.6265092347924	857.2505299714845	60.068245848593676
288000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
296000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
304000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
312000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
320000	6408.697999999999	351.3944686151636	1057.4555195594298	61.64337347049338
328000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
336000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
344000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
352000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
360000	7685.103999999999	410.2055906006159	1267.1757523844444	68.60082391156804
368000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
376000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
384000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
392000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
400000	9133.956	616.0030672218005	1510.5956285160355	96.02917529928483
408000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
416000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
424000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
432000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
440000	10655.074	646.4674676733559	1773.3561947933026	101.75792328662828
448000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
456000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
464000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
472000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
480000	12254.58	691.1189526814875	2039.8235498966394	118.11339830353006
488000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
496000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
504000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
512000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
520000	13843.997999999998	806.6955486537521	2316.0629639290587	128.8534674947555
528000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
536000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
544000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
552000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
560000	15546.246000000003	880.7424950473445	2601.1679966443694	138.3472058383931
568000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
576000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
584000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
592000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
600000	17180.896	926.26599912648	2883.743286277721	147.24420978769825
608000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
616000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
624000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
632000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
640000	18970.146000000004	913.8100618618714	3180.037412854127	154.4951804698827
648000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
656000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
664000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
672000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
680000	20709.05	925.257959382138	3491.062625772055	162.9867670112149
688000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
696000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
704000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
712000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
720000	22695.306	912.1501135254248	3829.9973255556106	167.33003084808655
728000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
736000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
744000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
752000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
760000	24766.307999999997	1017.9504612788273	4169.611884848756	185.79968153174426
768000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
776000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
784000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
792000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
800000	26827.847999999998	924.3351605319122	4520.183914611562	165.68734401129274
808000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
816000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
824000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
832000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
840000	28908.124000000003	905.4907841386349	4882.200932131452	167.33972956108704
848000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
856000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
864000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
872000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
880000	31083.275999999994	923.1278638195246	5247.742731638985	163.25350206587558
888000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
896000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
904000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
912000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
920000	33252.100000000006	980.7821509160715	5606.197338718755	163.9898820241993
928000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
936000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
944000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
952000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
960000	35488.685999999994	969.0701507023182	5969.061993111253	176.95379603472756
968000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
976000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
984000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
992000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
1000000	37853.06	987.4205277275589	6358.829132489297	165.73502454217666


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M30_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
6666	144.794	19.841064151568755	23.474492257014973	3.2562817022335016
13332	147.954	21.468745344492458	23.83442170590944	3.5371416521188017
19998	149.76200000000003	21.363683515099485	24.059224005743825	3.535337883147502
26664	150.73200000000003	22.128084116494737	24.26193234029239	3.5853201532591745
33330	151.032	22.18612419208607	24.29193234029239	3.5928786680123426
39996	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
46662	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
53328	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
59994	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
66660	554.1240000000001	58.45839150864294	93.6822122939531	12.46106659247509
73326	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
79992	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
86658	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
93324	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
99990	1157.0000000000002	60.77211860713752	196.18280577767692	13.339738410877104
106656	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
113322	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
119988	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
126654	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
133320	1891.5460000000003	74.44606641350815	318.73361186963996	13.746900863601173
139986	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
146652	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
153318	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
159984	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
166650	2768.2380000000003	80.35280286890391	468.34536064745	24.590946976424505
173316	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
179982	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
186648	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
193314	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
199980	3745.1320000000005	75.69721333488222	632.3836604159196	35.84006232651774
206646	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
213312	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
219978	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
226644	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
233310	4808.564	117.54700120944526	811.7044818210076	49.00282391172791
239976	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
246642	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
253308	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
259974	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
266640	5981.942000000001	214.44569174191065	1018.2990464393797	53.89836357413366
273306	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
279972	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
286638	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
293304	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
299970	7142.4839999999995	202.3096763325416	1207.9491240196473	49.280763081436326
306636	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
313302	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
319968	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
326634	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
333300	8431.444	339.53918874458833	1418.2567929510492	58.256183441853906
339966	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
346632	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
353298	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
359964	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
366630	9834.314	314.7755145143562	1655.3881352025473	61.82828784133017
373296	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
379962	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
386628	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
393294	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
399960	11298.344000000001	302.8268615415593	1898.1521300385193	64.86814038989358
406626	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
413292	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
419958	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
426624	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
433290	12712.626	392.56744157179196	2139.1021537484276	76.61772670498202
439956	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
446622	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
453288	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
459954	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
466620	14219.315999999997	428.7693812451321	2383.581163486017	87.30729309572318
473286	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
479952	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
486618	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
493284	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
499950	15799.589999999997	419.6105675239581	2652.9333728505344	76.42366924918962
506616	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
513282	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
519948	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
526614	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
533280	17392.663999999997	423.0694671406389	2929.9770917481337	79.9033782138045
539946	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
546612	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
553278	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
559944	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
566610	19015.310000000005	333.2940547857939	3207.0420348370976	82.58415345453106
573276	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
579942	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
586608	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
593274	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
599940	20827.395999999997	363.29292213186875	3506.962932485601	81.88262354920228
606606	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
613272	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
619938	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
626604	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
633270	22553.431999999997	447.308252669975	3808.59186853226	101.76074317726828
639936	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
646602	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
653268	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
659934	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
666600	24418.756	491.6173589557904	4127.3628977169465	108.4047567926434
673266	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
679932	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
686598	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
693264	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
699930	26313.697999999997	591.1828988994113	4445.567562014801	132.18488909201946
706596	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
713262	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
719928	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
726594	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
733260	28418.924000000006	665.2983301280042	4796.339567057863	152.7693198924817
739926	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
746592	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
753258	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
759924	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
766590	30387.242	685.2979469755392	5128.385450135744	149.95118976724333
773256	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
779922	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
786588	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
793254	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
799920	32362.623999999993	761.9899822496918	5468.975137161185	155.453665266933
806586	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
813252	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
819918	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
826584	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
833250	34405.766	780.6677307166117	5810.13522217093	172.53279330350477
839916	36605.948	833.5540417700033	6181.162899827854	181.55771173050647
846582	36607.229999999996	833.5317208787604	6181.422633143535	181.51658485137202
853248	36607.229999999996	833.5317208787604	6181.422633143535	181.51658485137202
859914	36607.229999999996	833.5317208787604	6181.422633143535	181.51658485137202
866580	36607.229999999996	833.5317208787604	6181.422633143535	181.51658485137202
873246	38661.85400000001	991.4008889803877	6522.592911971327	213.49124941466084
879912	38662.564	990.6001401081136	6522.663911971327	213.44326041968176
886578	38662.564	990.6001401081136	6522.663911971327	213.44326041968176
893244	38662.564	990.6001401081136	6522.663911971327	213.44326041968176
899910	38662.564	990.6001401081136	6522.663911971327	213.44326041968176
906576	40812.422000000006	1064.7536749439591	6885.345124899725	227.54298180448782
913242	40812.60600000001	1064.771870905271	6885.382844431976	227.54927919999716
919908	40812.60600000001	1064.771870905271	6885.382844431976	227.54927919999716
926574	40812.60600000001	1064.771870905271	6885.382844431976	227.54927919999716
933240	40812.60600000001	1064.771870905271	6885.382844431976	227.54927919999716
939906	43094.156	1075.5783092230479	7264.913796097964	229.64211998956446
946572	43098.242	1075.2393788857742	7265.81507051666	229.51366845799296
953238	43098.242	1075.2393788857742	7265.81507051666	229.51366845799296
959904	43098.242	1075.2393788857742	7265.81507051666	229.51366845799296
966570	43098.242	1075.2393788857742	7265.81507051666	229.51366845799296
973236	45378.56199999999	1072.181706923889	7648.988104459953	229.58612308767732
979902	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907
986568	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907
993234	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907
999900	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M35_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5714	142.61399999999998	16.86480371793411	22.70312894981918	3.1031916202378405
11428	153.10399999999998	24.32006907884926	24.390184769757365	4.16100142117778
17142	156.494	26.716435307794264	25.091030669062366	4.818136361767061
22856	156.494	26.716435307794264	25.091030669062366	4.818136361767061
28570	156.494	26.716435307794264	25.091030669062366	4.818136361767061
34284	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
39998	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
45712	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
51426	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
57140	562.2940000000001	45.44788277674649	91.3412029826294	7.908506670324542
62854	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
68568	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
74282	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
79996	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
85710	1139.2540000000001	57.46471539610698	190.0768928692866	15.794768314391217
91424	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
97138	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
102852	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
108566	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
114280	1830.3799999999999	81.26730653289239	306.1986387336832	22.25665088162574
119994	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
125708	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
131422	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
137136	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
142850	2588.432	90.56322000557287	434.11839663100244	23.606810123419752
148564	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
154278	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
159992	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
165706	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
171420	3465.054	121.62146267095392	584.6496323987337	24.88985593889471
177134	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
182848	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
188562	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
194276	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
199990	4438.194	134.20213876421198	748.7950747343342	23.394423049480977
205704	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
211418	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
217132	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
222846	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
228560	5555.844000000001	226.31274541611174	935.4289519738362	40.573525772598224
234274	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
239988	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
245702	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
251416	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
257130	6714.2119999999995	281.1997983561786	1127.2487155185142	50.542977355852884
262844	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
268558	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
274272	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
279986	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
285700	7892.517999999999	359.1103439767659	1322.6185335312707	68.95930990677697
291414	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
297128	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
302842	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
308556	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
314270	9126.964000000002	459.8011756594118	1527.9109104068173	83.02740790021942
319984	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
325698	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
331412	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
337126	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
342840	10560.403999999999	514.3385898888874	1761.1561224020231	97.9571485627487
348554	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
354268	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
359982	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
365696	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
371410	11930.982	511.7753946974956	1982.8167385411514	100.80117212327553
377124	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
382838	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
388552	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
394266	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
399980	13329.386000000004	509.5464512289336	2229.0930993957822	101.38734948325467
405694	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
411408	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
417122	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
422836	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
428550	14863.864000000001	601.513389657934	2488.8516828801967	114.66158475594652
434264	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
439978	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
445692	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
451406	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
457120	16373.088000000003	553.8324665416043	2742.3668078380415	104.29353719178941
462834	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
468548	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
474262	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
479976	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
485690	17953.4	587.0368719822213	3006.2496074549977	111.96470240784801
491404	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
497118	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
502832	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
508546	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
514260	19604.592	680.1110768886681	3281.158164632917	127.4489613634656
519974	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
525688	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
531402	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
537116	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
542830	21290.172	769.3342267008112	3558.403519563316	140.71442101742127
548544	23023.404000000002	830.5766341149849	3848.4864841751514	156.76858548573384
554258	23023.456000000002	830.5121233338164	3848.491684175151	156.7613855398014
559972	23023.456000000002	830.5121233338164	3848.491684175151	156.7613855398014
565686	23023.456000000002	830.5121233338164	3848.491684175151	156.7613855398014
571400	23023.456000000002	830.5121233338164	3848.491684175151	156.7613855398014
577114	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
582828	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
588542	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
594256	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
599970	24802.646	748.0687717672307	4147.762290701469	145.30762611362226
605684	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
611398	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
617112	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
622826	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
628540	26638.998000000003	862.3582561763732	4462.869004673255	171.49634752121182
634254	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
639968	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
645682	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
651396	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
657110	28400.262	858.9384354836563	4760.908370790953	156.04376869175576
662824	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
668538	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
674252	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
679966	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
685680	30297.711999999992	1045.7145175832861	5076.384564075068	184.2133605812875
691394	32231.624000000003	1030.1932908947017	5400.819769052914	175.52012994107864
697108	32233.244	1029.8932662195898	5401.059140425731	175.49218528911157
702822	32233.244	1029.8932662195898	5401.059140425731	175.49218528911157
708536	32233.244	1029.8932662195898	5401.059140425731	175.49218528911157
714250	32233.244	1029.8932662195898	5401.059140425731	175.49218528911157
719964	34228.928	1046.5707750213967	5733.392698755313	182.26465144031172
725678	34231.322	1045.7802596657993	5733.774601544935	181.98312815965278
731392	34231.322	1045.7802596657993	5733.774601544935	181.98312815965278
737106	34231.322	1045.7802596657993	5733.774601544935	181.98312815965278
742820	34231.322	1045.7802596657993	5733.774601544935	181.98312815965278
748534	36169.902	998.4769293478889	6051.423111285852	176.76809157463794
754248	36172.042	996.7762475522952	6051.662174554453	176.61433965732323
759962	36172.042	996.7762475522952	6051.662174554453	176.61433965732323
765676	36172.042	996.7762475522952	6051.662174554453	176.61433965732323
771390	36172.042	996.7762475522952	6051.662174554453	176.61433965732323
777104	38281.07800000001	986.7850966514156	6405.918733982652	183.77027243113002
782818	38289.82000000001	986.7058498075531	6408.353323504443	184.4923845678589
788532	38289.82000000001	986.7058498075531	6408.353323504443	184.4923845678589
794246	38289.82000000001	986.7058498075531	6408.353323504443	184.4923845678589
799960	38289.82000000001	986.7058498075531	6408.353323504443	184.4923845678589
805674	40319.514	1043.968043702063	6748.157066145276	194.02388420344013
811388	40323.53999999999	1042.0101052186474	6749.006293064539	193.13838312451688
817102	40323.53999999999	1042.0101052186474	6749.006293064539	193.13838312451688
822816	40323.53999999999	1042.0101052186474	6749.006293064539	193.13838312451688
828530	40323.53999999999	1042.0101052186474	6749.006293064539	193.13838312451688
834244	42474.99200000001	1120.0717537808766	7104.8488362501175	197.3060270800654
839958	42477.85400000001	1119.6479273632795	7105.579899252841	197.300527035192
845672	42477.85400000001	1119.6479273632795	7105.579899252841	197.300527035192
851386	42477.85400000001	1119.6479273632795	7105.579899252841	197.300527035192
857100	42477.85400000001	1119.6479273632795	7105.579899252841	197.300527035192
862814	44586.738	1114.159849830063	7462.139709791512	197.94844390293227
868528	44597.12799999999	1118.2426075548688	7464.377257603509	199.40357256222728
874242	44597.12799999999	1118.2426075548688	7464.377257603509	199.40357256222728
879956	44597.12799999999	1118.2426075548688	7464.377257603509	199.40357256222728
885670	44597.12799999999	1118.2426075548688	7464.377257603509	199.40357256222728
891384	46679.83	1166.2208202661361	7820.105429109152	220.63737216794493
897098	46687.976	1165.892603737106	7821.421021728706	220.45896265177794
902812	46687.976	1165.892603737106	7821.421021728706	220.45896265177794
908526	46687.976	1165.892603737106	7821.421021728706	220.45896265177794
914240	46687.976	1165.892603737106	7821.421021728706	220.45896265177794
919954	48850.524	1285.6959141362538	8169.273544206863	234.0169542145667
925668	48862.318	1282.7715076851725	8171.547243162818	232.70618893785792
931382	48862.318	1282.7715076851725	8171.547243162818	232.70618893785792
937096	48862.318	1282.7715076851725	8171.547243162818	232.70618893785792
942810	48862.318	1282.7715076851725	8171.547243162818	232.70618893785792
948524	51059.168000000005	1355.6672962935997	8557.992950394651	240.0584328957586
954238	51064.81	1357.492078577256	8558.876689236446	240.18456974802444
959952	51064.81	1357.492078577256	8558.876689236446	240.18456974802444
965666	51064.81	1357.492078577256	8558.876689236446	240.18456974802444
971380	51064.81	1357.492078577256	8558.876689236446	240.18456974802444
977094	53411.004	1343.6807316819466	8944.873694839145	243.39908382074563
982808	53426.042	1341.667398275577	8947.985118961204	242.99099480771355
988522	53426.042	1341.667398275577	8947.985118961204	242.99099480771355
994236	53426.042	1341.667398275577	8947.985118961204	242.99099480771355
999950	53426.042	1341.667398275577	8947.985118961204	242.99099480771355


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M40_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5000	126.3	11.368756406143206	20.53143193039345	1.416110480865742
10000	131.42800000000005	10.288419379736293	21.327339642979606	1.821251595679366
15000	132.23600000000005	10.629032777152295	21.421819534782315	1.7930462064725607
20000	135.16000000000003	9.371199377762581	22.120121737278783	2.1457815680030086
25000	135.16000000000003	9.371199377762581	22.120121737278783	2.1457815680030086
30000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
35000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
40000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
45000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
50000	512.57	44.75178978419621	85.67484805873546	6.824207978365371
55000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
60000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
65000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
70000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
75000	1029.8700000000001	67.74770205205004	174.0742537887104	13.717696285093362
80000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
85000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
90000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
95000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
100000	1639.4719999999998	83.68938453856887	280.1262298695168	14.37873112430802
105000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
110000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
115000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
120000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
125000	2345.8100000000004	113.74578175328813	401.66799194148837	20.13119424791698
130000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
135000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
140000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
145000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
150000	3169.988	132.2493097482512	537.0722616078516	25.62972802766282
155000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
160000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
165000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
170000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
175000	4122.067999999998	91.4445270581509	691.5041952552169	16.172203929474403
180000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
185000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
190000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
195000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
200000	5083.018000000001	146.73686909264188	856.8580630361452	24.208169893316
205000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
210000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
215000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
220000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
225000	6144.076	133.69428436216333	1037.5376465243107	31.87524236734294
230000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
235000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
240000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
245000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
250000	7283.699999999999	195.93925090304003	1229.5330453842848	32.80419515952897
255000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
260000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
265000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
270000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
275000	8409.821999999998	200.03207330603556	1409.3879208981812	33.7123561478474
280000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
285000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
290000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
295000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
300000	9643.758000000003	193.60465569470844	1610.1628334720685	38.264260877921195
305000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
310000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
315000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
320000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
325000	10931.610000000002	254.53086662852277	1828.8981362158465	55.187101985082556
330000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
335000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
340000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
345000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
350000	12293.89	357.02826906438645	2062.890534490481	77.92859746223938
355000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
360000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
365000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
370000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
375000	13636.587999999998	358.87243814790554	2280.109128279132	78.54345290106622
380000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
385000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
390000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
395000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
400000	15114.274	467.8816834343202	2542.2108632644918	93.1213057249093
405000	16495.378000000004	505.945125917821	2775.919171600325	95.74266749423936
410000	16495.57	505.8481642416688	2775.972432049234	95.73578293293001
415000	16495.57	505.8481642416688	2775.972432049234	95.73578293293001
420000	16495.57	505.8481642416688	2775.972432049234	95.73578293293001
425000	16495.57	505.8481642416688	2775.972432049234	95.73578293293001
430000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
435000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
440000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
445000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
450000	18054.794	601.276230477953	3033.013346744694	112.66318897879354
455000	19646.819999999992	571.3128218799611	3297.9784938278804	117.00132546248759
460000	19648.50999999999	568.5005291700865	3298.1910560527854	116.65078960065944
465000	19648.50999999999	568.5005291700865	3298.1910560527854	116.65078960065944
470000	19648.50999999999	568.5005291700865	3298.1910560527854	116.65078960065944
475000	19648.50999999999	568.5005291700865	3298.1910560527854	116.65078960065944
480000	21223.579999999994	646.2719048683957	3560.056226509553	129.77115010736634
485000	21223.858	646.394017261232	3560.097059527599	129.79279610995485
490000	21223.858	646.394017261232	3560.097059527599	129.79279610995485
495000	21223.858	646.394017261232	3560.097059527599	129.79279610995485
500000	21223.858	646.394017261232	3560.097059527599	129.79279610995485
505000	22873.759999999995	666.375161535234	3830.7358257377005	119.08297215039134
510000	22875.219999999998	667.412551475221	3830.940966520844	119.14509638446252
515000	22875.219999999998	667.412551475221	3830.940966520844	119.14509638446252
520000	22875.219999999998	667.412551475221	3830.940966520844	119.14509638446252
525000	22875.219999999998	667.412551475221	3830.940966520844	119.14509638446252
530000	24566.374	761.8074359807441	4111.616468759541	143.50051839622114
535000	24569.002	763.9869593680539	4112.472672715383	144.0352394200083
540000	24569.002	763.9869593680539	4112.472672715383	144.0352394200083
545000	24569.002	763.9869593680539	4112.472672715383	144.0352394200083
550000	24569.002	763.9869593680539	4112.472672715383	144.0352394200083
555000	26241.942	680.9138519796595	4390.621371261808	123.89302602180784
560000	26243.293999999994	680.6313086506939	4390.868842809772	123.69356108939347
565000	26243.293999999994	680.6313086506939	4390.868842809772	123.69356108939347
570000	26243.293999999994	680.6313086506939	4390.868842809772	123.69356108939347
575000	26243.293999999994	680.6313086506939	4390.868842809772	123.69356108939347
580000	27953.648000000005	706.1701727676314	4679.037095517883	127.22806509942585
585000	27957.430000000004	708.0912083277913	4679.960935774231	127.4288472582075
590000	27957.430000000004	708.0912083277913	4679.960935774231	127.4288472582075
595000	27957.430000000004	708.0912083277913	4679.960935774231	127.4288472582075
600000	27957.430000000004	708.0912083277913	4679.960935774231	127.4288472582075
605000	29759.059999999998	716.689261845358	4972.109798533094	131.79716321238877
610000	29763.005999999994	713.7656221633418	4972.7615937683795	131.29857632607653
615000	29763.005999999994	713.7656221633418	4972.7615937683795	131.29857632607653
620000	29763.005999999994	713.7656221633418	4972.7615937683795	131.29857632607653
625000	29763.005999999994	713.7656221633418	4972.7615937683795	131.29857632607653
630000	31591.750000000007	661.328164378322	5278.751104462799	115.587869491489
635000	31593.068000000007	660.8544372384728	5278.995505393563	115.51980526297254
640000	31593.068000000007	660.8544372384728	5278.995505393563	115.51980526297254
645000	31593.068000000007	660.8544372384728	5278.995505393563	115.51980526297254
650000	31593.068000000007	660.8544372384728	5278.995505393563	115.51980526297254
655000	33518.82400000001	715.0321889133561	5612.253631421377	115.13988729920355
660000	33524.834	716.9454355218126	5613.294974091837	115.54527388012124
665000	33524.834	716.9454355218126	5613.294974091837	115.54527388012124
670000	33524.834	716.9454355218126	5613.294974091837	115.54527388012124
675000	33524.834	716.9454355218126	5613.294974091837	115.54527388012124
680000	35465.32600000001	660.4741971947193	5943.13154653191	114.24975108090244
685000	35470.407999999996	657.7500958874908	5944.5155474040375	114.09625844355406
690000	35470.407999999996	657.7500958874908	5944.5155474040375	114.09625844355406
695000	35470.407999999996	657.7500958874908	5944.5155474040375	114.09625844355406
700000	35470.407999999996	657.7500958874908	5944.5155474040375	114.09625844355406
705000	37397.797999999995	866.3063595877725	6274.516050386844	140.92697719569384
710000	37406.982	870.7703889953501	6276.179526755325	142.36225578764714
715000	37406.982	870.7703889953501	6276.179526755325	142.36225578764714
720000	37406.982	870.7703889953501	6276.179526755325	142.36225578764714
725000	37406.982	870.7703889953501	6276.179526755325	142.36225578764714
730000	39377.47400000001	834.1694736975747	6622.233330309032	143.7223960976613
735000	39383.526	833.235310557583	6623.327990067135	143.72808733340526
740000	39383.526	833.235310557583	6623.327990067135	143.72808733340526
745000	39383.526	833.235310557583	6623.327990067135	143.72808733340526
750000	39383.526	833.235310557583	6623.327990067135	143.72808733340526
755000	41440.655999999995	855.9252582530568	6972.385459269353	146.05507155993322
760000	41460.768000000004	860.215423210309	6976.3291706322325	146.5799950784712
765000	41460.768000000004	860.215423210309	6976.3291706322325	146.5799950784712
770000	41460.768000000004	860.215423210309	6976.3291706322325	146.5799950784712
775000	41460.768000000004	860.215423210309	6976.3291706322325	146.5799950784712
780000	43395.318	965.6974165372189	7291.734651102485	161.1860715091486
785000	43413.494	968.431662984596	7295.311874477801	160.95511719581552
790000	43413.494	968.431662984596	7295.311874477801	160.95511719581552
795000	43413.494	968.431662984596	7295.311874477801	160.95511719581552
800000	43413.494	968.431662984596	7295.311874477801	160.95511719581552
805000	45522.348	1035.9450470710844	7651.820525251902	166.00842180768973
810000	45552.68200000001	1043.2720746851105	7657.809833437796	167.39807270443904
815000	45552.68200000001	1043.2720746851105	7657.809833437796	167.39807270443904
820000	45552.68200000001	1043.2720746851105	7657.809833437796	167.39807270443904
825000	45552.68200000001	1043.2720746851105	7657.809833437796	167.39807270443904
830000	47669.574	1131.475432130793	8014.398170778256	199.4134611454444
835000	47691.20400000001	1130.5682505831585	8018.293066152968	198.05183317734355
840000	47691.20400000001	1130.5682505831585	8018.293066152968	198.05183317734355
845000	47691.20400000001	1130.5682505831585	8018.293066152968	198.05183317734355
850000	47691.20400000001	1130.5682505831585	8018.293066152968	198.05183317734355
855000	49839.6	1214.0441277720438	8368.235418826416	198.37551151879177
860000	49860.971999999994	1225.6810829793121	8373.591895932053	200.6969875689367
865000	49860.971999999994	1225.6810829793121	8373.591895932053	200.6969875689367
870000	49860.971999999994	1225.6810829793121	8373.591895932053	200.6969875689367
875000	49860.971999999994	1225.6810829793121	8373.591895932053	200.6969875689367
880000	52075.036	1204.4588615381508	8748.66850382413	189.31704510742514
885000	52110.335999999996	1212.0551002436594	8754.743182560207	190.60107542822414
890000	52110.335999999996	1212.0551002436594	8754.743182560207	190.60107542822414
895000	52110.335999999996	1212.0551002436594	8754.743182560207	190.60107542822414
900000	52110.335999999996	1212.0551002436594	8754.743182560207	190.60107542822414
905000	54300.814	1236.0309206865863	9115.696690096553	203.47187341767244
910000	54350.786	1234.8003405697257	9124.654176205919	203.64120114597466
915000	54350.786	1234.8003405697257	9124.654176205919	203.64120114597466
920000	54350.786	1234.8003405697257	9124.654176205919	203.64120114597466
925000	54350.786	1234.8003405697257	9124.654176205919	203.64120114597466
930000	56661.077999999994	1307.9830515534638	9520.304927439545	207.03840385643952
935000	56723.94	1299.3439639380424	9531.737582425989	203.36445299304114
940000	56723.94	1299.3439639380424	9531.737582425989	203.36445299304114
945000	56723.94	1299.3439639380424	9531.737582425989	203.36445299304114
950000	56723.94	1299.3439639380424	9531.737582425989	203.36445299304114
955000	58902.54400000001	1303.3308054127228	9904.762075754314	193.81774170043758
960000	58954.157999999996	1322.155274103613	9913.796738343744	198.52385626383128
965000	58954.157999999996	1322.155274103613	9913.796738343744	198.52385626383128
970000	58954.157999999996	1322.155274103613	9913.796738343744	198.52385626383128
975000	58954.157999999996	1322.155274103613	9913.796738343744	198.52385626383128
980000	61204.492000000006	1394.215859684417	10276.496402422412	201.32704679582855
985000	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298
990000	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298
995000	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298
1000000	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M45_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4444	136.30200000000002	17.242965586644953	22.06093647021978	3.566942993220968
8888	142.388	19.879897607605756	23.037619935879103	4.1255176812444345
13332	145.58599999999998	23.015575499117023	23.687652639203144	4.77928108316949
17776	147.966	23.96048237318179	23.937659236289065	4.817691639689303
22220	149.40999999999997	26.425881673507558	24.13207409588867	5.0285747184516705
26664	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
31108	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
35552	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
39996	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
44440	476.41999999999996	37.427018167212914	78.31085942648181	5.253891437058444
48884	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
53328	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
57772	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
62216	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
66660	970.4899999999998	60.5161680875449	163.74399924971817	8.882206008638473
71104	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
75548	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
79992	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
84436	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
88880	1514.188	49.07014136247555	253.6627576581458	10.124718590995647
93324	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
97768	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
102212	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
106656	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
111100	2202.798	98.46589232374366	368.9029819129173	20.160399817675838
115544	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
119988	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
124432	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
128876	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
133320	2979.044	109.23731954887172	493.11792419868334	21.533063537281624
137764	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
142208	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
146652	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
151096	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
155540	3819.1059999999998	134.56620016433067	634.2248072906352	31.74594567749189
159984	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
164428	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
168872	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
173316	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
177760	4694.31	111.52005549576158	783.3027229651467	29.033143138004487
182204	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
186648	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
191092	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
195536	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
199980	5696.4220000000005	147.28050227749435	950.4914112223278	36.444506937761446
204424	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
208868	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
213312	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
217756	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
222200	6748.064	222.92181066712854	1132.6193219691152	46.279359057351215
226644	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
231088	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
235532	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
239976	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
244420	7880.976000000001	287.95249095795117	1323.1143651215693	55.58470324462528
248864	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
253308	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
257752	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
262196	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
266640	9084.415999999997	352.3092039419673	1525.0053914331045	68.05496109172205
271084	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
275528	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
279972	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
284416	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
288860	10292.151999999998	318.23302925162653	1730.829089044692	60.12662115688078
293304	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
297748	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
302192	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
306636	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
311080	11578.580000000002	383.423546717957	1944.3935031293022	71.82666801290624
315524	12853.378	372.10422356586554	2159.37251566831	69.84532877695008
319968	12853.552	371.8837394431522	2159.4055152960213	69.7988894742136
324412	12853.552	371.8837394431522	2159.4055152960213	69.7988894742136
328856	12853.552	371.8837394431522	2159.4055152960213	69.7988894742136
333300	12853.552	371.8837394431522	2159.4055152960213	69.7988894742136
337744	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
342188	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
346632	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
351076	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
355520	14219.666000000001	374.42178474727285	2390.8453026437674	74.60423588088156
359964	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
364408	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
368852	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
373296	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
377740	15441.706	335.96647068817254	2602.3856525795336	67.54885110687196
382184	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
386628	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
391072	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
395516	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
399960	16886.897999999997	380.6105338006287	2841.1602142970114	76.84887228630556
404404	18370.180000000004	416.12411759527635	3084.414446461332	81.24289436223263
408848	18370.432000000008	416.0592836176684	3084.470774670639	81.25620140792587
413292	18370.432000000008	416.0592836176684	3084.470774670639	81.25620140792587
417736	18370.432000000008	416.0592836176684	3084.470774670639	81.25620140792587
422180	18370.432000000008	416.0592836176684	3084.470774670639	81.25620140792587
426624	19847.212	460.3648326369952	3326.5247167056486	75.26511404191054
431068	19847.994	460.46086286096715	3326.7078536586496	75.3545672660994
435512	19847.994	460.46086286096715	3326.7078536586496	75.3545672660994
439956	19847.994	460.46086286096715	3326.7078536586496	75.3545672660994
444400	19847.994	460.46086286096715	3326.7078536586496	75.3545672660994
448844	21372.566	530.5111530129323	3579.0952922132383	87.86297884533329
453288	21376.108	532.225370158169	3579.526874909493	88.11893428730636
457732	21376.108	532.225370158169	3579.526874909493	88.11893428730636
462176	21376.108	532.225370158169	3579.526874909493	88.11893428730636
466620	21376.108	532.225370158169	3579.526874909493	88.11893428730636
471064	23041.44	488.98273743672416	3851.6835904739223	97.22578367413611
475508	23041.744	488.63470616720696	3851.715940862595	97.19723479061601
479952	23041.744	488.63470616720696	3851.715940862595	97.19723479061601
484396	23041.744	488.63470616720696	3851.715940862595	97.19723479061601
488840	23041.744	488.63470616720696	3851.715940862595	97.19723479061601
493284	24647.748	526.8552906275333	4115.986903577721	112.87309208812688
497728	24650.786	528.5965762742791	4116.498472556891	113.2209919058266
502172	24650.786	528.5965762742791	4116.498472556891	113.2209919058266
506616	24650.786	528.5965762742791	4116.498472556891	113.2209919058266
511060	24650.786	528.5965762742791	4116.498472556891	113.2209919058266
515504	26348.602000000003	548.3968809741917	4409.869868763049	120.40635936096851
519948	26355.420000000002	546.6344327895117	4410.837776583123	120.1473379429526
524392	26355.420000000002	546.6344327895117	4410.837776583123	120.1473379429526
528836	26355.420000000002	546.6344327895117	4410.837776583123	120.1473379429526
533280	26355.420000000002	546.6344327895117	4410.837776583123	120.1473379429526
537724	28181.288	564.0355459405415	4713.04425551042	134.06881091861405
542168	28191.221999999998	564.3888369988274	4714.6377352998625	133.8214239925896
546612	28191.221999999998	564.3888369988274	4714.6377352998625	133.8214239925896
551056	28191.221999999998	564.3888369988274	4714.6377352998625	133.8214239925896
555500	28191.221999999998	564.3888369988274	4714.6377352998625	133.8214239925896
559944	29860.295999999995	517.9623758794327	4994.8331373862975	117.66717877777205
564388	29870.368	518.0553979128745	4996.75670908787	117.47137246515793
568832	29870.368	518.0553979128745	4996.75670908787	117.47137246515793
573276	29870.368	518.0553979128745	4996.75670908787	117.47137246515793
577720	29870.368	518.0553979128745	4996.75670908787	117.47137246515793
582164	31644.167999999998	496.28143128672366	5298.907014830432	114.96991354704107
586608	31657.01	497.4034860486333	5300.837281816675	114.95067788222438
591052	31657.01	497.4034860486333	5300.837281816675	114.95067788222438
595496	31657.01	497.4034860486333	5300.837281816675	114.95067788222438
599940	31657.01	497.4034860486333	5300.837281816675	114.95067788222438
604384	33409.512	532.1499142326143	5595.187557447392	126.23225943009979
608828	33419.840000000004	531.446361796432	5597.05004852284	126.50435510497485
613272	33419.840000000004	531.446361796432	5597.05004852284	126.50435510497485
617716	33419.840000000004	531.446361796432	5597.05004852284	126.50435510497485
622160	33419.840000000004	531.446361796432	5597.05004852284	126.50435510497485
626604	35204.48400000001	652.3902224078247	5894.409627574883	150.69373854325883
631048	35225.62	661.7431513140892	5898.313078078376	150.55222539076289
635492	35225.62	661.7431513140892	5898.313078078376	150.55222539076289
639936	35225.62	661.7431513140892	5898.313078078376	150.55222539076289
644380	35225.62	661.7431513140892	5898.313078078376	150.55222539076289
648824	36921.018000000004	742.4073317675617	6194.156531844269	160.6272510113482
653268	36945.118	747.4628348367781	6198.812066377864	160.39127069145147
657712	36945.118	747.4628348367781	6198.812066377864	160.39127069145147
662156	36945.118	747.4628348367781	6198.812066377864	160.39127069145147
666600	36945.118	747.4628348367781	6198.812066377864	160.39127069145147
671044	38726.77399999999	795.4603402949922	6496.515995201142	175.83506885961745
675488	38752.350000000006	799.4360845412692	6500.115249490223	175.91047761271727
679932	38752.350000000006	799.4360845412692	6500.115249490223	175.91047761271727
684376	38752.350000000006	799.4360845412692	6500.115249490223	175.91047761271727
688820	38752.350000000006	799.4360845412692	6500.115249490223	175.91047761271727
693264	40610.123999999996	904.9347018701925	6816.735644500945	209.23448117608768
697708	40636.308000000005	912.5912620031198	6821.674874014386	210.74476809527218
702152	40636.308000000005	912.5912620031198	6821.674874014386	210.74476809527218
706596	40636.308000000005	912.5912620031198	6821.674874014386	210.74476809527218
711040	40636.308000000005	912.5912620031198	6821.674874014386	210.74476809527218
715484	42605.32199999999	1008.6370780612851	7161.831827290231	229.0294731662366
719928	42649.069999999985	1020.2506929508359	7171.517496442369	232.76404331462948
724372	42649.069999999985	1020.2506929508359	7171.517496442369	232.76404331462948
728816	42649.069999999985	1020.2506929508359	7171.517496442369	232.76404331462948
733260	42649.069999999985	1020.2506929508359	7171.517496442369	232.76404331462948
737704	44533.84	1079.5661255646437	7493.746931116514	251.72114775580127
742148	44577.797999999995	1079.8188247396959	7502.227820137237	249.87434277145292
746592	44577.797999999995	1079.8188247396959	7502.227820137237	249.87434277145292
751036	44577.797999999995	1079.8188247396959	7502.227820137237	249.87434277145292
755480	44577.797999999995	1079.8188247396959	7502.227820137237	249.87434277145292
759924	46547.364	1118.6780290960505	7841.770204853279	251.1525836056066
764368	46611.46	1131.887669024136	7854.338316457198	255.4067208703751
768812	46611.46	1131.887669024136	7854.338316457198	255.4067208703751
773256	46611.46	1131.887669024136	7854.338316457198	255.4067208703751
777700	46611.46	1131.887669024136	7854.338316457198	255.4067208703751
782144	48601.46000000001	1236.337737962856	8196.828877540658	276.53192775739006
786588	48658.16	1225.0724100503905	8206.623980279779	275.01736004491175
791032	48658.16	1225.0724100503905	8206.623980279779	275.01736004491175
795476	48658.16	1225.0724100503905	8206.623980279779	275.01736004491175
799920	48658.16	1225.0724100503905	8206.623980279779	275.01736004491175
804364	50664.984000000004	1173.6886638400656	8541.606391254123	270.02084787663335
808808	50743.716	1171.3999044941406	8555.481627247991	268.4781851650879
813252	50743.716	1171.3999044941406	8555.481627247991	268.4781851650879
817696	50743.716	1171.3999044941406	8555.481627247991	268.4781851650879
822140	50743.716	1171.3999044941406	8555.481627247991	268.4781851650879
826584	52713.588	1096.3511485407716	8880.06694884494	245.28490820262414
831028	52783.33799999999	1085.03492316351	8891.97835927024	241.91587219099506
835472	52783.33799999999	1085.03492316351	8891.97835927024	241.91587219099506
839916	52783.33799999999	1085.03492316351	8891.97835927024	241.91587219099506
844360	52783.33799999999	1085.03492316351	8891.97835927024	241.91587219099506
848804	54933.492000000006	1132.3252061409842	9251.980930494361	235.85889214443998
853248	55044.626000000004	1142.98348921875	9271.499706384744	236.99008994605347
857692	55044.626000000004	1142.98348921875	9271.499706384744	236.99008994605347
862136	55044.626000000004	1142.98348921875	9271.499706384744	236.99008994605347
866580	55044.626000000004	1142.98348921875	9271.499706384744	236.99008994605347
871024	57055.948	1115.71619386931	9605.340086896855	227.6425408253261
875468	57145.304000000004	1133.5194029922911	9621.66181752235	231.62057476911593
879912	57145.304000000004	1133.5194029922911	9621.66181752235	231.62057476911593
884356	57145.304000000004	1133.5194029922911	9621.66181752235	231.62057476911593
888800	57145.304000000004	1133.5194029922911	9621.66181752235	231.62057476911593
893244	59184.173999999985	1253.501463866539	9949.403131577303	252.05919106444455
897688	59282.618	1251.371746007822	9966.656507368167	252.57717828950294
902132	59282.618	1251.371746007822	9966.656507368167	252.57717828950294
906576	59282.618	1251.371746007822	9966.656507368167	252.57717828950294
911020	59282.618	1251.371746007822	9966.656507368167	252.57717828950294
915464	61455.34199999999	1257.3563554078228	10321.05195406329	229.81793209038503
919908	61542.94999999999	1257.640435568839	10336.751252075232	227.79331581032355
924352	61542.94999999999	1257.640435568839	10336.751252075232	227.79331581032355
928796	61542.94999999999	1257.640435568839	10336.751252075232	227.79331581032355
933240	61542.94999999999	1257.640435568839	10336.751252075232	227.79331581032355
937684	63607.40399999998	1224.6805881190228	10674.952217794571	230.0292658806376
942128	63710.884000000005	1236.5204823859567	10693.594290502744	234.98073371463732
946572	63710.884000000005	1236.5204823859567	10693.594290502744	234.98073371463732
951016	63710.884000000005	1236.5204823859567	10693.594290502744	234.98073371463732
955460	63710.884000000005	1236.5204823859567	10693.594290502744	234.98073371463732
959904	65931.75399999999	1240.118809077046	11064.529841913558	239.42165797074605
964348	66075.15	1227.3939071146788	11091.294224958056	232.15752106267533
968792	66075.15	1227.3939071146788	11091.294224958056	232.15752106267533
973236	66075.15	1227.3939071146788	11091.294224958056	232.15752106267533
977680	66075.15	1227.3939071146788	11091.294224958056	232.15752106267533
982124	68266.63	1231.8508843831596	11449.583175823744	229.92744683639046
986568	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746
991012	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746
995456	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746
999900	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M50_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	138.56	11.995621423391677	22.22022669179579	2.5671191789697487
8000	152.97200000000004	15.042278787175547	24.654297317442857	3.582647426121017
12000	155.92	18.35777038023226	25.134133564943404	4.076361346351033
16000	157.00999999999996	17.54031103233665	25.250907209483334	3.930253030892769
20000	157.00999999999996	17.54031103233665	25.250907209483334	3.930253030892769
24000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
28000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
32000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
36000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
40000	485.7900000000001	60.31521293265169	81.21146799714039	11.101254579064957
44000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
48000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
52000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
56000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
60000	942.0260000000001	72.42330505821707	155.96071833313312	13.750772288596998
64000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
68000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
72000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
76000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
80000	1522.0859999999998	95.85326705149092	253.42471339469438	17.53314696054894
84000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
88000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
92000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
96000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
100000	2151.312	103.15325564959697	360.2726353191541	19.63130410545501
104000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
108000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
112000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
116000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
120000	2873.8740000000003	104.80958270438171	479.33560445201346	17.39829678919998
124000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
128000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
132000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
136000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
140000	3644.6639999999993	142.10079952859758	609.9589119319883	24.87119382525126
144000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
148000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
152000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
156000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
160000	4535.912000000001	152.29265312402833	755.5627560824795	30.79414561647427
164000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
168000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
172000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
176000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
180000	5442.593999999999	193.54922682471388	912.0075295248586	38.84508599018414
184000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
188000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
192000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
196000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
200000	6366.816	234.6024459093866	1060.5621516276594	41.882091269956184
204000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
208000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
212000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
216000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
220000	7433.1759999999995	213.7634623804755	1239.2438569446383	37.914586751160165
224000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
228000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
232000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
236000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
240000	8534.836	187.38374026461145	1436.2687080800656	23.648222623047435
244000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
248000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
252000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
256000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
260000	9712.768	277.3986127018088	1631.9383217079983	31.222259577263245
264000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
268000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
272000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
276000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
280000	10896.09	270.2709886597356	1831.8658040547439	28.28042883285564
284000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
288000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
292000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
296000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
300000	12094.374	229.67207290202055	2026.9747053765725	40.448080203057025
304000	13348.612	272.56265533716186	2235.534883205256	40.009601090871236
308000	13349.205999999996	271.4135255861636	2235.724858427716	39.66038320397694
312000	13349.205999999996	271.4135255861636	2235.724858427716	39.66038320397694
316000	13349.205999999996	271.4135255861636	2235.724858427716	39.66038320397694
320000	13349.205999999996	271.4135255861636	2235.724858427716	39.66038320397694
324000	14689.252000000002	381.3775516553991	2454.791157606285	51.48202736551826
328000	14689.702000000001	381.4847740605121	2454.9230789179273	51.46129454785268
332000	14689.702000000001	381.4847740605121	2454.9230789179273	51.46129454785268
336000	14689.702000000001	381.4847740605121	2454.9230789179273	51.46129454785268
340000	14689.702000000001	381.4847740605121	2454.9230789179273	51.46129454785268
344000	15977.467999999999	406.4248940538288	2685.2442692659115	66.95920931705606
348000	15979.141999999998	406.84395462852444	2685.473370267567	67.04626883988443
352000	15979.141999999998	406.84395462852444	2685.473370267567	67.04626883988443
356000	15979.141999999998	406.84395462852444	2685.473370267567	67.04626883988443
360000	15979.141999999998	406.84395462852444	2685.473370267567	67.04626883988443
364000	17352.868	350.6054476600294	2919.578519731615	55.47409391515054
368000	17353.994	349.6354301967816	2919.80791559279	55.44745919344409
372000	17353.994	349.6354301967816	2919.80791559279	55.44745919344409
376000	17353.994	349.6354301967816	2919.80791559279	55.44745919344409
380000	17353.994	349.6354301967816	2919.80791559279	55.44745919344409
384000	18805.758000000005	360.6924094879506	3160.1487695113547	46.95580692652143
388000	18810.786	359.2214900834551	3160.843168903947	47.06971931878376
392000	18810.786	359.2214900834551	3160.843168903947	47.06971931878376
396000	18810.786	359.2214900834551	3160.843168903947	47.06971931878376
400000	18810.786	359.2214900834551	3160.843168903947	47.06971931878376
404000	20246.21	428.0276465889113	3399.689498986678	69.05661732916276
408000	20250.572000000004	430.7928626459185	3400.384000501467	69.70667407801264
412000	20250.572000000004	430.7928626459185	3400.384000501467	69.70667407801264
416000	20250.572000000004	430.7928626459185	3400.384000501467	69.70667407801264
420000	20250.572000000004	430.7928626459185	3400.384000501467	69.70667407801264
424000	21771.406	462.18306868839716	3653.4593330191296	84.92653213362125
428000	21777.028	459.6671028472663	3654.272778292862	84.73267724025278
432000	21777.028	459.6671028472663	3654.272778292862	84.73267724025278
436000	21777.028	459.6671028472663	3654.272778292862	84.73267724025278
440000	21777.028	459.6671028472663	3654.272778292862	84.73267724025278
444000	23292.881999999998	545.9967320577831	3916.097747891277	91.42543877410736
448000	23297.832000000002	549.0314278152837	3917.257912081687	91.3938670437466
452000	23297.832000000002	549.0314278152837	3917.257912081687	91.3938670437466
456000	23297.832000000002	549.0314278152837	3917.257912081687	91.3938670437466
460000	23297.832000000002	549.0314278152837	3917.257912081687	91.3938670437466
464000	24847.702	557.9190689577346	4181.5543129940925	96.7761199789954
468000	24857.048	558.8322154238746	4183.621877159328	96.92824328034663
472000	24857.048	558.8322154238746	4183.621877159328	96.92824328034663
476000	24857.048	558.8322154238746	4183.621877159328	96.92824328034663
480000	24857.048	558.8322154238746	4183.621877159328	96.92824328034663
484000	26409.900000000005	667.4295385199013	4445.515600801758	116.72548564288215
488000	26437.2	672.6966416842985	4452.148538746868	118.09932786408088
492000	26437.2	672.6966416842985	4452.148538746868	118.09932786408088
496000	26437.2	672.6966416842985	4452.148538746868	118.09932786408088
500000	26437.2	672.6966416842985	4452.148538746868	118.09932786408088
504000	28050.034000000003	720.1147927039902	4727.273014554839	126.47026474476895
508000	28070.929999999993	719.4746914087934	4731.023218605679	126.87791143553571
512000	28070.929999999993	719.4746914087934	4731.023218605679	126.87791143553571
516000	28070.929999999993	719.4746914087934	4731.023218605679	126.87791143553571
520000	28070.929999999993	719.4746914087934	4731.023218605679	126.87791143553571
524000	29757.066	731.4185404662486	5012.438034933675	120.45781634899213
528000	29774.026	735.5257340947057	5016.161693154445	120.23699127057651
532000	29774.026	735.5257340947057	5016.161693154445	120.23699127057651
536000	29774.026	735.5257340947057	5016.161693154445	120.23699127057651
540000	29774.026	735.5257340947057	5016.161693154445	120.23699127057651
544000	31440.068	712.6304501056491	5299.5896910723495	115.24516669780346
548000	31461.783999999996	721.2915321098228	5303.884585970414	117.55302267777415
552000	31461.783999999996	721.2915321098228	5303.884585970414	117.55302267777415
556000	31461.783999999996	721.2915321098228	5303.884585970414	117.55302267777415
560000	31461.783999999996	721.2915321098228	5303.884585970414	117.55302267777415
564000	33161.770000000004	666.7941957522522	5588.781581867785	106.16219761244905
568000	33181.810000000005	660.3422274514644	5592.411493912856	106.07101668786004
572000	33181.810000000005	660.3422274514644	5592.411493912856	106.07101668786004
576000	33181.810000000005	660.3422274514644	5592.411493912856	106.07101668786004
580000	33181.810000000005	660.3422274514644	5592.411493912856	106.07101668786004
584000	34970.26	690.6086579886515	5884.532379867787	117.1061901876089
588000	35013.064000000006	687.3370724631619	5893.21699291349	115.98729108807869
592000	35013.064000000006	687.3370724631619	5893.21699291349	115.98729108807869
596000	35013.064000000006	687.3370724631619	5893.21699291349	115.98729108807869
600000	35013.064000000006	687.3370724631619	5893.21699291349	115.98729108807869
604000	36758.50399999999	767.7176167084144	6186.989272374804	130.201042792594
608000	36815.06	771.0061838057271	6196.505974608959	129.37916402407296
612000	36815.06	771.0061838057271	6196.505974608959	129.37916402407296
616000	36815.06	771.0061838057271	6196.505974608959	129.37916402407296
620000	36815.06	771.0061838057271	6196.505974608959	129.37916402407296
624000	38582.744	927.961687226361	6494.095461769693	154.4379300472806
628000	38628.433999999994	943.5902602318653	6504.131240772601	158.15255758477636
632000	38628.433999999994	943.5902602318653	6504.131240772601	158.15255758477636
636000	38628.433999999994	943.5902602318653	6504.131240772601	158.15255758477636
640000	38628.433999999994	943.5902602318653	6504.131240772601	158.15255758477636
644000	40439.804000000004	1020.0403076915941	6790.1934231115565	180.30562467627615
648000	40487.246	1018.506932984641	6797.009045142824	180.47415351118102
652000	40487.246	1018.506932984641	6797.009045142824	180.47415351118102
656000	40487.246	1018.506932984641	6797.009045142824	180.47415351118102
660000	40487.246	1018.506932984641	6797.009045142824	180.47415351118102
664000	42357.685999999994	1069.5363826776058	7119.819133267838	181.02821094585033
668000	42426.37000000001	1099.091092302079	7129.703329415131	184.59808714119535
672000	42426.37000000001	1099.091092302079	7129.703329415131	184.59808714119535
676000	42426.37000000001	1099.091092302079	7129.703329415131	184.59808714119535
680000	42426.37000000001	1099.091092302079	7129.703329415131	184.59808714119535
684000	44300.34799999999	1149.8355167472143	7439.291070062823	182.80180907494835
688000	44358.84	1150.2798706015492	7451.715979889143	181.92866906608916
692000	44358.84	1150.2798706015492	7451.715979889143	181.92866906608916
696000	44358.84	1150.2798706015492	7451.715979889143	181.92866906608916
700000	44358.84	1150.2798706015492	7451.715979889143	181.92866906608916
704000	46333.12	1177.9802040215543	7783.30224629925	200.30112676585122
708000	46409.138	1173.3471076255887	7797.336266521826	198.46495521748386
712000	46409.138	1173.3471076255887	7797.336266521826	198.46495521748386
716000	46409.138	1173.3471076255887	7797.336266521826	198.46495521748386
720000	46409.138	1173.3471076255887	7797.336266521826	198.46495521748386
724000	48219.15	1176.188878681197	8092.750171958183	200.1317279143459
728000	48293.66200000001	1187.8641397230551	8106.250523740852	200.3730417034092
732000	48293.66200000001	1187.8641397230551	8106.250523740852	200.3730417034092
736000	48293.66200000001	1187.8641397230551	8106.250523740852	200.3730417034092
740000	48293.66200000001	1187.8641397230551	8106.250523740852	200.3730417034092
744000	50225.191999999995	1159.314477753507	8435.030973883186	181.9424428221021
748000	50302.964	1178.7089034966282	8448.822147704446	184.67646870670154
752000	50302.964	1178.7089034966282	8448.822147704446	184.67646870670154
756000	50302.964	1178.7089034966282	8448.822147704446	184.67646870670154
760000	50302.964	1178.7089034966282	8448.822147704446	184.67646870670154
764000	52276.056	1277.340341031578	8785.360157376543	202.5462266517102
768000	52375.928	1273.671395200154	8803.932388148209	200.87302592953486
772000	52375.928	1273.671395200154	8803.932388148209	200.87302592953486
776000	52375.928	1273.671395200154	8803.932388148209	200.87302592953486
780000	52375.928	1273.671395200154	8803.932388148209	200.87302592953486
784000	54352.902	1217.0879116773403	9144.571345428687	180.44130108793078
788000	54483.08200000001	1219.088630464944	9172.62777141962	180.52799363841584
792000	54483.08200000001	1219.088630464944	9172.62777141962	180.52799363841584
796000	54483.08200000001	1219.088630464944	9172.62777141962	180.52799363841584
800000	54483.08200000001	1219.088630464944	9172.62777141962	180.52799363841584
804000	56591.278000000006	1199.6839018285878	9527.33240872905	179.8703409208886
808000	56708.474	1181.2109237576685	9546.786370293452	175.57931051045512
812000	56708.474	1181.2109237576685	9546.786370293452	175.57931051045512
816000	56708.474	1181.2109237576685	9546.786370293452	175.57931051045512
820000	56708.474	1181.2109237576685	9546.786370293452	175.57931051045512
824000	58712.77	1263.176816804009	9880.173150218388	201.17491470410204
828000	58857.41399999999	1288.265300283896	9904.846801173679	205.23394436675497
832000	58857.41399999999	1288.265300283896	9904.846801173679	205.23394436675497
836000	58857.41399999999	1288.265300283896	9904.846801173679	205.23394436675497
840000	58857.41399999999	1288.265300283896	9904.846801173679	205.23394436675497
844000	60773.272	1182.3971774962558	10222.29463872471	188.5151286929087
848000	60905.331999999995	1187.66186164993	10245.196443864268	191.21860592039053
852000	60905.331999999995	1187.66186164993	10245.196443864268	191.21860592039053
856000	60905.331999999995	1187.66186164993	10245.196443864268	191.21860592039053
860000	60905.331999999995	1187.66186164993	10245.196443864268	191.21860592039053
864000	62993.33	1233.3379076401725	10593.526031483734	210.2538506253935
868000	63140.848	1223.740493267339	10619.819090173043	205.1090823323212
872000	63140.848	1223.740493267339	10619.819090173043	205.1090823323212
876000	63140.848	1223.740493267339	10619.819090173043	205.1090823323212
880000	63140.848	1223.740493267339	10619.819090173043	205.1090823323212
884000	65123.76199999999	1144.1049868861598	10937.117659559215	195.69933263559975
888000	65275.65800000001	1104.8564562150168	10966.16748913346	187.28227292427215
892000	65275.65800000001	1104.8564562150168	10966.16748913346	187.28227292427215
896000	65275.65800000001	1104.8564562150168	10966.16748913346	187.28227292427215
900000	65275.65800000001	1104.8564562150168	10966.16748913346	187.28227292427215
904000	67191.004	1160.7959763618153	11302.624760313092	185.67821296501126
908000	67375.29	1154.3267544812006	11334.23694890962	181.26410468713448
912000	67375.29	1154.3267544812006	11334.23694890962	181.26410468713448
916000	67375.29	1154.3267544812006	11334.23694890962	181.26410468713448
920000	67375.29	1154.3267544812006	11334.23694890962	181.26410468713448
924000	69507.68400000001	1131.7979408907079	11691.002429364222	163.78771472616526
928000	69716.93399999998	1123.505982580132	11726.47587513494	158.49933507886496
932000	69716.93399999998	1123.505982580132	11726.47587513494	158.49933507886496
936000	69716.93399999998	1123.505982580132	11726.47587513494	158.49933507886496
940000	69716.93399999998	1123.505982580132	11726.47587513494	158.49933507886496
944000	71767.87	1194.3203149443896	12060.513735850764	169.41922222116335
948000	71965.30399999999	1199.8413490235532	12094.597137396173	169.10987119487467
952000	71965.30399999999	1199.8413490235532	12094.597137396173	169.10987119487467
956000	71965.30399999999	1199.8413490235532	12094.597137396173	169.10987119487467
960000	71965.30399999999	1199.8413490235532	12094.597137396173	169.10987119487467
964000	73939.95400000001	1217.0602569598118	12426.614673567117	173.49470619823526
968000	74109.792	1202.3581304235238	12457.515761349967	173.9580570281415
972000	74109.792	1202.3581304235238	12457.515761349967	173.9580570281415
976000	74109.792	1202.3581304235238	12457.515761349967	173.9580570281415
980000	74109.792	1202.3581304235238	12457.515761349967	173.9580570281415
984000	76235.83600000001	1325.082549975241	12815.301105915623	187.58849087059204
988000	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692
992000	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692
996000	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692
1000000	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
80000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
120000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
160000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
200000	149.502	26.298252497921705	24.10507983760524	4.059794462967173
240000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
280000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
320000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
360000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
400000	1137.958	119.73419207190175	186.4921667771933	21.782983462670916
440000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
480000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
520000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
560000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
600000	2591.4339999999997	203.4664681191694	423.8163620243928	37.634364575653194
640000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
680000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
720000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
760000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
800000	4290.142	299.7929616622482	705.4210676721802	42.556169063909216
840000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
880000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
920000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
960000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
1000000	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712


==> Simulation_results/Weak_regret/BtW_weak_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5	6409.965999999999	519.7766796572887	1067.4128076641186	91.0338390277712
10	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
15	21847.678000000004	609.9373090153528	3651.039882362647	114.75788863367937
20	30461.776	857.9160176355003	5099.767604160538	148.9774532033951
25	37853.06	987.4205277275589	6358.829132489297	165.73502454217666
30	45379.902	1075.1963293774145	7649.1418735002735	229.97828435033907
35	53426.042	1341.667398275577	8947.985118961204	242.99099480771355
40	61258.64	1404.7638948473382	10285.714843879094	206.00690401152298
45	68401.572	1187.0931673705254	11474.893009088439	220.87032560483746
50	76440.116	1352.6197217022057	12850.141833676247	193.73959865891692


==> Simulation_results/Weak_regret/BtW_weak_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	109.41400000000002	10.99411175736054	17.473750046874493	1.8646977014640598
4000	128.87600000000003	13.84019524589319	20.727777723865128	2.7222380055752327
6000	136.594	14.879334065146278	21.928551133749156	2.753508848780024
8000	137.89199999999997	15.07452656341523	22.183947702229705	2.9805248906732675
10000	139.53199999999998	17.120088784816517	22.594892192830635	3.6170499715108955
12000	384.39	33.5704860455331	63.85565486376288	6.887569743136283
14000	385.77799999999996	35.09756870338582	64.05656819967703	7.055328969103107
16000	385.77799999999996	35.09756870338582	64.05656819967703	7.055328969103107
18000	387.01800000000003	36.79185229851244	64.21402556811964	7.204813577499855
20000	387.01800000000003	36.79185229851244	64.21402556811964	7.204813577499855
22000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
24000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
26000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
28000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
30000	722.206	52.96818839853054	122.47607877223088	10.43905422383751
32000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
34000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
36000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
38000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
40000	1121.23	49.71515239620392	187.8293807872828	8.4138075816248
42000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
44000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
46000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
48000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
50000	1602.056	65.26146237337247	267.05310867402767	12.455376860376164
52000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
54000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
56000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
58000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
60000	2137.6719999999996	60.81134704057203	359.02665831178297	9.771257427719217
62000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
64000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
66000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
68000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
70000	2708.34	98.41708478601562	456.8722665920357	15.941796481828062
72000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
74000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
76000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
78000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
80000	3277.0060000000003	84.10656681985179	554.6349553384141	18.387472536792522
82000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
84000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
86000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
88000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
90000	3964.6	96.73875289206022	672.3079056951194	18.326658663664738
92000	4651.282	152.09694202492443	791.5655303948143	29.43249233306242
94000	4652.684000000001	152.4881570046231	791.8408169425737	29.41120859227615
96000	4652.684000000001	152.4881570046231	791.8408169425737	29.41120859227615
98000	4652.684000000001	152.4881570046231	791.8408169425737	29.41120859227615
100000	4652.684000000001	152.4881570046231	791.8408169425737	29.41120859227615


==> Simulation_results/Weak_regret/BtW_weak_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	86.336	8.932690524136607	14.146612734135411	1.6048635588398314
2000	113.64200000000001	8.490656040613112	18.58794353838716	2.3898195529401347
3000	129.352	9.915824390000749	21.61551769976806	3.167601066428897
4000	136.916	13.291513750426521	22.863947239231326	3.6899405527402775
5000	140.12199999999999	13.21264528985604	23.63035594660157	3.892111920160518
6000	306.46400000000006	19.004539340787908	50.84033574768314	5.119663912086334
7000	306.64799999999997	18.779272734705263	50.858735747683134	5.088040877878735
8000	306.86	18.991635585757795	50.879935747683135	5.097800022104145
9000	307.74399999999997	19.38087671448901	50.99172392433168	5.116196641074804
10000	308.31399999999996	18.40267142443066	51.048723924331675	5.035707016214692
11000	534.188	28.466910537597098	88.56535152701467	7.48555568179366
12000	534.3280000000001	28.664051353568322	88.62260814742437	7.511579583067814
13000	535.114	28.361708223118992	88.71226126759322	7.497833587936404
14000	535.702	28.27662473964438	88.78714848209641	7.494557341302886
15000	535.702	28.27662473964438	88.78714848209641	7.494557341302886
16000	807.04	42.287134896771825	135.55837743343676	9.156856361548629
17000	808.2120000000001	41.53941763888581	135.76271618622067	8.949182629148462
18000	809.6139999999999	42.70545637789678	135.93690647985977	9.074693758582496
19000	809.6600000000001	42.75544617680626	135.9415064798598	9.080872558180086
20000	809.6600000000001	42.75544617680626	135.9415064798598	9.080872558180086
21000	1160.7820000000004	66.44431483079147	195.10086789425867	15.212354225784578
22000	1160.846	66.44802416592654	195.10726789425868	15.212839871849972
23000	1160.846	66.44802416592654	195.10726789425868	15.212839871849972
24000	1160.846	66.44802416592654	195.10726789425868	15.212839871849972
25000	1160.846	66.44802416592654	195.10726789425868	15.212839871849972
26000	1539.7679999999996	76.33652232057736	257.61712863568613	18.190831979584623
27000	1542.0140000000001	76.25233959252229	258.0627318140308	18.281302311350164
28000	1542.0140000000001	76.25233959252229	258.0627318140308	18.281302311350164
29000	1542.0140000000001	76.25233959252229	258.0627318140308	18.281302311350164
30000	1542.0140000000001	76.25233959252229	258.0627318140308	18.281302311350164
31000	1946.7460000000003	103.93174728317302	325.4585611854429	21.750401816379753
32000	1950.5199999999998	105.28630426920049	326.30829118119044	22.256779400152443
33000	1950.5199999999998	105.28630426920049	326.30829118119044	22.256779400152443
34000	1950.5199999999998	105.28630426920049	326.30829118119044	22.256779400152443
35000	1950.5199999999998	105.28630426920049	326.30829118119044	22.256779400152443
36000	2397.1639999999998	94.62895483589203	402.042831373094	22.626293100984906
37000	2406.7380000000003	94.4795570833535	404.2020823665065	22.390406803211803
38000	2406.7380000000003	94.4795570833535	404.2020823665065	22.390406803211803
39000	2406.7380000000003	94.4795570833535	404.2020823665065	22.390406803211803
40000	2406.7380000000003	94.4795570833535	404.2020823665065	22.390406803211803
41000	2863.3479999999995	105.22069259946466	483.6162641861568	25.289801241885378
42000	2877.588	110.26617017219941	485.98364249755457	25.499219884170586
43000	2877.588	110.26617017219941	485.98364249755457	25.499219884170586
44000	2877.588	110.26617017219941	485.98364249755457	25.499219884170586
45000	2877.588	110.26617017219941	485.98364249755457	25.499219884170586
46000	3344.7120000000004	149.57353990596073	562.6473211410483	32.983941951303045
47000	3367.978	155.98638300968594	567.1708442391125	34.39167590054223
48000	3367.978	155.98638300968594	567.1708442391125	34.39167590054223
49000	3367.978	155.98638300968594	567.1708442391125	34.39167590054223
50000	3367.978	155.98638300968594	567.1708442391125	34.39167590054223
51000	3835.8380000000006	159.70290791202137	643.554132052034	35.88533849893991
52000	3862.864	161.72704516492539	648.1772424436559	35.36995655088186
53000	3862.864	161.72704516492539	648.1772424436559	35.36995655088186
54000	3862.864	161.72704516492539	648.1772424436559	35.36995655088186
55000	3862.864	161.72704516492539	648.1772424436559	35.36995655088186
56000	4380.695999999999	186.51371466999376	735.2987396237818	40.058690280002196
57000	4419.094	188.76265780662783	742.3799624559462	40.50930840295566
58000	4419.094	188.76265780662783	742.3799624559462	40.50930840295566
59000	4419.094	188.76265780662783	742.3799624559462	40.50930840295566
60000	4419.094	188.76265780662783	742.3799624559462	40.50930840295566
61000	4927.302	160.81460366245096	828.6198824964956	37.62620042733087
62000	4972.642000000002	161.13935623828502	836.7161287713914	37.983833562012286
63000	4972.642000000002	161.13935623828502	836.7161287713914	37.983833562012286
64000	4972.642000000002	161.13935623828502	836.7161287713914	37.983833562012286
65000	4972.642000000002	161.13935623828502	836.7161287713914	37.983833562012286
66000	5511.612000000001	151.7994587020068	923.7487189162648	38.09437530688361
67000	5576.066000000001	159.11543847156958	935.2658781827179	39.37965738214024
68000	5576.066000000001	159.11543847156958	935.2658781827179	39.37965738214024
69000	5576.066000000001	159.11543847156958	935.2658781827179	39.37965738214024
70000	5576.066000000001	159.11543847156958	935.2658781827179	39.37965738214024
71000	6109.332	156.57474216630393	1023.7889738465353	41.02398869768203
72000	6187.2339999999995	166.67232311734728	1038.3518841944197	43.61471217917023
73000	6187.285999999998	166.7378557430132	1038.36807840979	43.643985322703436
74000	6187.285999999998	166.7378557430132	1038.36807840979	43.643985322703436
75000	6187.285999999998	166.7378557430132	1038.36807840979	43.643985322703436
76000	6757.040000000001	166.84090465670187	1131.1890234240855	38.706077766979625
77000	6847.005999999999	170.9189411647782	1147.7791179801256	38.99463463961143
78000	6847.005999999999	170.9189411647782	1147.7791179801256	38.99463463961143
79000	6847.005999999999	170.9189411647782	1147.7791179801256	38.99463463961143
80000	6847.005999999999	170.9189411647782	1147.7791179801256	38.99463463961143
81000	7407.454000000001	191.73447821864931	1239.496156021868	39.467314115266745
82000	7516.18	209.4209542736564	1258.8945435938788	40.786453462691284
83000	7517.05	209.9067558597282	1259.0751193048932	40.80696041920464
84000	7517.05	209.9067558597282	1259.0751193048932	40.80696041920464
85000	7517.05	209.9067558597282	1259.0751193048932	40.80696041920464
86000	8062.295999999999	207.3293388254007	1350.6692356064407	38.082238442805355
87000	8172.310000000002	205.93453830445017	1370.0222102668192	38.30070706205995
88000	8173.118000000002	205.37641635678565	1370.1912034992588	38.42099300410316
89000	8173.118000000002	205.37641635678565	1370.1912034992588	38.42099300410316
90000	8173.118000000002	205.37641635678565	1370.1912034992588	38.42099300410316
91000	8742.568000000003	209.23288634650336	1466.2565082000121	41.82728271856627
92000	8878.666000000001	213.97744866639016	1490.8418119649568	43.63255011670452
93000	8879.922000000002	213.5373321407229	1491.0317473593145	43.57511191091593
94000	8879.922000000002	213.5373321407229	1491.0317473593145	43.57511191091593
95000	8879.922000000002	213.5373321407229	1491.0317473593145	43.57511191091593
96000	9476.684	224.45226660076858	1590.8740953351946	46.31942639064032
97000	9607.962	213.28293851647473	1611.4377005344988	42.45679758290559
98000	9609.179999999998	213.7044490775882	1611.587515526131	42.59753763210928
99000	9609.179999999998	213.7044490775882	1611.587515526131	42.59753763210928
100000	9609.179999999998	213.7044490775882	1611.587515526131	42.59753763210928


==> Simulation_results/Weak_regret/BtW_weak_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	123.95800000000001	18.23770806750551	19.64677776715448	2.518587414135731
8000	133.734	18.217671640470403	21.1996441085038	3.112329813531939
12000	137.21199999999996	16.08667965188037	21.657617129446074	2.7584571193335594
16000	140.416	18.194855927492856	22.370250101425803	3.3028497437039714
20000	140.416	18.194855927492856	22.370250101425803	3.3028497437039714
24000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
28000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
32000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
36000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
40000	461.17999999999995	47.993614390064664	78.3057260875811	9.068057547791929
44000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
48000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
52000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
56000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
60000	922.2940000000001	46.02015408733678	156.1114635940488	9.10659335070777
64000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
68000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
72000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
76000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
80000	1517.75	84.14979619702001	253.90303935657204	17.20157957635813
84000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843
88000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843
92000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843
96000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843
100000	2199.244	97.52149155727444	368.70022513029517	20.465051524349843


==> Simulation_results/Weak_regret/BtW_weak_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
5	14299.246	680.1888292754528	2394.209994020296	122.69228538500484
10	40068.17799999999	916.007251667077	8120.6979451623165	244.25880401000398
15	66877.39199999998	2838.4223877702716	14336.62903759743	551.1093016365775
20	93914.738	2754.2528848060033	20532.002543072103	554.4777262428383
25	120852.66199999998	3129.657013986606	26728.25827168747	615.1821583767635
30	147907.73	4500.59008883897	33079.88693474725	1003.7973617640642
35	175266.09	5967.31824083481	39460.097599359004	1247.5249524616513
40	202441.10599999997	6058.607507516712	45967.26868967112	1492.798812741234
45	227459.82599999997	5902.105798155996	51707.842403811	1629.4824701883915
50	256812.52999999997	7317.1875092445425	58380.55196358203	1907.413184977537



==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
400000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
600000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
800000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
1000000	57.339999999999996	18.54380519502702	10.50830202002722	2.9283930968179863
1200000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
1400000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
1600000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
1800000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
2000000	2484.8900000000003	57.81615633482857	508.2852905511343	14.561992405119204
2200000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
2400000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
2600000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
2800000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
3000000	4844.937999999999	77.47645230792487	979.0110128261955	23.80387654834831
3200000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
3400000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
3600000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
3800000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
4000000	7251.37	81.88330354840349	1466.048567960301	34.4670937944766
4200000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
4400000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
4600000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
4800000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
5000000	9664.831999999999	80.32830866720285	1955.652931391637	40.33112261988916
5200000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
5400000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
5600000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
5800000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
6000000	12051.047999999999	106.4083251546706	2428.5173797602547	32.59702933124079
6200000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
6400000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
6600000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
6800000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
7000000	14420.242000000002	125.47437611808347	2908.199005908882	44.996016779162346
7200000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
7400000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
7600000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
7800000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
8000000	16813.161999999997	139.30518486003464	3391.1562846056504	59.80888005026353
8200000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
8400000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
8600000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
8800000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
9000000	19198.682000000004	130.7759520707067	3861.9861085513403	57.998665219192674
9200000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547
9400000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547
9600000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547
9800000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547
10000000	21564.442	176.26363977481955	4334.228206057407	53.00337943558547


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
200000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
300000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
400000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
500000	59.684000000000005	20.170539132330816	11.077669573955362	3.548408072178068
600000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
700000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
800000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
900000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
1000000	2443.006	75.38063650567027	502.5580407574037	19.077692153024838
1100000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1200000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1300000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1400000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1500000	4853.194	92.12101222486328	985.3436030120272	28.98227512954951
1600000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
1700000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
1800000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
1900000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
2000000	7248.123999999999	125.69300017635587	1474.966487885908	48.18216598414762
2100000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2200000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2300000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2400000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2500000	9643.844	123.47462062212632	1948.3502079885304	46.06510057555337
2600000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
2700000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
2800000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
2900000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
3000000	12022.452000000001	149.70157223252153	2433.7920876026287	46.04001627671513
3100000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3200000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3300000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3400000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3500000	14401.960000000001	164.4600371586428	2901.3741004757417	56.395934734671336
3600000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
3700000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
3800000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
3900000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
4000000	16776.138	183.6323739189572	3386.562261613428	47.45882904721708
4100000	19313.152000000002	648.3758624748468	3878.5874765620465	78.56746559165302
4200000	19490.93	1199.4809736159505	3896.3652765619418	128.15049538925493
4300000	19668.708000000002	1757.6172219153211	3914.1430765616833	181.6404573438473
4400000	19846.484000000004	2317.704274239203	3931.9206765614244	236.39939168630698
4500000	20024.262	2878.612578269839	3949.6984765611655	291.7144399361443
4600000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
4700000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
4800000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
4900000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
5000000	22425.275999999994	2900.5688811036107	4431.517291948035	309.18833331317165
5100000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5200000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5300000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5400000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5500000	24847.262	2881.7127902451016	4926.20912242008	317.97430535962343
5600000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
5700000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
5800000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
5900000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
6000000	27194.339999999997	2885.8369413087485	5414.643086132308	315.42908404841205
6100000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6200000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6300000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6400000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6500000	29574.71000000001	2880.9007060100007	5897.700439392835	321.45937693403556
6600000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
6700000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
6800000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
6900000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
7000000	31950.467999999993	2891.124926839994	6379.056035549623	328.67851622987195
7100000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7200000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7300000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7400000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7500000	34336.738000000005	2881.177110672342	6873.371919085218	329.8195561340995
7600000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
7700000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
7800000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
7900000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
8000000	36705.304	2879.219324574711	7344.7224984023	327.3091174971865
8100000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8200000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8300000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8400000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8500000	39091.50800000001	2863.729974409055	7812.706864900125	323.72229927039234
8600000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
8700000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
8800000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
8900000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
9000000	41491.966	2862.5594616325834	8293.675384493541	321.90167070232593
9100000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9200000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9300000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9400000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9500000	43863.115999999995	2868.023994860108	8775.182543441788	317.7953060439049
9600000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187
9700000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187
9800000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187
9900000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187
10000000	46219.41599999999	2886.689301293862	9250.045013478237	292.4323401755187


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
800000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
1200000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
1600000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
2000000	47.58	12.684433154242424	9.080815080100407	2.4892280812322967
2400000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
2800000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
3200000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
3600000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
4000000	2417.4300000000003	40.287112083146276	489.5339822616371	12.316395129306501
4400000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
4800000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
5200000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
5600000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
6000000	4815.6179999999995	79.09282785295825	954.6071216614113	17.342494802047973
6400000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
6800000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
7200000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
7600000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
8000000	7235.934000000001	90.2873044108515	1438.1364796766047	30.862464301245407
8400000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206
8800000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206
9200000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206
9600000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206
10000000	9629.552	116.15068611267304	1925.4634248523348	37.763530982290206


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	190.302	246.15776196036018	41.421137313715704	58.7628772982046
40000	332.524	494.6343380990312	74.1538783978947	118.33748354812715
60000	474.744	743.1978026997779	106.88681550660752	177.92736084998364
80000	616.9680000000001	991.7863169139702	139.61940725999864	237.51854727600684
100000	759.19	1240.3782163786443	172.35298946560033	297.1130843022062
120000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
140000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
160000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
180000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
200000	2796.898	1265.8280058154296	585.611915405984	295.9042703233656
220000	4910.794000000001	1389.2011065053025	1003.9656290059922	294.84792159588415
240000	4981.906	1519.7795870615205	1011.2775228231242	305.8474823231383
260000	5053.016000000001	1653.6391206413673	1018.5892037389052	317.2154935475529
280000	5124.128000000001	1790.048070470611	1025.9010846546887	328.9139665095162
300000	5195.238	1928.4586669139576	1033.2127784718484	340.9082777754761
320000	7320.033999999998	1922.403901671029	1469.7826788397674	330.8654774428169
340000	7391.145999999998	1930.7142990682655	1480.6524185031535	331.8472176669738
360000	7462.2559999999985	1950.5460506523684	1491.522130218978	334.6347040206974
380000	7533.365999999999	1981.5505487493585	1502.391242162521	339.1831022362126
400000	7604.477999999998	2023.2182532116706	1513.2610114023582	345.4233747679869
420000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
440000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
460000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
480000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
500000	9639.338000000002	2026.8584504092912	1921.037885585989	338.168646048697
520000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
540000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
560000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
580000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
600000	11689.982	2006.1477260649467	2339.3020950198065	339.11113494706285
620000	13828.0	1993.1204199111176	2763.896937837756	345.35110294068795
640000	13970.219999999998	1992.0624631661426	2786.941733553822	346.5015152868718
660000	14112.439999999999	2021.808944001496	2809.986943973282	352.5075765872701
680000	14254.664	2081.0384478438764	2833.032426432701	363.12754575985446
700000	14396.888	2167.335726712511	2856.0777479166622	377.97307411826694
720000	16530.561999999998	2105.010260042559	3288.0804202136605	365.1297939487157
740000	16637.230000000003	2023.3998142016096	3310.770377776662	349.8375273123587
760000	16743.896	1967.8444764835112	3333.4597024886884	341.7251978823062
780000	16850.564000000002	1940.581988208691	3356.1499012988397	341.3049191304796
800000	16957.228	1942.8048925246649	3378.838569268713	348.6042263450055
820000	19033.926	1962.2779473538174	3804.7641958937297	357.866428018625
840000	19105.038	1972.278648319698	3818.674564912232	363.54917250298655
860000	19176.147999999994	1993.5314394354987	3832.5844113133435	371.4907999685456
880000	19247.260000000002	2025.6888700664538	3846.4947499803334	381.5528434752281
900000	19318.370000000003	2068.2406028796554	3860.4048310628104	393.57296218733154
920000	21392.16	2005.2215245425862	4279.798347548001	387.35299019530896
940000	21463.268000000004	1967.5896295992893	4292.637921769825	380.7691989956565
960000	21534.379999999997	1940.8362201896384	4305.478103099989	376.2207090490208
980000	21605.492000000006	1925.4173277430887	4318.31792164845	373.7822204498932
1000000	21676.604	1921.6058148399397	4331.158271498656	373.4949688870567


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	79.196	81.63501906521354	12.50827436135786	9.788180855869992
20000	114.752	156.33419337361155	16.55817443057829	18.263684692071465
30000	150.308	231.20137546688116	20.60808376515836	26.784517956877455
40000	185.864	306.11331943869703	24.657964306300393	35.31781727394223
50000	221.41799999999995	381.039333338582	28.70762473204387	43.85583621613361
60000	2298.5960000000005	401.54855577985694	440.8657003144137	56.0519524102489
70000	2351.93	444.7524054522421	447.22024015701663	62.08057698771177
80000	2405.264	499.1167214011392	453.5747740151828	69.13518455597176
90000	2458.594	561.4059852469613	459.92890787334966	76.93373203131087
100000	2511.9280000000003	629.2750220302019	466.2834058942641	85.27254813207061
110000	4591.354000000001	621.0429064476051	882.7528921412935	94.06100800176117
120000	4626.910000000001	601.4486274727784	887.7868861566342	92.32857300821088
130000	4662.462000000001	590.7833800754158	892.8202365353227	91.87412053900755
140000	4698.018000000001	589.5295433139887	897.8542305506602	92.71634361799943
150000	4733.573999999999	597.7480698644428	902.8881514170774	94.8207720305877
160000	6818.103999999999	587.1599687232698	1326.6293399970725	87.27421059975876
170000	6871.436	664.4010704252532	1336.5922563991658	104.15859810194245
180000	6924.767999999999	771.3538619682496	1346.5556758700227	126.75467217393538
190000	6978.102000000001	897.4629693604835	1356.5189141758833	152.54417656485802
200000	7031.436	1035.7524286688079	1366.4824015861298	180.16182056470234
210000	9089.484	1063.0174967014107	1776.7198645723158	192.27545339550846
220000	9160.596000000001	1103.257747896353	1793.9410553693956	201.72418850989854
230000	9231.706	1149.4380702103476	1811.1610661882144	213.59333787636842
240000	9302.816	1200.8689404593658	1828.3817389173976	227.50394245835452
250000	9373.927999999998	1256.9112496274345	1845.6032732720146	243.10823372229703
260000	11439.776	1273.2786214004984	2259.2869817343553	241.9437424389731
270000	11475.331999999999	1293.7023802748788	2266.0794401590574	249.18622761842775
280000	11510.888	1318.078465821448	2272.8717694200805	257.03315203663226
290000	11546.444	1346.1921956821595	2279.664059756494	265.4309167932477
300000	11582.0	1377.8147936819694	2286.4563533560868	274.3289510248241
310000	13697.073999999999	1394.1302176402949	2707.546687587556	274.2429961886165
320000	13768.186000000002	1415.9747605110917	2718.2631417266466	278.1415955237813
330000	13839.298	1448.196588848044	2728.9794906870807	283.26740563893355
340000	13910.41	1490.1226715870666	2739.695659144757	289.55435740146936
350000	13981.522	1540.9611194590357	2750.4120506449513	296.9299103208343
360000	16076.109999999997	1534.8273452302903	3167.022644793532	289.61749901429454
370000	16147.219999999998	1535.3868435023135	3177.9839455745296	292.1285611665855
380000	16218.332	1541.4214038910102	3188.945572241045	295.31621892258454
390000	16289.444	1552.8694465494075	3199.9072360591927	299.15892849659724
400000	16360.556	1569.6125254851888	3210.868972645603	303.63232719828056
410000	18401.286	1555.5985801270617	3636.8757438408916	302.9987374512274
420000	18419.063999999995	1539.6003016887191	3639.061219721956	301.20326942031636
430000	18436.841999999997	1525.5072537050303	3641.246752095529	299.55648195402523
440000	18454.619999999995	1513.3726636005192	3643.4322844691014	298.06088855630736
450000	18472.397999999997	1503.243959721773	3645.6177563521182	296.7188104931238
460000	20511.097999999998	1490.719297504096	4054.0171723602616	304.7642444607473
470000	20528.875999999997	1487.4278968534143	4056.1662263580242	304.27780055740044
480000	20546.652000000002	1486.2572639037494	4058.3150803557864	303.94259073350844
490000	20564.43	1487.2121432846511	4060.4641820909796	303.75905080781
500000	20582.207999999995	1490.288700030968	4062.613283826168	303.727503197999
510000	22646.422	1471.5412586038267	4483.348380783246	295.19722542761855
520000	22681.978000000003	1472.5380236086714	4490.523380646636	294.5844506818657
530000	22717.532	1477.3449650324274	4497.697811008444	294.77523289610076
540000	22753.088	1485.919665876995	4504.872649275394	295.76699016200183
550000	22788.642	1498.1964810012207	4512.047377317564	297.55135765229664
560000	24883.485999999997	1458.51079066743	4945.2317062547445	291.7564875876433
570000	24972.369999999995	1425.9484559252323	4962.862756372556	287.9424327662996
580000	25061.258	1403.922073793429	4980.494986764177	286.7019713280402
590000	25150.147999999997	1392.936702468724	4998.12690287163	288.0676308044239
600000	25239.038	1393.2529753366555	5015.760006805472	292.0041666564587
610000	27352.676	1416.6897827070918	5433.552980501381	293.89166236250065
620000	27423.783999999996	1464.3124038507324	5445.289804857681	302.2223830148336
630000	27494.895999999997	1516.0057334338965	5457.027885289912	311.29019958190776
640000	27566.006	1571.3628791466342	5468.765102934565	321.03050931204126
650000	27637.118	1630.0172295326618	5480.503073535561	331.3862924204257
660000	29698.061999999998	1629.4344590671813	5884.523637510455	341.1807544163835
670000	29715.840000000004	1616.6438941901288	5888.3057940144045	339.0419040021302
680000	29733.618	1605.720850748626	5892.087950518354	337.31381873717316
690000	29751.396	1596.7036563231004	5895.870107022302	336.0028364599422
700000	29769.174	1589.624744202928	5899.652263526251	335.11385238990937
710000	31844.977999999996	1624.970840502824	6319.337941552154	332.3658835126883
720000	31916.086	1697.973178954512	6330.469805756511	343.07203249589895
730000	31987.197999999997	1772.7282709227864	6341.602785298781	354.1112899804783
740000	32058.30999999999	1849.0198801226784	6352.735416090579	365.45172197235485
750000	32129.422	1926.6654873456605	6363.868042673006	377.06667469322616
760000	34202.982	1972.2281487236144	6782.639929069279	378.3804333977399
770000	34238.53600000001	1997.91275925207	6788.886182376953	381.53761042097966
780000	34274.092000000004	2026.0473222333394	6795.132966471901	385.13027486318117
790000	34309.64800000001	2056.5305012558297	6801.379737418529	389.146011571894
800000	34345.204000000005	2089.2594969467577	6807.62662440367	393.5719090092814
810000	36431.304	2098.4048116562844	7228.612395912959	397.21551037288395
820000	36484.63599999999	2116.7505871615845	7236.975980305282	401.00450807360494
830000	36537.97	2138.388955519763	7245.340037384238	405.2388094587037
840000	36591.3	2163.2185271642534	7253.703079479963	409.90423681077726
850000	36644.63399999999	2191.13811676946	7262.066778210143	414.9874517802386
860000	38727.33	2246.980820038795	7688.1164683611005	422.509676983943
870000	38780.664000000004	2308.733362571107	7698.25586153985	433.73862706215414
880000	38833.996	2371.9864007442266	7708.395572283764	445.3422233389154
890000	38887.33000000001	2436.6256474659544	7718.535081741627	457.29075043023244
900000	38940.66	2502.53653803052	7728.674345317016	469.55769099348987
910000	41036.10199999999	2490.1995720905556	8153.215342118992	463.4887491483962
920000	41089.433999999994	2512.6726399867075	8162.095576769901	463.53856157345996
930000	41142.765999999996	2540.622820194554	8170.97589739398	464.3809854577208
940000	41196.09999999999	2573.8677357885576	8179.8567002678	466.0115036417463
950000	41249.433999999994	2612.2063966105948	8188.737151813597	468.4219785762607
960000	43339.562	2622.367843092278	8618.662297503062	466.31891223713336
970000	43410.674	2642.094885755956	8631.468389003247	474.0560697630082
980000	43481.78599999999	2667.4746568751316	8644.2742121046	482.83085763382667
990000	43552.898	2698.3476580463907	8657.080433309242	492.5882749273899
1000000	43624.01	2734.5278388010206	8669.88627622722	503.27039277868545


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	331.692	361.1030765984816	59.75811698070597	70.8501447437532
80000	616.1400000000001	728.152063117466	110.75310063186801	142.72362603978684
120000	900.5820000000001	1095.308469202474	161.7478412864594	214.6163991098366
160000	1185.0279999999998	1462.49849799581	212.74241584895375	286.5136305068232
200000	1469.47	1829.694657762449	263.7371096263315	358.4129676852988
240000	3715.8660000000004	1661.5887072063156	711.1339040758199	331.3562544701682
280000	3929.1999999999994	1557.5320881445746	737.854012756243	316.32305841220887
320000	4142.531999999999	1525.424771070522	764.5734116168621	307.33615443279353
360000	4355.8679999999995	1569.6879851090007	791.2937202972851	304.9303115216921
400000	4569.2	1684.309915319756	818.0133104664654	309.2591474980361
440000	6947.503999999999	1776.2605493764452	1279.7499504742727	286.4309639310807
480000	7303.062	2031.3530391003496	1330.2275033793308	289.8438178906768
520000	7658.6179999999995	2367.139809877454	1380.7056023778648	308.853432865455
560000	8014.173999999999	2754.2726634013566	1431.1827962991786	340.8595853156095
600000	8369.728	3174.005794340437	1481.6602586049573	382.6147604788087
640000	10546.298	3066.2342006144568	1921.3492616274107	375.10735818370694
680000	10688.518000000002	2984.4343253688794	1950.6597370662325	380.74785767527607
720000	10830.741999999998	2931.15836147418	1979.9702179465978	396.189269500528
760000	10972.962	2907.9775090747253	2009.2800363734555	420.35185995163914
800000	11115.185999999998	2915.6083736110904	2038.5909036443009	451.8413973748627
840000	13230.954000000002	2863.177719218048	2458.812456103443	456.22817949151676
880000	13302.064000000002	2854.564345757704	2469.806664297389	457.62715893039683
920000	13373.176000000001	2863.638259243727	2480.801317989457	461.6478446168118
960000	13444.285999999998	2890.232371358554	2491.795526183458	468.22238282508766
1000000	13515.397999999997	2933.871751365799	2502.7901798755734	477.24575855369


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	133.078	31.80724648392075	23.866119980808406	7.227839650891256
4000	236.19000000000005	62.66788669025167	41.78512558518545	14.383486943138958
6000	339.29800000000006	93.70903262522542	59.70231035691164	21.570663066082126
8000	442.404	124.79549806694862	77.6205484409697	28.768180518247085
10000	545.524	155.89241213093086	95.538787059687	35.96395512999832
12000	2152.1699999999996	155.45995361435584	420.3708745459829	33.04544035693821
14000	2321.016	195.0878785003766	451.85029272965267	41.6811914087127
16000	2420.57	253.03210481412557	470.6921541596677	55.15443667751798
18000	2520.1180000000004	318.8803986798533	489.53574332764885	69.76426208272125
20000	2619.674	388.61882267561066	508.3800132388277	84.92572284741874
22000	4251.584000000001	383.68231266099446	838.2419675900526	82.09856837266385
24000	4393.759999999999	391.8542868635399	862.8746217533653	83.46485191926855
26000	4464.8640000000005	397.66717438358233	874.6779966764864	84.59857872945251
28000	4535.969999999999	408.23605178594613	886.483162376078	86.48649053070143
30000	4607.088000000001	423.21382514700025	898.2902646048169	89.08181149646671
32000	6245.969999999999	408.5482856543532	1226.128420542295	85.4458548859804
34000	6399.895999999999	393.13764553623935	1251.6884323157021	81.84771483979532
36000	6478.116	386.02124510331186	1263.7418903413002	78.6132644135173
38000	6556.334	383.7928726163514	1275.7939684109317	75.92520607908394
40000	6634.556	386.52253702296156	1287.8481040593404	73.8413412949858
42000	8278.222000000002	370.60443319888543	1621.149824113465	81.2816212145809
44000	8429.178	341.58848932597186	1647.0958129474377	79.74724558013412
46000	8503.836	331.5886345458775	1659.1045079113178	79.70845845191732
48000	8578.504	327.7366241765892	1671.1146133378102	80.5703806720364
50000	8653.172	330.2399428294516	1683.1243264044606	82.30265272657488
52000	10292.687999999998	313.8802523539481	2015.1374623873066	85.00840757159787
54000	10480.223999999998	332.4479199045893	2046.352741655767	86.69322476958044
56000	10604.668000000001	371.5172880320197	2066.2522843078705	90.45162887460785
58000	10729.111999999997	419.92988686737243	2086.1508562945555	95.57929954253952
60000	10853.558000000003	474.8366678202795	2106.05001342154	101.87043708947647
62000	12492.791999999998	443.56182725247555	2440.3894711848293	96.58030884935002
64000	12663.332	471.6497948643207	2471.938962735924	106.37375768659128
66000	12759.34	512.9506619549294	2489.064517894664	118.72168377313244
68000	12855.331999999999	560.7848652419613	2506.1867933301874	131.9615486008691
70000	12951.324	613.6282898592232	2523.309988491392	145.85521231099148
72000	14592.261999999999	614.1421978988254	2859.3993370861003	152.5056518129849
74000	14713.162	612.1637680991364	2881.3766299095964	153.99083101658357
76000	14762.939999999999	609.1275938586264	2889.7570904075487	155.3317125270751
78000	14812.717999999999	609.8719414179415	2898.138883390643	157.1872263049112
80000	14862.491999999998	614.3738764122199	2906.519275048623	159.5382181122124
82000	16497.226000000002	599.5354569108787	3235.63811022537	162.44054051608452
84000	16656.735999999997	561.4386668234063	3265.8144094524514	155.77451177361263
86000	16749.186	535.8330765826223	3283.6348399325097	151.92872905870408
88000	16841.628000000004	513.9954965820876	3301.45286673516	148.48626829383394
90000	16934.061999999998	496.4278626301648	3319.2697101285585	145.47959894345405
92000	18577.9	498.9059595198727	3654.1191214607657	137.39989689094332
94000	18731.186	491.6280259663362	3681.3221008778637	135.61517400420715
96000	18809.412	481.10601623989413	3694.210728267738	134.9964588970801
98000	18887.63	473.7957181223911	3707.0990909665074	134.77264031423707
100000	18965.854000000003	469.85795253459196	3719.9883688696054	134.94604807059042


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	78.96400000000003	40.79511168973285	14.441120164289464	7.100648926252641
2000	126.96200000000002	79.98333017989853	22.64156810935138	13.991313869799573
3000	174.96	119.27473682404185	30.842451507737877	20.91751842359117
4000	222.962	158.60638279155796	39.04379595340651	27.854887559307446
5000	270.9599999999999	197.94695451054557	47.24390156474493	34.79539211086513
6000	1158.086	193.23558725613205	227.54531026589171	34.33295541258688
7000	2045.1799999999998	188.6067657558681	407.8415846467993	36.96357691359301
8000	2932.2920000000004	184.0375788195928	588.1463232013072	42.10612431625199
9000	3819.392	179.51150484950412	768.4516805778602	48.97509126624264
10000	4343.960000000001	173.4652000962853	873.9492652545314	54.2409651182826
11000	5229.3099999999995	175.83902695363153	1057.106573683276	53.09463991598333
12000	6114.646	178.48115743685668	1240.262306886884	54.018660976905664
13000	6999.95	181.37423147857712	1423.4068426832405	56.89934744848728
14000	7885.284	184.5267722340338	1606.5591033403127	61.47085849814045
15000	8770.638	187.95417182565237	1789.719315913409	67.38538556120729
16000	9563.530000000002	192.25644661926646	1953.4299663657955	69.18489778431648
17000	10356.421999999997	199.01397950897794	2117.14280042048	71.706763400693
18000	11149.3	207.99824208658873	2280.8464782222245	74.89517304818479
19000	11942.169999999998	218.93290402921707	2444.5480182361744	78.6633226511918
20000	12066.687999999998	207.57887072949683	2468.6781750557384	78.02215287577815
21000	12944.908000000001	209.79898256293916	2648.735888572776	77.77000529797338
22000	13823.117999999999	213.36656438054078	2828.796394722507	78.2608468797244
23000	14700.162	218.87257062805585	3008.598639779389	79.7521039804163
24000	15574.818	226.89109858647544	3187.8478344052073	82.13031212561081
25000	16449.484	235.78235610174187	3367.1006760349833	85.14940365768187
26000	17253.046000000002	235.69608398198605	3530.5248939058206	85.2961834639965
27000	18056.621999999996	237.3477415944812	3693.9556344378516	86.79586909451335
28000	18860.190000000006	240.67267734876276	3857.3811618570726	89.58036353670711
29000	19377.116	246.13501927916644	3961.8972832587215	92.21367311291498
30000	19423.385999999995	260.911321171688	3970.605901320265	93.63424293503665
31000	20301.604	255.7905140800459	4150.601983761305	91.56696161558615
32000	21179.370000000003	251.3193975358388	4330.569838171143	89.74361898251134
33000	22053.185999999998	245.6914634342105	4509.6575630463285	88.5501753218384
34000	22926.06	240.9242687835527	4688.567015806745	87.65025518914376
35000	23798.927999999996	237.37709300698086	4867.472020911304	87.05110213345841
36000	24582.934	236.00899494157758	5027.873780495302	85.15196074982914
37000	25366.947999999997	240.63948954585342	5188.2762113293065	83.96590797681942
38000	26150.931999999997	250.99885545555802	5348.66911255466	83.54249064863662
39000	26312.3	245.18268363723405	5380.284291947593	81.02193582901917
40000	26348.967999999993	240.7633027038993	5387.083417277933	78.0126611030966
41000	27234.302000000003	241.51618587581186	5566.993929445336	75.38097750037625
42000	28117.579999999998	241.20791197636947	5746.551087551896	73.30486985139267
43000	28998.172	242.84395706800015	5925.665337638182	72.17098355546074
44000	29879.994	246.4316253243476	6105.07059381205	71.72199628628125
45000	30761.760000000002	250.27336307858855	6284.460586043832	71.8437153540602
46000	31526.214	279.18068335756976	6441.39079182912	77.60905597376666
47000	32290.656	315.74179068064643	6598.325687970185	84.60130586433552
48000	32852.65	346.08357272645867	6712.226761759785	90.34366295657232
49000	32933.384000000005	354.20524242308824	6726.207639143552	89.97858711016319
50000	32990.952	364.11903257649567	6736.193189281863	89.79641326344816
51000	33872.228	367.3240917409752	6913.524441050458	88.20805454720794
52000	34752.21799999999	369.2832609197908	7090.51478133174	86.86008050707851
53000	35630.744000000006	371.7598837720751	7267.3074061923635	85.8568484269829
54000	36507.16599999999	375.0797376617953	7443.796520888475	85.08891512815192
55000	37383.64400000001	378.77991919084394	7620.2940433567055	84.69953138481293
56000	38174.73399999999	391.926213129186	7784.334275595012	83.61563040585862
57000	38965.84000000001	407.1089209426771	7948.359549725108	83.25535398731138
58000	39311.58	427.8504001270662	8016.343679998376	85.16780205130057
59000	39390.39199999999	435.1526817821806	8029.741556508753	87.85635205680117
60000	39447.284	441.0143101533081	8039.302036157291	90.52744402793624
61000	40324.157999999996	441.95087112081666	8216.74538624139	96.00655140878786
62000	41200.611999999994	442.77342740704546	8394.105177869416	102.5168352657587
63000	42073.864	444.29591088222486	8570.75171153341	109.31424854337135
64000	42946.734000000004	446.221295477678	8747.318321679533	116.80978694444231
65000	43819.626	448.33535444897757	8923.88236301607	124.9046042651553
66000	44619.618	438.90234362555157	9082.586148654926	126.27252060221461
67000	45319.43	440.1796228561434	9221.029609689567	128.71818931460226
68000	45549.32400000001	444.27265500165805	9264.961566170125	128.99410848107024
69000	45617.293999999994	446.4957454121042	9276.633130612976	131.20123745506334
70000	45673.804000000004	448.9913523344464	9285.980720696534	133.73591380628363
71000	46560.734000000004	448.65187811685223	9465.148974913594	133.1864950490813
72000	47445.088	448.73771277019165	9643.653003896225	133.29091907019273
73000	48325.724	450.81211083012374	9821.19217334664	133.83823207152534
74000	49205.746	454.1267767240539	9998.587003697323	135.12870489571645
75000	50085.75	457.8056514626172	10175.973912582775	136.99974283218114
76000	50869.764	463.5152542425731	10339.678921695839	137.77647376325893
77000	51369.882	507.6599015920444	10443.663498814669	140.54913264286324
78000	51539.28000000001	561.323473072544	10477.665483416491	146.69874076983453
79000	51604.225999999995	587.2505344626506	10490.078947411632	151.88660647193996
80000	51661.653999999995	610.70406319628	10501.088172925829	157.49269134351815
81000	52537.29999999999	606.9610545807521	10677.722065389986	154.001550769803
82000	53410.252	603.9734590342341	10853.936743046563	151.02824846599182
83000	54281.369999999995	602.9604042463243	11029.793718408282	148.7024483456708
84000	55152.499999999985	602.178213414528	11205.653191177109	146.7911742137025
85000	56023.617999999995	601.629247992482	11381.504602259358	145.3106690237329
86000	56767.37000000001	613.9744741165279	11531.694135076754	146.36123137107367
87000	57121.13799999999	639.5581641831592	11600.876397410273	146.9002386450887
88000	57256.77999999999	658.8191497587839	11625.830993359361	147.73043306445325
89000	57321.852	659.9343004471488	11636.906585639874	146.77806281610026
90000	57384.076	658.9018267659868	11647.340844981893	145.70413756919703
91000	58267.041999999994	657.2593652398996	11827.604332851333	145.1697504871379
92000	59146.365999999995	657.1196389665703	12006.879107863691	144.68354443389785
93000	60024.6	658.690432634667	12185.876007950803	144.68062871630175
94000	60902.826	660.7108805958765	12364.87318849774	144.86256798982916
95000	61781.043999999994	663.1356679560786	12543.86829844411	145.22394545231586
96000	62335.564	684.6545953366236	12658.301358163913	150.5987923395526
97000	62580.56	717.7293412484185	12708.808332866774	155.47863388709914
98000	62675.784	729.3072649698329	12727.754724241306	158.54538878688825
99000	62720.978	731.6541681210379	12736.60425356666	159.80961924982498
100000	62761.170000000006	732.4160452305174	12744.332236769336	160.48974329990037


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	223.704	94.11682282024705	37.123457323079364	14.21996291353668
8000	415.696	189.14312647657417	67.81585456985655	28.098553934404453
12000	607.7059999999999	284.22860627788094	98.51267943606898	41.98904228250315
16000	799.6959999999998	379.3224578171512	129.20624480504907	55.88092531717735
20000	991.7	474.42537518794484	159.90182357782223	69.77492242820529
24000	2799.2239999999997	443.91736776616943	516.8640979697238	59.83153915497095
28000	3005.4540000000006	387.64648282796134	552.7357239633088	47.33489611867843
32000	3211.668	353.1539960225095	588.6055790520033	41.59728967740054
36000	3417.9019999999996	346.9949877896094	624.4786332815462	45.26657829766643
40000	3624.114	370.57421845323	660.3472485683712	56.53751635260595
44000	5399.000000000001	386.20952735817156	1012.7183576014052	57.65089040892884
48000	5583.898	441.56352410245324	1044.099627028051	58.74986461707039
52000	5768.784	506.92569499768763	1075.4784371555731	66.56088517175888
56000	5953.67	578.9232657845656	1106.8579018892651	79.12064900080247
60000	6138.5599999999995	655.3740488538672	1138.2368170456768	94.55745136614763
64000	7896.976000000001	608.7662946429722	1487.9140424262005	92.81037200260143
68000	8088.976	603.4758772164984	1521.6488279864739	97.69655190400131
72000	8280.974	625.7684954287104	1555.3837676577468	108.61725393001832
76000	8472.976	672.9193778884495	1589.1188244854807	123.98875549769234
80000	8664.972	740.18448878641	1622.8533522080531	142.37321650702526
84000	10456.634000000002	758.1404997931886	1977.3103324142837	141.8651300825831
88000	10620.189999999999	822.1520532656293	2007.3127143507688	147.82364902577612
92000	10783.748000000003	895.5120144959892	2037.3161002073637	156.02186710476045
96000	10947.3	976.1034057698783	2067.3181664657586	166.125763934413
100000	11110.858000000004	1062.2799203578847	2097.3208800096436	177.80760218371557


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T2000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
80000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
120000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
160000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
200000	62.774	21.54065726842047	11.255639738007659	3.7175276422360746
240000	2281.8700000000003	236.47210166670132	444.46337102265545	34.996610154774544
280000	2352.9800000000005	459.288543147624	451.57437102267966	54.584279410538585
320000	2424.0919999999996	683.4574937087652	458.6855710227055	75.79935905261684
360000	2495.202	907.9698150856491	465.7965710227314	97.58537263978151
400000	2566.314	1132.6302054186376	472.9077710226935	119.63169479712303
440000	4759.874000000001	1098.793154007311	925.0939757388202	121.45618760598882
480000	4830.986000000001	1139.8062591335429	933.3984847829284	126.39025987593797
520000	4902.0960000000005	1221.5161494834567	941.7027171165488	136.2959199665696
560000	4973.2080000000005	1336.4832336380273	950.0072261606704	150.19327196289146
600000	5044.318000000001	1476.9559767591065	958.3114584941611	167.08846726883
640000	7271.528000000001	1445.461490050074	1403.8845080023693	165.3315148907931
680000	7342.639999999999	1459.103112706951	1410.9957080023953	167.38961234614402
720000	7413.750000000002	1506.564906541442	1418.106708002421	172.38148453276986
760000	7484.862000000001	1584.813745900621	1425.217908002447	180.06356346536109
800000	7555.972	1689.5735147387547	1432.3289080023958	190.10960538631988
840000	9773.516000000001	1651.1989457845475	1886.9538221145826	189.7614286895041
880000	9844.628	1645.2559304375723	1895.5409157103434	190.15555451266192
920000	9915.740000000002	1669.8546420572065	1904.1280380032701	194.3801466903602
960000	9986.850000000002	1723.686092438721	1912.714894424163	202.19496170556883
1000000	10057.962000000001	1804.1383016572393	1921.3019966347772	213.20599837337093
1040000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1080000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1120000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1160000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1200000	12184.284	1800.3873889508711	2343.422361422727	210.79788096042464
1240000	14386.052	1918.4194449992187	2779.245947526781	232.2901204761953
1280000	14457.163999999999	2040.9043236935702	2792.2318923828743	255.342930571361
1320000	14528.275999999998	2179.7674373361733	2805.2176811959207	282.513404497991
1360000	14599.385999999999	2332.080462535068	2818.2032012332265	312.72966327484033
1400000	14670.497999999998	2495.389493329202	2831.1889900462184	345.1938766240719
1440000	16879.396	2555.6632884252267	3282.1319808188573	343.797789528387
1480000	16950.506	2634.179240169084	3299.0069394690718	364.8531208126899
1520000	17021.618	2729.017050921042	3315.8817761480013	392.08901341770644
1560000	17092.727999999996	2838.536175240877	3332.756734798198	424.3173365980282
1600000	17163.839999999997	2961.1138496030703	3349.6320482059864	460.49172322163986
1640000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1680000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1720000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1760000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1800000	19294.115999999998	2976.810889313894	3785.9635245224063	462.18604182340954
1840000	21563.917999999998	2869.8908155065565	4231.407775589927	444.74587919579636
1880000	21706.142	2799.840715492381	4250.338196294765	435.43401708448533
1920000	21848.363999999998	2760.750892731098	4269.268552300143	429.7749256977046
1960000	21990.586000000003	2753.9390824707793	4288.198892033474	427.91370384488494
2000000	22132.807999999997	2779.6422018222256	4307.129104915393	429.8992873511732


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T3000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
60000	157.14600000000002	335.9431782707706	39.90360610749417	95.57125895825156
120000	263.812	673.0610591551937	70.4269239104424	192.07390268313037
180000	370.48	1010.3118571565469	100.95139537325817	288.5939479953895
240000	477.1460000000001	1347.5878850433307	131.4751685877339	385.11519839870095
300000	583.8119999999999	1684.8765172083088	161.99848639075006	481.6363697405739
360000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
420000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
480000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
540000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
600000	2803.214	1733.8085123039907	608.8647951949488	469.3189403645432
660000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
720000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
780000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
840000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
900000	5008.472	1762.6995137685828	1048.8244394999497	469.32419402807
960000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1020000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1080000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1140000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1200000	7199.873999999999	1764.6213183960385	1489.3486925972188	457.2347800522138
1260000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1320000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1380000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1440000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1500000	9366.082	1743.914257715161	1925.2300319393573	453.389552417822
1560000	11690.771999999999	2041.4545682527448	2380.775234011745	489.01352852817666
1620000	11797.438	2378.231222502229	2391.441834011784	522.5950512444525
1680000	11904.106000000002	2715.14599253971	2402.108634011786	556.1952644214149
1740000	12010.772	3052.1425987540124	2412.775234011631	589.8098215141271
1800000	12117.437999999998	3389.201061691875	2423.4418340114753	623.4369302947794
1860000	14407.844000000001	3372.210949494908	2880.646910045981	626.548850055567
1920000	14514.51	3390.567803556084	2891.9660907521934	624.8828584276324
1980000	14621.176000000001	3442.0409765499458	2903.285271458392	625.2648951001642
2040000	14727.844000000003	3525.1819589134557	2914.604680132724	627.6912898882216
2100000	14834.51	3637.817145771167	2925.9238608389123	632.138405234247
2160000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2220000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2280000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2340000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2400000	17031.646	3654.7447132618654	3379.262229200275	628.1714624863163
2460000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2520000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2580000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2640000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2700000	19238.214	3663.5562497302785	3828.912325252356	635.877673431124
2760000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
2820000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
2880000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
2940000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
3000000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T4000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
80000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
160000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
240000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
320000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
400000	59.25	14.49291091074069	11.183693266236386	3.245013009384102
480000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
560000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
640000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
720000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
800000	2309.6539999999995	55.31581493770341	468.69977332784026	20.673646115227648
880000	4665.929999999999	421.58510876611086	937.4995063674298	85.00680159244216
960000	4808.151999999999	870.0342792327209	965.5286081786929	171.55471344022462
1040000	4950.373999999999	1319.3662250590876	993.5580282928189	259.5168855243832
1120000	5092.596	1768.908355538334	1021.5873760106291	347.82153048039066
1200000	5234.817999999999	2218.532904971211	1049.6164778218774	436.26004818077297
1280000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1360000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1440000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1520000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1600000	7471.06	2226.0242325924687	1502.3562776600102	442.3038198845053
1680000	9851.218000000003	2221.384196365459	1992.9618759406571	441.30618069125757
1760000	9993.440000000002	2303.52921430477	2022.5167536464207	461.1722011101691
1840000	10135.662000000002	2466.2700339031985	2052.071571033236	498.074471227923
1920000	10277.884000000002	2695.0456146013958	2081.6262180906215	548.5854065578793
2000000	10420.108000000002	2974.663162992109	2111.1814618270105	609.3314839492554
2080000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2160000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2240000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2320000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2400000	12661.049999999997	2940.1563256133927	2567.83453161137	593.4796656871258
2480000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2560000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2640000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2720000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2800000	14898.524000000001	2950.837313574271	3029.317773487738	592.3374259190601
2880000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
2960000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
3040000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
3120000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
3200000	17122.944	2942.9923527487767	3471.0161828763644	586.6360937888832
3280000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3360000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3440000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3520000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3600000	19365.264000000003	2914.706706187319	3934.0961304356074	579.0484138640753
3680000	21727.715999999997	2877.871948920284	4404.7133322926775	578.6824218620177
3760000	21869.938000000002	2901.66735103113	4426.587591160916	578.3595716367582
3840000	22012.159999999996	2993.616846454768	4448.461878765904	586.2558530398062
3920000	22154.381999999998	3147.7535126492307	4470.335996035708	602.0478071703867
4000000	22296.604	3355.5185106170024	4492.210113305513	625.1373762146807


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T5000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
200000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
300000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
400000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
500000	51.39400000000002	16.281214942380686	9.68679710674935	3.6509539145863803
600000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
700000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
800000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
900000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
1000000	2336.9860000000003	41.418880343255104	477.151541615087	19.146128149340072
1100000	4782.057999999999	581.8968060823919	968.4573293057201	124.85566972799708
1200000	4959.835999999998	1143.2640589236883	1003.639519885752	235.41315013616634
1300000	5137.614	1705.1691615802952	1038.8221056769655	346.41934052588033
1400000	5315.392	2267.2122477752755	1074.0045239344586	457.54690492045205
1500000	5493.17	2829.31108734971	1109.1867704825504	568.7243750070419
1600000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
1700000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
1800000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
1900000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
2000000	7780.196000000001	2829.2028350175096	1568.9717458310338	579.9797781950593
2100000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2200000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2300000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2400000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2500000	10055.981999999998	2865.0015644199743	2032.3053000255725	575.4794290615838
2600000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
2700000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
2800000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
2900000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
3000000	12320.644000000004	2865.737209597405	2472.2546981806204	578.8421771528734
3100000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3200000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3300000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3400000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3500000	14625.312000000002	2867.980306599053	2942.502064260558	581.8020018189483
3600000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
3700000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
3800000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
3900000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
4000000	16882.384	2879.3999146704937	3399.0571036610936	586.8359635096879
4100000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4200000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4300000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4400000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4500000	19159.309999999998	2871.4204861976455	3859.4515396214947	578.9338690822747
4600000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
4700000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
4800000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
4900000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
5000000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T6000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
120000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
240000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
360000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
480000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
600000	51.682	9.75628549534436	10.06781484058354	1.6933390630526202
720000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
840000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
960000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
1080000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
1200000	2375.4559999999997	85.15492172113876	479.07986312350306	21.788761073107427
1320000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1440000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1560000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1680000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1800000	4691.910000000001	98.77265669764606	940.9653546533236	23.732395165536577
1920000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2040000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2160000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2280000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2400000	7014.348	80.3722451817514	1411.2390040628125	43.103156798848666
2520000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
2640000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
2760000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
2880000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
3000000	9303.056	70.22444829101785	1887.1165471679983	55.660929816063586
3120000	11811.000000000002	694.7350270906646	2385.3450384326156	85.80856493345563
3240000	12024.333999999999	1366.8596039437748	2406.6784384324537	140.61191381254542
3360000	12237.668	2040.6326242222033	2428.0118384321427	203.1811750802587
3480000	12450.999999999998	2714.820698413311	2449.3450384318326	268.13321121232235
3600000	12664.333999999999	3389.1850117041413	2470.6784384315224	334.0819831183214
3720000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
3840000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
3960000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
4080000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
4200000	14943.959999999997	3393.5430066066474	2930.4973445362807	322.9043422716066
4320000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4440000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4560000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4680000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4800000	17264.078	3390.8276734803276	3398.7730463733924	324.56828806981287
4920000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5040000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5160000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5280000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5400000	19576.639999999996	3390.6525250196637	3862.669973384175	327.7108899038492
5520000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
5640000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
5760000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
5880000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
6000000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T7000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
140000	305.5379999999999	779.8409660921612	35.40983024256492	77.81327122364603
280000	554.4259999999999	1566.7660911160642	60.29863024234412	156.4784560496909
420000	803.316	2353.7830272100746	85.18763024198195	235.17111638552967
560000	1052.204	3140.814863747588	110.07643024161985	313.86979813801156
700000	1301.0939999999996	3927.861490894109	134.9654302412577	392.57176444670125
840000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
980000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
1120000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
1260000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
1400000	3631.463999999999	3927.6044084097875	616.6856663747465	395.872203194855
1540000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
1680000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
1820000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
1960000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
2100000	5964.92	3908.561955411335	1089.182714955692	391.6838246431854
2240000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2380000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2520000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2660000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2800000	8279.954	3886.8553943664497	1563.1823356626714	393.2269593323476
2940000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3080000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3220000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3360000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3500000	10600.217999999999	3894.1697118464454	2020.8361449533556	397.26652600113584
3640000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
3780000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
3920000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
4060000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
4200000	12930.292	3903.43192192261	2485.4234306184503	389.60392016126855
4340000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
4480000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
4620000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
4760000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
4900000	15274.358000000002	3929.8655583614504	2976.028052761236	390.9047002535997
5040000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5180000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5320000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5460000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5600000	17577.608	3921.3332941312474	3436.7088322445575	401.6192762288756
5740000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
5880000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
6020000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
6160000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
6300000	19883.456	3926.7444606532677	3901.1590078840463	409.1431397060876
6440000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
6580000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
6720000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
6860000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
7000000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T8000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
160000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
320000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
480000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
640000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
800000	64.34600000000003	19.998406714313802	11.993483223215883	4.004202517552446
960000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1120000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1280000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1440000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1600000	2423.8100000000004	36.42799442431283	492.35909222362113	18.367398184698732
1760000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
1920000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
2080000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
2240000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
2400000	4769.116	89.68624856811819	964.2919580528826	29.578731444096928
2560000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
2720000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
2880000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
3040000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
3200000	7087.678000000002	94.68323585044556	1452.6337648188169	34.9957628299123
3360000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
3520000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
3680000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
3840000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
4000000	9424.943999999998	123.13613669431155	1914.5606024434776	35.222825036115694
4160000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4320000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4480000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4640000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4800000	11807.258000000002	121.48123053926273	2387.6818968552793	40.643034258213575
4960000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5120000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5280000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5440000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5600000	14155.584000000003	124.49279989889635	2860.371284980759	41.554582805037
5760000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
5920000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
6080000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
6240000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
6400000	16493.327999999998	137.78499037752158	3336.915125338979	44.87054661388272
6560000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
6720000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
6880000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
7040000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
7200000	18853.268	147.67730140786867	3815.0786918822027	44.157444460683934
7360000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
7520000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
7680000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
7840000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
8000000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T9000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
180000	373.992	1013.9959339475786	64.73211774716879	172.81876808661747
360000	693.9920000000001	2025.8624771401553	119.06852275157155	344.63363241402783
540000	1013.9920000000005	3037.7705309168227	173.40492775515037	516.4564383877472
720000	1333.9919999999997	4049.6889782709095	227.74133275812807	688.2812383648624
900000	1653.9920000000009	5061.611585547743	282.07773776171575	860.1068373139764
1080000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1260000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1440000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1620000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1800000	4000.3759999999993	5048.115804674498	764.7092085153045	857.7813555191515
1980000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2160000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2340000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2520000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2700000	6376.204	5058.494196320133	1231.765863329211	857.8743795765256
2880000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3060000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3240000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3420000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3600000	8741.948	5061.34479726661	1709.2707153556325	860.3037912481371
3780000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
3960000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
4140000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
4320000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
4500000	11089.058	5083.003829744333	2194.6633065751926	858.7130964999427
4680000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
4860000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
5040000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
5220000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
5400000	13455.36	5081.298465777336	2675.5267061232717	863.6691988463809
5580000	16150.431999999997	5074.821172689077	3226.4356848757643	874.6994128270294
5760000	16470.431999999997	5250.274792945604	3299.6917369854773	936.1191688050725
5940000	16790.432	5605.797076964763	3372.947789096869	1046.359458804147
6120000	17110.431999999997	6110.035706505596	3446.2038412062657	1191.950552356144
6300000	17430.431999999997	6729.644255192097	3519.4598933135835	1361.5994656633063
6480000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
6660000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
6840000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
7020000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
7200000	19791.770000000004	6736.012092191904	4002.9283376513413	1366.4803624955643
7380000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
7560000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
7740000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
7920000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
8100000	22146.269999999997	6706.591303845957	4483.514549601501	1358.273703629947
8280000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
8460000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
8640000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
8820000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
9000000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875


==> Simulation_results/Weak_regret/DETECT_WS_weak_K10_T_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
100000	18965.854000000003	469.85795253459196	3719.9883688696054	134.94604807059042
1000000	21676.604	1921.6058148399397	4331.158271498656	373.4949688870567
2000000	22132.807999999997	2779.6422018222256	4307.129104915393	429.8992873511732
3000000	21423.096	3650.8367217124955	4270.994830769068	633.323924017319
4000000	22296.604	3355.5185106170024	4492.210113305513	625.1373762146807
5000000	21457.78	2907.490359101241	4312.0071845817565	576.0530539622163
6000000	21882.601999999995	3376.3420651804004	4332.192827000909	320.4074584133839
7000000	22188.019999999997	3905.7351427982026	4370.195819347351	393.97187834590017
8000000	21218.138	140.59743839929993	4287.0544084361245	63.3563708931864
9000000	24489.674	6682.272202278038	4967.52652974105	1351.7910977529875
10000000	23238.453999999998	5569.5688161616235	4497.229578301239	530.456430307111

==> Simulation_results/Weak_regret/DETECT_WS_weak_K15_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	442.0040000000001	324.8278226726003	93.90021909173164	69.18129225969435
40000	776.2879999999999	649.7680222766687	165.2485520414213	138.63333379386347
60000	1110.578	974.9003476572475	236.59834428128494	208.1389864361004
80000	1444.8600000000001	1300.0704603811116	307.9456108622161	277.65661572871295
100000	1779.1460000000002	1625.264743235528	379.29570948373106	347.1815824769659
120000	5145.8240000000005	1655.389255406581	1081.6419554225408	344.4474196078307
140000	5442.966	1759.1404144840494	1129.9587768358351	353.3277403298454
160000	5740.112	1902.7645370343532	1178.275181792778	369.5529402809749
180000	6037.252	2078.012976030495	1226.5915587145878	392.212671033636
200000	6334.398000000001	2277.5963595266153	1274.9089830433013	420.2669632954893
220000	9696.065999999997	2384.8277380520008	1993.8413242180304	440.2007300851105
240000	9956.066	2517.7594344716717	2046.6274682544433	460.3124644306154
260000	10216.066	2667.6789336058505	2099.4125564238793	484.1371693209494
280000	10476.068	2831.89287052867	2152.1990473628885	511.1564365056156
300000	10736.068	3008.05739338272	2204.983858239985	540.8905277181057
320000	14276.8	3135.4626569260527	2950.417948384093	567.8866339174641
340000	14796.802000000001	3308.6102115735684	3046.0723373276955	592.0048237480503
360000	15316.802	3536.1214620095334	3141.7240527405997	627.5052512889775
380000	15836.803999999998	3808.2677024810114	3237.3779802093095	672.5907911317847
400000	16356.802000000001	4116.198339141484	3333.0291485225343	725.4706725169465
420000	19725.574	4185.806680465148	4048.084705992797	748.3191647132762
440000	20022.718	4274.755485763159	4113.251248774598	772.7170331241946
460000	20319.858	4395.488717112378	4178.414687002242	806.514186056556
480000	20617.001999999997	4545.489030143084	4243.580373338902	848.5933940920019
500000	20914.144	4721.96248166939	4308.745076820808	897.7889779280011
520000	24295.042000000005	4728.141765758156	5032.088694310218	902.731216700885
540000	24555.042000000005	4759.1430486446025	5074.737687140292	896.2201390699445
560000	24815.044	4815.807409648631	5117.38841002561	894.2780577329464
580000	25075.04	4897.221426146781	5160.0363990349415	896.9323296156936
600000	25335.042	5002.196625407684	5202.685995572883	904.1448023568915
620000	28718.792000000005	5024.8704142778115	5931.325277376734	896.5997544976436
640000	29015.934	5026.135540773514	5994.299143392984	896.2855811281665
660000	29313.078	5056.582671826671	6057.272190430805	903.7240125443235
680000	29610.222	5115.702652139458	6120.244706797083	918.7310451358663
700000	29907.364	5202.505157990292	6183.219008369887	940.9396974215849
720000	33306.719999999994	5129.533504594307	6904.402889122891	928.6787535852349
740000	33641.004	5035.963594262551	6969.048917265689	918.7083809223275
760000	33975.291999999994	4961.9822776897	7033.695980517783	914.165996962778
780000	34309.578	4908.4793535491	7098.34268102927	915.1354511492975
800000	34643.864	4876.122555754498	7162.988679809283	921.5944444698079
820000	38113.97800000001	4720.596938989341	7897.5365814716015	906.0238872587028
840000	38522.55	4600.087282923132	7973.793037120095	900.8886661551722
860000	38931.122	4533.850262973206	8050.051894161816	908.1017200428561
880000	39339.693999999996	4524.245701207364	8126.3083036128355	927.3729443265385
900000	39748.268	4571.653666373055	8202.56777464328	957.9786608153496
920000	43319.75000000001	4518.7962980840175	8938.37143469098	972.5536815445782
940000	43839.756	4568.21695026554	9029.805084537975	1008.8003784522343
960000	44359.75399999999	4644.908439284656	9121.238912926392	1049.8794570578377
980000	44879.754	4747.555355142036	9212.671530735879	1095.2448701793078
1000000	45399.75199999999	4874.514929341521	9304.105173014523	1144.3895377348729


==> Simulation_results/Weak_regret/DETECT_WS_weak_K20_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	951.3639999999999	1598.1979741585349	181.0706046674025	301.6979730904055
400000	1709.2599999999998	3195.8509044766847	320.51744364793615	602.5160328955945
600000	2467.152	4793.5834812725325	459.96403586648876	903.3576294355219
800000	3225.0479999999993	6391.34651473346	599.4114386947615	1204.2071208491686
1000000	3982.944000000001	7989.118358416169	738.8584187915274	1505.057919264873
1200000	10004.357999999998	8482.187195636381	2033.7399079513737	1718.525878633866
1400000	11141.202000000001	9393.656450716324	2276.777385972086	2015.468398694125
1600000	12278.045999999998	10546.822781571287	2519.815287921443	2345.6174312648936
1800000	13414.885999999999	11871.454145429136	2762.8522064742547	2696.803956005557
2000000	14551.727999999997	13316.488339132056	3005.8892363088808	3061.797007366751
2200000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
2400000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
2600000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
2800000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
3000000	19421.504000000004	13346.673435398881	4059.746304809275	3066.446872741917
3200000	25410.576	13197.81317704751	5306.608615954459	3010.644946852349
3400000	26547.416000000005	13269.240511508144	5490.554165253341	2987.909393834854
3600000	27684.258	13589.13109580169	5674.500367610834	2996.9659565369984
3800000	28821.102000000003	14140.639900511967	5858.44669802071	3037.5308690795714
4000000	29957.942	14898.063093073393	6042.392485945976	3108.3704936639456
4200000	36411.698000000004	13910.941564261804	7468.540794943285	2969.0484616729436
4400000	37927.490000000005	13377.879645222807	7808.799581090449	2913.9515557267828
4600000	39443.276000000005	13358.969025978347	8149.056140219643	2961.857107968311
4800000	40959.066000000006	13856.313528782306	8489.312489565604	3108.0049258653476
5000000	42474.858	14818.024537708423	8829.571353542071	3339.525570191448
5200000	48851.94	14696.785320830459	10113.419088496496	3255.7676870792297
5400000	50367.729999999996	15258.850050471618	10349.783664765913	3230.2085224819775
5600000	51883.522	16434.49950929501	10586.148556485108	3281.264604764771
5800000	53399.31	18104.590605347097	10822.512310300135	3405.4921681572196
6000000	54915.098	20146.534611183026	11058.87671487204	3595.3141452516484
6200000	60937.164000000004	20268.035537060263	12367.602474472493	3725.4444402952645
6400000	62074.004	20593.615630638324	12592.160989850749	3880.3481665603836
6600000	63210.846000000005	21073.729880951152	12816.719654235296	4064.721219650862
6800000	64347.69	21698.125304076395	13041.278063535614	4274.752429946175
7000000	65484.53199999999	22454.767649168647	13265.836957370053	4506.857830877782
7200000	71519.534	21879.751652679646	14539.54480264673	4373.653268028427
7400000	72656.378	21481.499360139747	14742.61957559932	4285.824454650951
7600000	73793.22200000001	21234.111813682037	14945.694133169392	4225.467230863405
7800000	74930.06	21142.88543153307	15148.767357454219	4193.767625873648
8000000	76066.90400000001	21209.834358564895	15351.842098280851	4191.37657036021
8200000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
8400000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
8600000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
8800000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
9000000	81066.068	21227.194773667517	16435.94513558409	4205.990692251822
9200000	87451.56999999999	21184.525086733058	17724.744669371907	4187.825693595591
9400000	88967.36	21610.688760386867	17924.243518329844	4214.012748651849
9600000	90483.14799999999	22487.391338626876	18123.742162733724	4283.45805599556
9800000	91998.938	23764.824988353328	18323.24066970454	4394.110814628604
10000000	93514.72799999997	25382.56279358411	18522.739508659477	4542.962068699832


==> Simulation_results/Weak_regret/DETECT_WS_weak_K20_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
200000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
300000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
400000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
500000	180.296	49.87875058579555	38.52289952627302	11.033819741671422
600000	5449.218	763.4549595941395	1184.9536495884831	201.83420607209743
700000	5828.161999999999	1553.809862969798	1277.1041194934855	392.68761770048917
800000	6207.109999999999	2349.9484779647582	1369.2552755659476	586.0798031129168
900000	6586.058	3147.4829874672178	1461.4066278795426	780.1250633983677
1000000	6965.006000000001	3945.567007691319	1553.558243035574	974.4337558511087
1100000	12643.754	3717.0195453412507	2800.703888874771	915.903400656857
1200000	13401.647999999997	3972.199836286632	2953.2913396223753	947.5087747973098
1300000	14159.544	4609.85626297779	3105.8785461613916	1048.6147648738358
1400000	14917.439999999999	5498.494248387967	3258.465806910889	1201.806377753817
1500000	15675.336	6536.540693831527	3411.0540013136206	1389.967943949934
1600000	21370.944	5905.983126053333	4679.019776550369	1221.653245157274
1700000	22128.836	5327.387551334667	4857.30431495972	1097.1221465648507
1800000	22886.73	4878.128190445824	5035.590029010709	1018.9387946924015
1900000	23644.626	4596.2903671746235	5213.875567750664	998.0560561061932
2000000	24402.52	4513.349258514496	5392.160409977713	1037.9380363441903
2100000	29676.178000000004	4534.8195674158615	6539.184514967375	1079.952424432009
2200000	30055.126	4746.322741885319	6627.366080219753	1161.1496118251932
2300000	30434.074	5076.123440159605	6715.54766593945	1266.9916905755529
2400000	30813.022000000004	5502.99348880387	6803.729726013956	1391.8685286357681
2500000	31191.965999999997	6006.266408181449	6891.910163574355	1531.126639490779
2600000	36464.596	6182.56412671636	8063.023035365719	1534.743717592356
2700000	36843.54400000001	6507.967324371977	8153.940554265058	1583.847239278493
2800000	37222.492	6910.834736680272	8244.857088717114	1653.8757571728754
2900000	37601.43800000001	7378.484458269793	8335.773977834247	1742.3089960690972
3000000	37980.386000000006	7899.426645247672	8426.691353401531	1846.505496883652
3100000	43109.026	7782.14042756904	9557.026755633415	1847.360900502283
3200000	43298.49800000001	7743.072453871696	9601.580818295552	1858.6971723499428
3300000	43487.972	7750.266457292936	9646.13574026458	1880.5507994106683
3400000	43677.446	7803.59514747487	9690.69100887728	1912.5614657742913
3500000	43866.92	7902.124538746949	9735.2466007251	1954.2303251434466
3600000	49172.020000000004	7683.982163158195	10853.1355823812	1927.233467556075
3700000	49550.966	7551.337549735731	10894.805816398908	1905.8723114221264
3800000	49929.914	7501.883740406951	10936.476250416568	1888.402123298677
3900000	50308.861999999994	7537.259387044836	10978.14663946726	1874.9317910054729
4000000	50687.81	7656.288724250727	11019.817053337847	1865.5479336821898
4100000	55838.99199999999	7724.207227021637	12110.36590944752	1854.7277300449916
4200000	56028.46599999999	7868.146867708216	12129.313309447245	1854.9069755625403
4300000	56217.93999999999	8054.1977198973655	12148.260709446968	1857.0204368068446
4400000	56407.414000000004	8279.521400666421	12167.208109446696	1861.0615241794103
4500000	56596.888	8541.010260531635	12186.155509446417	1867.0177209064425
4600000	62262.047999999995	8611.440073412417	13404.587209172128	1921.3766255599753
4700000	63019.943999999996	8861.788607462939	13532.282398059144	1980.1034066225961
4800000	63777.83999999999	9296.018261442181	13659.97791010443	2058.2304093407183
4900000	64535.734	9889.934981563829	13787.672923978555	2153.6453122047355
5000000	65293.62999999999	10616.778262552156	13915.368567630101	2264.1654712332934
5100000	70393.51	10581.994045985219	15030.67526661955	2274.016290001518
5200000	70582.98199999999	10587.308426889453	15068.99699822579	2286.6204310399885
5300000	70772.45599999998	10626.457866780967	15107.319151227752	2305.5342380736734
5400000	70961.92999999998	10699.07107165747	15145.64155021864	2330.604178909565
5500000	71151.40400000001	10804.473366703463	15183.963978079564	2361.6341377551753
5600000	76456.382	11206.432934233007	16328.866562221234	2476.841605968103
5700000	76835.32999999999	11693.568948546985	16408.063593746778	2594.703191236103
5800000	77214.27800000002	12213.575600448143	16487.26057240848	2717.99754389654
5900000	77593.224	12762.431802598681	16566.456551749077	2846.017119298146
6000000	77972.17199999999	13336.583148225369	16645.652874298947	2978.1544876051025
6100000	83256.29999999999	13210.325005048975	17800.545354531732	2947.4099150316965
6200000	83635.24799999999	13128.680608629169	17881.240573039537	2933.8826355409615
6300000	84014.19399999999	13095.353509567343	17961.936306740037	2930.190178738331
6400000	84393.13999999998	13110.711451037108	18042.631594517436	2936.3697607837794
6500000	84772.08799999997	13174.584802128005	18123.327785523197	2952.3593953610043
6600000	90140.29	12846.29596948388	19269.12461031285	2938.7156426293186
6700000	90519.23799999998	12543.690163157113	19327.17702125423	2926.1984744325127
6800000	90898.18599999999	12285.660919603435	19385.229451210063	2919.279240869284
6900000	91277.134	12075.066215227882	19443.2819352415	2917.997806001392
7000000	91656.07999999999	11914.419764086057	19501.334146182275	2922.3612399800604
7100000	97503.57200000001	11422.148970845881	20731.344856771608	2803.075451863522
7200000	98450.94200000001	11041.922088241507	20910.743517427985	2705.1562971739404
7300000	99398.30999999998	10815.388232112206	21090.141706671366	2628.2758758188274
7400000	100345.67799999999	10752.266394329052	21269.539097179153	2574.3204275247786
7500000	101293.046	10855.407662138006	21448.936781708937	2544.7465029616646
7600000	106718.59599999999	10927.23459448933	22580.221411782673	2556.6226449405553
7700000	107287.018	11106.014441011273	22686.077015077823	2583.8566933388893
7800000	107855.43800000001	11426.001792863888	22791.932567451706	2630.8800082939465
7900000	108423.85800000001	11875.79410998673	22897.787914795732	2696.6604353546595
8000000	108992.28	12441.315907275335	23003.643509795438	2779.863917989151
8100000	114409.40799999998	12671.27776195948	24158.458040650145	2847.2116151726436
8200000	114977.82799999998	13046.303877378703	24271.81629367012	2949.8584174186262
8300000	115546.24799999999	13473.164076730704	24385.17294661099	3062.3712469844995
8400000	116114.66799999999	13947.098380352016	24498.530840722415	3183.7067256572495
8500000	116683.09	14463.484329362385	24611.888244001126	3312.8940366238135
8600000	122120.54199999999	14257.97831384224	25770.008288793862	3265.5111104512157
8700000	122688.964	14074.672006834906	25850.96571545625	3214.1524610269344
8800000	123257.38600000003	13949.128662638714	25931.9233851709	3168.1471023248555
8900000	123825.80200000003	13882.915805004368	26012.87993229391	3127.732052564523
9000000	124394.22400000002	13876.881335560476	26093.837540462082	3093.125254970976
9100000	129841.378	13846.700899143842	27258.913309212505	3082.0144194814147
9200000	130409.798	13810.033848050713	27350.526774756425	3066.2794962183652
9300000	130978.22	13833.952793076403	27442.140279405412	3058.8756050385778
9400000	131546.63999999998	13918.145194328148	27533.75368690186	3059.8631640134545
9500000	132115.06199999998	14061.531866840573	27625.367142303025	3069.2346474357705
9600000	137935.432	13434.636799702814	28892.48881368789	2940.7252574437966
9700000	138882.802	12893.31103925839	29089.40207614705	2786.521692084902
9800000	139830.16999999998	12472.990163482584	29286.314891343023	2656.5083329079844
9900000	140777.53799999997	12186.202674932374	29483.226964599336	2554.381563256766
10000000	141724.90400000004	12042.498726057374	29680.139543087465	2483.583576693324


==> Simulation_results/Weak_regret/DETECT_WS_weak_K20_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	1724.3219999999997	3180.2368852293584	468.3912333428224	904.7203627787692
800000	3240.11	6375.62495691381	892.7274808970782	1814.0259265601617
1200000	4755.9000000000015	9571.133165978254	1317.064120026103	2723.34995107248
1600000	6271.6900000000005	12766.670268881127	1741.401309060963	3632.6794005716893
2000000	7787.478	15962.21468194728	2165.737274165994	4542.008286346758
2400000	14922.306	17107.248129777687	3630.8128329282663	4660.06857710577
2800000	17195.992	18921.748577157803	4035.0715643837416	4887.926951689466
3200000	19469.674000000003	21218.21246545639	4439.329725749826	5203.829596975189
3600000	21743.359999999997	23857.876858496864	4843.5884286193	5592.878599134931
4000000	24017.044	26739.28507797851	5247.846901202449	6040.957215705897
4400000	29704.992	27394.075356548987	6464.787903513299	6188.594750866479
4800000	30462.888	28267.529919949102	6608.993627144157	6384.393978366197
5200000	31220.781999999996	29311.41559317416	6753.1983754783705	6605.91802077611
5600000	31978.675999999996	30508.244568985752	6897.403815869026	6850.674150511773
6000000	32736.571999999996	31840.778727808498	7041.609218577469	7116.264672766743
6400000	39882.168	32425.472063712437	8525.85395528437	7029.34101831039
6800000	42155.850000000006	33802.96874483759	8958.54891486475	7052.059413808683
7200000	44429.536	35863.69874038315	9391.245178357412	7200.431608638795
7600000	46703.22000000001	38498.100857354286	9823.94175619253	7466.971819863702
8000000	48976.902	41597.31887957679	10256.636668152765	7839.634137384502
8400000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788
8800000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788
9200000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788
9600000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788
10000000	53897.716	41603.68649485742	11315.374045765999	7839.392309869788


==> Simulation_results/Weak_regret/DETECT_WS_weak_K20_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1212.176	287.5955451362593	230.57180359703685	69.48175504897128
40000	2311.124	566.856084561544	436.112771692736	137.2785179528982
60000	3410.0780000000004	846.355226627685	641.6535229063222	205.1323850925346
80000	4509.0160000000005	1125.9042551280972	847.1928019458128	272.9989817372969
100000	5607.978	1405.4896794261185	1052.737873108887	340.875970336409
120000	10374.768	1500.6987692464386	2060.978996082644	332.3383664796061
140000	11170.552	1641.7404383343373	2213.0881332227564	350.51913125306766
160000	11966.35	1832.689283363539	2365.2043066284355	390.45642179459526
180000	12762.132000000001	2059.68491584298	2517.3109835770983	446.3379019895065
200000	13557.927999999996	2312.1651054887925	2669.424552256205	512.9881896133298
220000	18356.283999999996	2159.1061043105574	3699.9192894145626	495.7364630970621
240000	19189.968000000004	2060.053272109457	3861.398298046737	496.30245979455356
260000	20023.658	2079.3543920799593	4022.878926343927	518.3323169903414
280000	20857.338	2213.9121375610184	4184.3576479210005	559.2959193020063
300000	21691.018	2444.7677172543185	4345.835478439712	615.4204283089016
320000	26409.966000000004	2404.537832757056	5353.387089968981	619.0688030269345
340000	27129.97	2453.243200232885	5499.5687182020165	606.1706736912555
360000	27849.968	2606.5927236605266	5645.746731729581	614.287514871643
380000	28569.968	2847.721122803672	5791.928112414134	642.6086646011679
400000	29289.966000000004	3156.583140733029	5938.10664352622	688.6487437354754
420000	34352.05	3312.654089534719	7018.514063679555	722.3628422936688
440000	35526.79400000001	3598.7546238238237	7256.168252585581	776.637362015674
460000	36701.53400000001	3941.0271415124507	7493.819792564327	843.2571263403513
480000	37876.257999999994	4326.121053809958	7731.471497096354	919.5343096042604
500000	39051.00399999999	4743.639748733037	7969.126184109811	1003.2740472136659
520000	44100.613999999994	4997.280321766587	9066.452679581518	1032.8360316566013
540000	45237.452000000005	5367.287037503316	9288.163987219385	1079.5180223630598
560000	46374.284	5785.5240481801775	9509.87331216941	1139.223674754156
580000	47511.134000000005	6242.317506973764	9731.585146877196	1210.0262767802963
600000	48647.97800000001	6729.8257706451805	9953.295071929851	1290.101576887133
620000	53567.768	6654.352755350436	11018.14942159494	1290.0290801350095
640000	54515.138	6623.599969043014	11205.520829703037	1287.402482737047
660000	55462.507999999994	6627.722620167838	11392.890837468152	1291.3919238352782
680000	56409.869999999995	6666.624806923577	11580.258775837345	1301.923280849547
700000	57357.246	6739.713820274888	11767.631249797572	1318.849418838066
720000	62618.51399999999	6933.086745615308	12911.55754516979	1323.4388967542727
740000	64020.614	7230.104709732308	13217.065091027642	1371.560281501603
760000	65422.716	7579.031404240993	13522.56980293901	1432.3688943709287
780000	66824.82600000002	7973.049532028649	13828.076706968612	1504.3272760780221
800000	68226.92800000001	8405.824518723512	14133.584977340379	1585.9244060894325
820000	73089.562	8332.911001716564	15193.380963373962	1566.094277110361
840000	73999.03400000001	8258.601727992727	15383.275426515878	1541.133323430599
860000	74908.508	8196.093133347533	15573.169161972284	1519.9376037082334
880000	75817.98	8145.650732169218	15763.063135184999	1502.666447545714
900000	76727.454	8107.492761149609	15952.958305915012	1489.4466420581737
920000	81792.676	7988.172108271077	17055.994410200616	1424.1300612699824
940000	82929.522	7822.0379148514385	17307.419690534232	1370.5234185955705
960000	84066.36200000001	7681.437529371707	17558.83824886592	1324.398491413687
980000	85203.20800000001	7567.789748901152	17810.261834037527	1286.5570644214556
1000000	86340.04400000001	7482.319258220528	18061.684471029526	1257.7401298817483


==> Simulation_results/Weak_regret/DETECT_WS_weak_K20_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	554.5039999999999	260.05562170855336	109.9737987329188	46.42505386963614
20000	990.2940000000001	513.0670595156154	193.8166168378353	91.04272365262005
30000	1426.0839999999998	766.342278840061	277.65679867136123	135.73573538134113
40000	1861.8700000000003	1019.689761806665	361.49830630881297	180.4468271830571
50000	2297.6620000000003	1273.0717731865886	445.3419780201718	225.16880662646892
60000	6845.228	1349.239332338369	1419.5445303048214	249.08412994495427
70000	7451.543999999997	1472.7267510845315	1536.4605529661599	279.58351349824676
80000	8057.853999999999	1649.7293202637147	1653.373491638084	323.1365179010223
90000	8664.171999999999	1865.0798544048093	1770.2867721179878	375.22861542050424
100000	9270.49	2107.0638359206023	1887.2034576803658	432.78942154278803
110000	13713.782000000001	2108.7259357135786	2857.860167821744	429.63777390877175
120000	14225.354000000001	2118.978202416333	2964.838465399128	440.89780078160896
130000	14736.932	2166.495411636036	3071.8163743710056	460.96593197503
140000	15248.515999999998	2248.941875970414	3178.7959358570197	488.76398699295027
150000	15760.094000000001	2362.6496943342604	3285.7757404262056	523.061647262035
160000	20332.95	2459.5601499138897	4274.700249678107	537.2161229418681
170000	20996.109999999993	2630.5363175215816	4400.361418925086	572.7757906455431
180000	21659.269999999997	2828.6914141308835	4526.021210921686	612.2478531523542
190000	22322.422	3048.7008414361244	4651.684175825996	654.9288530587748
200000	22985.582	3286.198287389244	4777.344701272967	700.2225516846231
210000	27420.706	3233.796483159282	5739.196067468345	682.732708472734
220000	27951.235999999997	3170.1192521389808	5849.292541091306	672.1021046652043
230000	28481.755999999994	3137.8545981014904	5959.387570695315	667.4920613730006
240000	29012.284000000003	3137.960871164586	6069.484038621807	669.0255814630303
250000	29542.814000000002	3170.44397799495	6179.578574780239	676.657102638164
260000	33977.92799999999	3212.620681115165	7155.300474515192	672.0794722235665
270000	34451.606	3222.390915730461	7253.592374220776	661.6969317488176
280000	34925.292	3247.510838687924	7351.887708711854	653.9060820503146
290000	35398.978	3287.6452620676014	7450.178114364676	648.8056237459142
300000	35872.662	3342.2418852879746	7548.471733672186	646.4498494014276
310000	40314.098	3329.3396140969976	8518.226485449111	646.5545927539044
320000	40768.836	3341.1962866520985	8609.64080172226	662.6836069773245
330000	41223.574	3377.187863731865	8701.051382062833	683.7999225410507
340000	41678.31199999999	3436.560129111021	8792.468419235018	709.4608966421574
350000	42133.04399999999	3518.135579723373	8883.8830137638	739.1940396125772
360000	46585.72799999999	3556.248231045996	9853.220148523133	730.3130056519238
370000	47078.35400000001	3694.4172296895053	9947.813397529442	748.6560612731126
380000	47570.990000000005	3865.3535984664813	10042.407399668113	771.3028238986875
390000	48063.62000000001	4064.9176733716104	10136.99977930455	797.8880530758031
400000	48556.252	4289.121123713396	10231.593898325833	828.0346363474702
410000	52924.738	4320.091994971611	11175.2385252344	841.2737297590555
420000	53265.79400000001	4333.140133837251	11239.901972650663	848.8592571319584
430000	53606.84199999999	4367.749167344666	11304.564098887666	860.2592996031206
440000	53947.89399999999	4423.437547891157	11369.225472985552	875.3291038852773
450000	54288.95	4499.393847493979	11433.887843061977	893.8786770339375
460000	58764.432000000015	4517.140259807453	12401.99111421533	899.1325151011873
470000	59257.06	4528.601225043625	12512.55700834767	897.0352736099802
480000	59749.68000000001	4577.109815971939	12623.123229543835	906.0441414556195
490000	60242.326	4661.544668588825	12733.692521246334	925.8500824065725
500000	60734.952000000005	4780.002330508034	12844.257735441684	955.7747131860766
510000	65237.490000000005	4726.896131357714	13825.092217676589	957.4242718922802
520000	65749.064	4680.322677468596	13929.336163956294	952.3071355668048
530000	66260.648	4645.404937873325	14033.585432663913	949.9465889889942
540000	66772.22400000002	4622.416037584202	14137.82936800006	950.370220665735
550000	67283.80200000003	4611.51542925558	14242.075414762367	953.5711332921985
560000	71724.33799999999	4585.6461913375815	15220.4971090305	959.9557528011559
570000	72235.91600000001	4606.465287405414	15330.275390362713	956.7025341359926
580000	72747.49200000001	4647.928493236527	15440.056697955564	957.8832804200131
590000	73259.072	4709.484988877466	15549.833215715382	963.4772570680333
600000	73770.656	4790.349883327232	15659.613507691527	973.4028636849462
610000	78231.72200000001	4693.418205439529	16642.76678072325	967.8693748262132
620000	78705.41	4543.357056061814	16740.34698083907	938.3737367273687
630000	79179.09199999999	4414.004444111944	16837.930714602226	912.9620333179033
640000	79652.77800000002	4307.223103500548	16935.509600038877	891.9869530487264
650000	80126.462	4224.710287391983	17033.089454695935	875.7650300332878
660000	84591.818	4135.80106846384	18019.965777883393	861.9909899952895
670000	85122.34	4003.3527057538536	18120.650393354757	836.2757051214967
680000	85652.872	3917.2029238810433	18221.338803970386	819.1678583783538
690000	86183.40400000001	3880.440679153173	18322.0277545499	811.2155368335829
700000	86713.91600000001	3894.475800832646	18422.71121105066	812.6886049229954
710000	91141.34999999999	3952.1731526535586	19396.631692826853	811.4936595868743
720000	91558.19399999999	4115.438533846808	19478.413635894245	839.0983005403731
730000	91975.03200000002	4288.869314971805	19560.193046651955	869.835445357941
740000	92391.878	4471.287444279702	19641.97531777812	903.3843917901805
750000	92808.722	4661.626445489222	19723.757173389087	939.4399779452382
760000	97260.62199999997	4632.97260672958	20699.68429954728	933.9484458199553
770000	97772.202	4552.588462221367	20797.616453154766	914.9376260612689
780000	98283.77800000002	4488.658963520792	20895.54920251788	899.0822268620387
790000	98795.35800000002	4441.911805552499	20993.480823873244	886.5556276813841
800000	99306.94	4412.855496589229	21091.41320627304	877.4915048475248
810000	103732.356	4430.990594486374	22063.670781150147	886.7034012935837
820000	104262.88399999999	4497.066532186899	22172.7493879704	915.7050396358112
830000	104793.41199999998	4581.043271620803	22281.832412173626	947.886714958647
840000	105323.93800000001	4681.946176143705	22390.908605785648	982.9262164493459
850000	105854.46	4798.6998428139095	22499.98679513294	1020.5326406959186
860000	110386.254	4923.58423065555	23472.365222111715	1033.0623633916375
870000	111030.474	5163.397980589915	23588.33913925713	1062.8770792570854
880000	111674.68599999999	5407.62965263011	23704.310979641126	1093.713265565075
890000	112318.88199999998	5655.688680371688	23820.28233450972	1125.4817597310746
900000	112963.104	5907.117688715688	23936.257960679162	1158.1037317235869
910000	117345.11399999999	5936.987391494105	24886.054098781657	1167.8015047579656
920000	117780.906	6017.239641172132	24974.94060399974	1164.9462695968894
930000	118216.69800000002	6108.270892686406	25063.827659416747	1165.3280509831513
940000	118652.48400000001	6209.593960415343	25152.714210203798	1168.9455524580067
950000	119088.276	6320.729223793366	25241.60061461127	1175.7706657535414
960000	123540.93999999999	6252.404516280115	26234.275180441073	1158.3552527122279
970000	123995.674	6201.709635899166	26330.261051101657	1137.5436913123203
980000	124450.40800000001	6162.510461270003	26426.249533286144	1119.93155568995
990000	124905.15000000002	6135.037659232436	26522.237884584913	1105.6754416443168
1000000	125359.88599999998	6119.449037204064	26618.223016825163	1094.8994948258135


==> Simulation_results/Weak_regret/DETECT_WS_weak_K20_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	1867.7540000000001	1510.9132696647048	384.31097606937385	337.1175375562716
80000	3610.909999999999	3028.7553054495643	742.7432329552577	675.8615134694473
120000	5354.071999999999	4546.629133669128	1101.17960362335	1014.6202695996639
160000	7097.229999999999	6064.514297798299	1459.6103504449625	1353.3746969502013
200000	8840.384	7582.404643845148	1818.0409101704968	1692.1328864163015
240000	14551.052	7502.985527370348	3079.423415165739	1651.2200353876126
280000	16294.200000000003	7630.4201704318575	3450.8176832918093	1668.5993982998234
320000	18037.358	7951.606364337546	3822.214521503426	1725.5143281817582
360000	19780.52	8444.47145468955	4193.612914149246	1818.2612960036304
400000	21523.68	9081.091834908644	4565.011152384747	1941.704617084359
440000	27177.336000000003	8946.373976398607	5807.00425635162	1955.1750145433602
480000	28844.7	8970.600427113748	6162.375461158658	1979.0921967390364
520000	30512.069999999996	9174.599799476568	6517.747333261747	2037.8415374843653
560000	32179.434	9546.871859773639	6873.117181733209	2128.5473080075344
600000	33846.81	10068.759979493227	7228.487473755318	2247.337889587758
640000	39709.208	9977.701661325507	8510.968096034714	2178.372598949803
680000	41603.945999999996	10011.205392607937	8917.536055670385	2141.74478775201
720000	43498.67800000001	10174.018497270172	9324.105949507968	2136.637799273803
760000	45393.416	10460.119267099097	9730.674454871518	2163.28055424439
800000	47288.158	10859.751455090993	10137.245085241706	2220.525829384995
840000	53212.46800000001	10748.09596347682	11437.518333007709	2210.3239745652622
880000	55182.996	10664.725899153296	11862.832717206573	2211.656824379617
920000	57153.52399999999	10691.12011355135	12288.14751056604	2239.3278393462037
960000	59124.047999999995	10826.471325319864	12713.4611039189	2292.384764362621
1000000	61094.572	11066.758295581309	13138.776865758544	2369.117709574977


==> Simulation_results/Weak_regret/DETECT_WS_weak_K20_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	463.6740000000001	157.23132315865766	95.39571592254582	33.7170898043518
4000	880.5279999999999	320.8900009799135	179.66640722567226	69.482662475068
6000	1297.3519999999999	484.5930508237471	263.9326735452773	105.27929681081933
8000	1714.196	648.2929491312804	348.19769612943645	141.07104994025525
10000	2131.0460000000003	812.0119051152446	432.4632122987785	176.87213830745753
12000	4003.0559999999996	802.131752813159	844.4015728350071	172.54278181659086
14000	5875.048	793.8436091265781	1256.3414934719938	170.26007045379683
16000	7747.056	787.1940267275623	1668.2841308519605	170.17577439070146
18000	9619.046	782.1769761690055	2080.2277124469197	172.23694104763106
20000	11358.644	776.7984935218253	2462.7731270524814	175.4531880693198
22000	13159.862	805.5734757550053	2863.24374400589	184.32566672308934
24000	14963.666000000003	838.1190076753228	3264.2572896150923	194.998777630325
26000	16767.458	873.5230679622741	3665.266518805261	207.19959103215885
28000	18571.232000000004	911.5003718265809	4066.274723022697	220.68559316252495
30000	20375.022	951.7621064787581	4467.277483508506	235.24102436380724
32000	22186.424	967.0037558378187	4864.216989549503	236.5940265128773
34000	23997.771999999994	984.8398183664186	5261.143620199597	240.16583271820326
36000	25809.116	1005.1732276931725	5658.071872773162	245.89680332797778
38000	27620.52	1027.804250493903	6055.008781936883	253.60961019322082
40000	29127.426	1045.4342912578375	6383.66046439983	261.5332423675153
42000	30999.427999999996	1061.3915076267688	6791.250653685505	260.0639636456153
44000	32871.403999999995	1077.7096269321444	7198.817483379457	259.58810274375764
46000	34743.424	1094.4337106487721	7606.406063676829	260.15601837535115
48000	36615.43	1111.4849790657997	8013.9932498918915	261.7009582704476
50000	38487.426	1128.9895222050911	8421.570202714396	264.27814971862756
52000	40302.59000000001	1164.2299839712875	8813.957794713131	280.0384111530562
54000	42117.732	1200.0889579693662	9206.341741546112	296.9792466219973
56000	43932.871999999996	1236.6245878986688	9598.724965503996	314.92449205431365
58000	45748.056	1273.7493851111774	9991.121934809596	333.72814591519625
60000	47094.10799999999	1304.554944908204	10280.410075967458	346.7055503868044
62000	48966.10600000001	1323.4350640343305	10695.364784955635	341.7381526454959
64000	50838.136	1342.6128194697235	11110.335045627551	337.41024860108183
66000	52710.12999999999	1362.0615635376641	11525.288178419592	333.77482483405
68000	54582.112	1381.7163632783365	11940.228674033891	330.836560280259
70000	56454.11199999999	1401.5663067741186	12355.188625756957	328.59947116699425
72000	58265.47000000001	1360.2794698557768	12759.954081023267	334.98671611727565
74000	60076.828	1319.87287260554	13164.709765097426	342.3346498179008
76000	61888.21599999999	1280.4020016229274	13569.469696916993	350.60617948475027
78000	63699.598	1241.9204292081072	13974.228578217851	359.7119947431083
80000	64868.90000000001	1205.3783463571338	14233.047018563482	363.64919049230025
82000	66752.26200000002	1211.8241883650749	14640.52669984126	372.5865009452283
84000	68635.63600000001	1218.475889983515	15048.019521116148	382.2086444883
86000	70518.98600000002	1225.3214660669512	15455.506604365288	392.45832108323947
88000	72402.37999999999	1232.4348275579507	15862.99075962911	403.30227374628424
90000	74285.75600000001	1239.812373288797	16270.47748199807	414.6796492023701
92000	76127.43399999998	1222.6964864429776	16668.171156338045	398.74232146270407
94000	77969.15199999999	1206.9188855446932	17065.881071181713	383.7244744666516
96000	79810.812	1192.5447868114222	17463.56538259326	369.78274827884036
98000	81652.49799999998	1179.6996536953286	17861.266366918637	357.02946703178185
100000	82681.558	1176.7759388147506	18077.641207271758	349.16311003432503


==> Simulation_results/Weak_regret/DETECT_WS_weak_K20_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	256.254	33.98976192260774	55.3078982650879	8.22019272452987
2000	464.686	74.14774323380762	100.78983889104893	17.046957290416476
3000	673.0959999999999	114.85778445054952	146.2660254516532	25.99426581784941
4000	881.5139999999999	155.6694652282343	191.7473942229704	34.97286519967025
5000	1089.9480000000003	196.5452871081992	237.23048081320584	43.96820302507746
6000	2029.7	192.939687294588	446.53591003039463	48.497276582096234
7000	2969.49	189.72293512148482	655.8455967674687	54.3177312246982
8000	3909.3119999999994	187.05292684157592	865.1621815478687	61.04054035729817
9000	4849.080000000001	184.80014502158775	1074.466581226718	68.4001896117238
10000	5788.872	183.04898559917987	1283.7752200771342	76.21181209570062
11000	6700.226	192.81574786999815	1484.8782526990524	74.18327180410313
12000	7611.622	203.87562405654214	1685.999958609261	72.99891229551925
13000	8522.974000000002	216.01908846725084	1887.1071365917173	72.69744766813871
14000	9434.346	229.03292612392775	2088.217035213735	73.33011748202158
15000	10345.712000000001	242.86299607437465	2289.3381067860864	74.82396192802683
16000	11253.286	252.62753770015763	2489.1018056497865	78.11665102946353
17000	12160.846000000001	264.8929908975818	2688.8641446865327	83.19712288818965
18000	13068.444	279.3025311258979	2888.641757493931	89.74734084964145
19000	13976.011999999999	295.580445481617	3088.400100529753	97.49052233416643
20000	14763.232000000004	306.4877453703856	3261.437608784587	104.52873334445293
21000	15664.978000000003	311.2533131211439	3461.1330636187727	103.94017496849777
22000	16568.748	317.5728635482274	3661.6661186589417	104.88228413006978
23000	17472.55	325.7411699493929	3862.2089085159932	107.33605825957294
24000	18376.33	335.64304786153093	4062.7546873127335	111.21469540007021
25000	19280.154000000002	347.13803928056547	4263.3030698420525	116.3818817811376
26000	20176.328	343.48559047247176	4459.05940970421	113.21465216341257
27000	21072.588	344.30143630255316	4654.830933406092	111.19534913527032
28000	21968.786	349.4715506526336	4850.60189907067	110.3378623561635
29000	22864.963999999996	358.7870434672941	5046.356022576712	110.67801297172049
30000	23761.218	372.0518793513714	5242.126662461599	112.23707075804089
31000	24653.614	384.2344403616093	5441.312608088914	112.97872465820137
32000	25546.030000000002	398.90118199874894	5640.512131835535	114.40903713096122
33000	26438.49	415.86671628192454	5839.704661070098	116.50716300446861
34000	27330.876	434.7918752997417	6038.8985684360405	119.22280854362455
35000	28223.32	455.4892361699303	6238.093768892655	122.54163392938476
36000	29117.620000000003	460.59214023303116	6428.611722818359	122.75321630351637
37000	30011.947999999997	466.79702038466354	6619.127165910477	123.45929320994178
38000	30906.262000000006	474.04990383807484	6809.640134372719	124.66335461073858
39000	31800.582000000002	482.34702974794806	7000.155334741849	126.35912493009307
40000	32410.667999999998	487.7680631156136	7130.374665562291	129.52949896140453
41000	33342.897999999994	496.49381667403776	7335.569811925192	128.7988353470147
42000	34275.105999999985	505.75532266546736	7540.720315628283	128.29420891826152
43000	35207.314	515.6446338796598	7745.886848096243	128.08469004264563
44000	36139.538	526.07851965272	7951.0519691388445	128.18574571516558
45000	37071.734	536.9911070689263	8156.208492921578	128.55002114447691
46000	37947.123999999996	528.9483516731808	8344.714556742885	135.21661756155325
47000	38822.488	524.1624413353865	8533.224733464045	142.9293708979681
48000	39697.854	522.6522351791618	8721.71940869779	151.47554199865877
49000	40573.21399999999	524.4500941451821	8910.223895325695	160.74444866692852
50000	41448.590000000004	529.5844882127485	9098.734702128815	170.6531781695265
51000	42337.226	524.3580357859821	9290.330577503832	170.99729655219576
52000	43225.86	520.1036519771715	9481.913729484444	171.60375294596133
53000	44114.479999999996	516.8023462278989	9673.506225350666	172.41770674969524
54000	45003.121999999996	514.5042734689149	9865.100891153987	173.49453543067497
55000	45891.765999999996	513.1843522382783	10056.686304980893	174.7969377609052
56000	46782.304000000004	494.3261096168104	10247.607678213832	171.20622770856525
57000	47672.812	478.73708601787916	10438.515982360364	168.2845360532102
58000	48563.34199999999	466.7397645083784	10629.427491393637	166.08186003078626
59000	49453.89	458.6217222407944	10820.348675323234	164.591352349568
60000	49899.82	455.4920979434071	10915.397849473728	165.42310253385153
61000	50833.942	457.54103548327885	11123.818693235587	165.28986209167036
62000	51768.026	459.7955759344478	11332.232064894853	165.43160772164063
63000	52702.132000000005	462.2165359992115	11540.637195817526	165.80830127612413
64000	53636.24199999999	464.775724021811	11749.04899880508	166.4152642137187
65000	54570.333999999995	467.5264480742133	11957.465209834196	167.2759466752756
66000	55479.82000000001	482.8404785571879	12156.758860450176	168.39182222663112
67000	56389.27	499.0196648318463	12356.051082504111	170.08306519276115
68000	57298.75199999999	515.8867322021587	12555.347384485076	172.3360775480587
69000	58208.268	533.4477470776507	12754.650187677282	175.10818225470874
70000	59117.71	551.6132192638854	12953.939544368897	178.39507963762452
71000	60012.03199999999	542.5941817437988	13148.490034257946	174.44259020603388
72000	60906.31800000001	535.008092686457	13343.033006563648	170.71407569845283
73000	61800.64	528.9621502107273	13537.591085101172	167.25641855187132
74000	62694.976	524.4773801541236	13732.148449040382	164.0692651801799
75000	63589.26599999999	521.6089381519452	13926.701583772767	161.1793747455685
76000	64491.172	509.62566760755396	14125.00889297741	159.62069557619813
77000	65393.08400000001	497.8860072836857	14323.343905571452	158.63525830376548
78000	66294.93800000001	486.332342100888	14521.635305545762	158.18570482074952
79000	67196.85799999998	475.0798249136626	14719.959032382258	158.31509521023895
80000	67460.688	451.23841140674796	14776.08952551893	157.59650674315083
81000	68398.58599999998	446.2845712024246	14980.859192774433	159.51218257402493
82000	69336.50999999998	441.6636878641671	15185.610146129151	161.79431329833764
83000	70274.382	437.32980988926994	15390.35637449205	164.41682924762407
84000	71212.264	433.4598255176365	15595.11147338104	167.3604009407576
85000	72150.19600000001	429.92039395425024	15799.86670769754	170.64344089310768
86000	73048.318	431.28337190813016	15992.931914782075	169.18862175579184
87000	73946.42199999999	435.6173811908331	16185.997196223845	168.37958513872158
88000	74844.508	442.81661779518	16379.066527960891	168.19772575881558
89000	75742.65199999999	452.8058553999	16572.132476755844	168.664937209495
90000	76640.736	465.336815058605	16765.19763308688	169.7773584463265
91000	77538.82400000002	468.3839275921809	16965.22642226957	172.71819684777537
92000	78436.944	473.62175060789434	17165.264038501475	176.0310697982565
93000	79335.04999999999	481.05362844951355	17365.309949506074	179.6912370143125
94000	80233.17	490.4645402744881	17565.344100289723	183.6883679669678
95000	81131.254	501.82403264270334	17765.387770441514	187.99721625294546
96000	82025.57599999999	509.4091746152812	17962.064698580267	190.8832421404778
97000	82919.862	517.3102441110278	18158.75437745071	193.9319786502502
98000	83814.188	525.5135856748918	18355.421789208987	197.20181598599024
99000	84604.508	529.8194190644372	18528.509497851544	200.31538840639124
100000	84808.95999999999	497.121702335889	18571.06475003319	195.401366570507


==> Simulation_results/Weak_regret/DETECT_WS_weak_K20_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	847.552	145.50083931029405	173.35149958062863	44.73982440435173
8000	1650.9100000000003	293.6384154780236	336.5263700319691	91.67553540475271
12000	2454.2879999999996	441.77997139853323	499.71571356917855	138.61951530026153
16000	3257.65	589.9573863518544	662.88903224085	185.5605686036188
20000	4061.0259999999994	738.1167224798832	826.0759389431678	232.50112230077207
24000	7506.408000000001	728.201475978851	1580.4086933913518	224.0633001948284
28000	8372.398	794.0290885491676	1751.4761208187792	229.72115045717692
32000	9190.934	909.2201687673514	1911.7042471437767	242.41160866915274
36000	10009.45	1055.6094462231542	2071.9260938878715	262.1815728483161
40000	10827.984	1222.0087418417986	2232.150922788993	287.5665077240801
44000	14332.185999999998	1217.8141107939623	3005.3711509400227	298.17767615700023
48000	15159.488000000001	1214.0271809953642	3180.8624190114	301.37470841131324
52000	15909.8	1249.434489252372	3338.7640447982994	309.7198945302326
56000	16660.122	1316.724801567215	3496.6551042110623	322.3772149145216
60000	17410.434	1411.2949426379862	3654.5555180173205	338.8754651254977
64000	20931.417999999998	1391.4839589589233	4423.178927742558	332.58482309164395
68000	21756.299999999996	1368.1603735754902	4597.563936066819	344.6391069929009
72000	22514.194	1370.7137593093626	4758.33577935962	359.0291903373083
76000	23272.082000000002	1400.8758355781076	4919.104547120362	376.4715719133263
80000	24029.982000000004	1456.9263991308733	5079.877659431818	396.58389966262405
84000	27537.162	1453.0899752045652	5841.645051193851	408.933441173741
88000	28417.224	1456.0474834992315	6015.497674828344	401.0407734567032
92000	29220.590000000004	1515.9579404675667	6172.961974629186	400.4924306321052
96000	30023.956	1614.6110272219341	6330.436201680663	404.85659676555866
100000	30827.332000000002	1745.4049680028088	6487.903435544797	413.966997206577


==> Simulation_results/Weak_regret/DETECT_WS_weak_K25_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	1778.3020000000001	694.2004529881041	364.94220752109965	161.2851381729037
40000	3426.626	1394.9246789717517	700.299210243958	322.67638594489534
60000	5074.966	2095.855002280029	1035.6643419340621	484.13296371426316
80000	6723.301999999999	2796.845060269001	1371.0298156149113	645.6028980901715
100000	8371.626	3497.843086818567	1706.38681833778	807.0734214448178
120000	14798.754	3493.973611196536	3111.4768004624993	810.9904323630211
140000	16523.734000000004	3583.5009990423864	3474.065854592833	831.1918393256474
160000	18248.745999999996	3804.095169495923	3836.6633952569728	870.8125976638677
180000	19973.753999999997	4134.829613064014	4199.2634020939795	927.3707481712934
200000	21698.734	4551.733365692679	4561.852456224415	997.9816445772
220000	27650.642	4475.558335139874	5882.323689984957	931.8543647483818
240000	28762.311999999998	4407.514123808715	6135.082047891799	894.1806636824011
260000	29873.97	4431.126547286441	6387.841180219772	879.6879256987822
280000	30985.642	4544.953933285183	6640.604571202818	889.5175096515527
300000	32097.311999999998	4742.513543167685	6893.362929109513	922.8899956341636
320000	38486.122	4839.1061953165545	8304.408899102325	897.8468878113844
340000	40134.464	5040.130943491227	8639.547298965223	874.2442322137508
360000	41782.792	5357.074502899672	8974.691099794758	886.5288337759646
380000	43431.122	5770.877047978446	9309.836067058684	933.2888518313746
400000	45079.464	6262.375798261303	9644.974466921343	1009.7424124406809
420000	51405.35400000001	6438.603542032318	11048.112207401771	1038.948759216743
440000	52938.69	6691.470642782664	11386.072341604478	1107.0242794959443
460000	54472.016	7000.755911438259	11724.02758489637	1186.1460166176842
480000	56005.35400000001	7359.3129219093735	12061.985806142617	1274.262038131001
500000	57538.69	7760.32379242144	12399.945940345186	1369.62944323247
520000	63797.066000000006	7850.303150817665	13773.92552703634	1339.3590477624246
540000	65292.064	8069.131060759612	14067.779367844687	1362.9203581740446
560000	66787.074	8331.146271560583	14361.639705292037	1400.9714455586632
580000	68282.06600000002	8632.370215503708	14655.496053435596	1452.355521620148
600000	69777.06399999998	8968.874473430877	14949.349894243514	1515.7283612766555
620000	76476.87600000002	9138.129025235357	16374.344095315697	1536.694191315434
640000	78508.542	9424.042912194554	16755.958887966153	1569.807907935738
660000	80540.204	9778.81012214926	17137.56920184001	1615.3464788488723
680000	82571.876	10195.2417678087	17519.187383910077	1672.3006386721945
700000	84603.542	10666.123379382869	17900.80217656038	1739.5546127245875
720000	90944.328	11123.314993093261	19315.815714790835	1820.464158109998
740000	92515.99399999999	11763.041190701397	19670.34682133483	1929.4014159452947
760000	94087.664	12428.848845898983	20024.884310824433	2047.2954952903574
780000	95659.328	13116.76228478558	20379.41793729304	2172.677480425425
800000	97230.99399999999	13823.494807702657	20733.94904383703	2304.3368945144343
820000	103640.792	14005.486969359783	22123.347764269296	2312.3410794736023
840000	105327.464	14226.861844786748	22471.17831914939	2345.0228253531996
860000	107014.128	14467.883666095127	22819.013860770938	2382.1583986612673
880000	108700.79200000002	14727.578366377678	23166.845284019866	2423.5306664001755
900000	110387.464	15004.997666540015	23514.675838899588	2468.929927053445
920000	116932.048	14983.006062520597	24926.30978574366	2447.2788218706005
940000	118810.39199999999	14992.403753347739	25325.700274394425	2486.56274165077
960000	120688.71600000001	15063.595060111149	25725.087133539906	2546.7974452126878
980000	122567.048	15195.731076068547	26124.473948469895	2626.5409172859986
1000000	124445.39199999999	15387.206252564203	26523.864437121043	2724.0799383443396


==> Simulation_results/Weak_regret/DETECT_WS_weak_K30_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	2316.4579999999996	1145.3355162357932	483.53824339872	266.5777933276453
40000	4479.219999999999	2299.5534206836296	931.195061097427	536.9664963702159
60000	6641.970000000001	3453.850873937669	1378.8493820301985	807.3855271084018
80000	8804.736	4608.153431799384	1826.5099379188475	1077.8132260088403
100000	10967.498	5762.465002035538	2274.164101850039	1348.248594200843
120000	19156.309999999998	6053.4611998334385	4050.448785689653	1364.3330610817122
140000	22130.108	6561.931452127321	4694.175614941151	1470.9600635107668
160000	25103.898	7150.824813941708	5337.8964190586485	1595.0944548176178
180000	28077.693999999996	7801.942092194738	5981.619852826301	1732.9680594123379
200000	31051.496000000003	8500.985426182071	6625.347165880424	1881.573164020984
220000	39144.195999999996	8507.675334409252	8418.924535693395	1886.741939614025
240000	41963.520000000004	8544.040480974638	9045.30950955066	1874.0648252399403
260000	44782.816000000006	8657.378339113982	9671.681771057672	1869.7262919093505
280000	47602.12999999999	8844.707158572925	10298.054335625624	1873.7791421295358
300000	50421.456000000006	9101.452841508575	10924.43663496385	1886.1744968328803
320000	58385.496	9068.600612966338	12673.570424637513	1926.0968162636843
340000	61050.31399999999	9152.411475516172	13230.950889911735	2005.096656144905
360000	63715.14400000001	9347.639165801518	13788.335220460784	2111.0712687202804
380000	66379.976	9647.539138853783	14345.722826048175	2240.208119636276
400000	69044.796	10042.750072085937	14903.102316118131	2388.7519770740237
420000	77161.52000000002	10404.47137813354	16690.931677146757	2479.273647392437
440000	80019.454	11076.53093647827	17346.078860854606	2663.3177649392696
460000	82877.37999999999	11862.520466481352	18001.227401300723	2869.0256340392816
480000	85735.314	12741.344671175539	18656.37327844132	3092.0815060797113
500000	88593.25000000003	13695.159426591403	19311.52215949841	3329.0174009743328
520000	96196.336	13877.280341910735	20983.6459770973	3365.381055838685
540000	98204.61200000002	14092.660360369471	21383.94588482219	3386.6265076254426
560000	100212.88999999998	14362.14618719717	21784.249242406386	3418.482725906276
580000	102221.162	14682.7553934583	22184.5524053217	3460.6610642683527
600000	104229.446	15051.236118975752	22584.851952955534	3512.785678288243
620000	112052.71	15253.271192875305	24384.64570735227	3566.1898685739093
640000	114447.196	15571.801166432728	24922.503350620776	3666.8516003565874
660000	116841.678	15918.958473647983	25460.3505043663	3775.924332705229
680000	119236.15999999999	16292.912802295356	25998.202046667335	3892.6973137246387
700000	121630.64599999998	16691.88176896927	26536.05942207753	4016.5245028696727
720000	129469.856	16603.092208894366	28274.458801692614	3990.1379351883807
740000	131902.956	16461.446311396954	28816.869561513315	3962.1285375016773
760000	134336.062	16357.224338392021	29359.28503982452	3942.269109770721
780000	136769.164	16291.141881159565	29901.69251839865	3930.695786949191
800000	139202.26400000005	16263.653274360126	30444.104283468583	3927.4840686388316
820000	147039.908	16095.487149492701	32209.864078194612	3874.271011693754
840000	149395.77400000003	15894.512175926353	32753.749283733596	3849.6140810581146
860000	151751.61799999996	15776.193843356228	33297.62864870835	3842.9550827838566
880000	154107.502	15742.358440170123	33841.5079854187	3854.391324866174
900000	156463.356	15793.58039075596	34385.39093893334	3883.755196614315
920000	164436.92399999997	15779.766645289941	36144.52140120599	3848.3729269522637
940000	167063.114	15802.689792018338	36720.75993775418	3849.949469543735
960000	169689.32400000002	15883.68401657445	37296.99758339148	3863.520841208034
980000	172315.542	16021.880737930995	37873.2434648802	3888.964389830467
1000000	174941.72999999998	16215.833259547418	38449.48389886283	3926.053959843107


==> Simulation_results/Weak_regret/DETECT_WS_weak_K35_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	3607.204	896.9983302746756	796.956000138736	190.018416245843
40000	7062.473999999999	1801.6285913966224	1559.579867673568	381.8667061307759
60000	10517.774	2706.4917912973615	2322.2093413382704	573.7737030614974
80000	13973.082	3611.4039434417555	3084.840143952236	765.6880722801544
100000	17428.378000000004	4516.325967021817	3847.457760055314	957.606592467872
120000	26725.824	4668.349934315837	5900.180869670262	1002.0844286821452
140000	29987.001999999997	4990.120970615173	6600.424224837501	1071.8735838455755
160000	33248.17	5498.464739141075	7300.656482333975	1189.226568651011
180000	36509.348	6147.263080516763	8000.901721398395	1341.730487813687
200000	39770.524	6896.996173309717	8701.140641996539	1518.8434531098094
220000	49113.547999999995	7061.406938275744	10798.31818883093	1525.0898292029333
240000	52607.666000000005	7324.990513850818	11580.856535347892	1587.621960092053
260000	56101.788	7623.483045142382	12363.393174566307	1663.8671049228942
280000	59595.906	7952.941249961412	13145.936062223424	1752.0277915477634
300000	63090.030000000006	8309.681500430697	13928.477669196858	1850.403480613291
320000	72555.38799999999	8325.210179001557	16018.11383449719	1853.9996772399747
340000	76127.16	8529.882169007702	16805.892062343853	1892.3568126233258
360000	79698.91799999999	8915.050706577049	17593.66551990885	1986.949432993537
380000	83270.69000000002	9458.65886068304	18381.447332769538	2130.294332259759
400000	86842.44800000002	10135.248737037384	19169.225998525322	2313.3495575225993
420000	96463.66799999999	10097.530365176535	21345.693267749837	2256.2526138346266
440000	100307.182	10050.944650292324	22219.131787057682	2201.7124036244395
460000	104150.71199999998	10049.074973925372	23092.582930096607	2156.03467857035
480000	107994.25	10091.943735872801	23966.024503773187	2119.801238193771
500000	111837.796	10179.002061463154	24839.480308410704	2093.4940819324906
520000	121411.06400000001	10507.060349497486	26968.117537819933	2201.59859199212
540000	125254.58199999998	11074.992857991987	27812.89908155232	2415.2578607425094
560000	129098.12200000002	11682.617848716565	28657.68318745557	2638.5123936995074
580000	132941.648	12324.061387817095	29502.46831019539	2869.1113980333207
600000	136785.17599999998	12994.314681472733	30347.263216665113	3105.426598036317
620000	146068.65	12772.437779055514	32446.837940921036	3040.2806100405446
640000	149329.83399999997	12401.829627237537	33173.78039651078	2938.652709299178
660000	152591.018	12134.070855066439	33900.72547040484	2856.823802747013
680000	155852.182	11976.059057860932	34627.66326508362	2796.5298772386973
700000	159113.36200000002	11932.150752831878	35354.603050112215	2759.1808084947234
720000	168784.952	11947.904464845897	37482.367235311285	2699.5723447159958
740000	172822.604	11981.213610681612	38364.164046242186	2693.2371819066348
760000	176860.25200000004	12126.008677077187	39245.95525341781	2714.7901918823122
780000	180897.90600000002	12378.346566915583	40127.7585413289	2763.5802908826795
800000	184935.54599999994	12731.840277519656	41009.554511186165	2838.191855879455
820000	194424.674	13288.220247485868	43091.49115931748	2970.8796298846332
840000	198112.908	14247.062448110953	43840.5465572361	3189.343238354769
860000	201801.14200000002	15267.02345745365	44589.60772676992	3418.3862198872976
880000	205489.37600000002	16336.665180874044	45338.66922552963	3656.017314530102
900000	209177.61800000002	17446.84115621686	46087.73072819608	3900.674850698741
920000	218609.9	17726.847656849633	48171.20887823564	3961.6679635118835
940000	222220.47999999998	18171.603180530517	48909.825200028674	4074.0712198114534
960000	225831.06799999997	18679.484643605265	49648.43835218096	4197.721513332815
980000	229441.662	19245.514930988054	50387.046571423285	4331.671707023413
1000000	233052.25199999995	19864.686938596904	51125.66265560157	4474.981991405114


==> Simulation_results/Weak_regret/DETECT_WS_weak_K40_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	5942.854000000001	1466.3004952616106	1289.65374777617	368.4573976370993
40000	11711.061999999998	2956.488608444522	2538.6241173937206	745.0540551891354
60000	17479.268000000004	4446.791299994488	3787.595230799752	1121.6630142543688
80000	23247.468000000004	5937.105001487211	5036.563014685301	1498.270998345752
100000	29015.680000000004	7427.4394160691645	6285.533013865432	1874.87969591941
120000	39499.686	7546.848753009725	8632.628523216223	1953.0097640438867
140000	43669.932	7794.309423699659	9557.911315808258	2037.871541168809
160000	47840.19600000001	8184.214344433232	10483.205034701065	2158.8306907279734
180000	52010.437999999995	8697.410467011687	11408.491285071566	2310.2234655891893
200000	56180.706000000006	9313.572726128972	12333.77562719438	2486.514352163527
220000	67142.19399999999	9323.378210637078	14827.481172273698	2511.8803168519335
240000	71936.054	9532.019002998026	15868.224478653583	2576.293726856575
260000	76729.908	9853.525701316596	16908.969873509475	2655.579491025115
280000	81523.746	10277.303981194242	17949.710799730827	2748.455535428141
300000	86317.6	10791.346518144368	18990.45741020353	2853.601798949821
320000	96806.618	10771.988228187858	21319.353961900728	2848.3916967266146
340000	100782.00399999999	10767.782925910884	22179.542892989448	2846.903638836998
360000	104757.38600000001	10884.566107875664	23039.7290670319	2866.601368992986
380000	108732.764	11118.535690489703	23899.913775240653	2907.045210311642
400000	112708.15200000003	11462.52133504938	24760.098033775223	2967.3992562874128
420000	123513.69000000002	11749.54727133586	27211.238646649428	2995.4596899535527
440000	128073.68399999998	12367.475214077718	28217.298346044834	3104.8552719765817
460000	132633.694	13057.322973010807	29223.362237521516	3226.516262528474
480000	137193.70200000002	13808.304694975572	30229.426411584922	3359.120610827115
500000	141753.70000000004	14610.98140415703	31235.491839133792	3501.412725198773
520000	152403.36000000002	14578.478808441487	33642.433470557575	3470.6485994794652
540000	156729.516	14569.075085343673	34602.683918243165	3392.506018151854
560000	161055.666	14579.223344636872	35562.93874925889	3322.5472820041364
580000	165381.82200000001	14608.910334399621	36523.186923989866	3261.31533481871
600000	169707.96600000001	14658.007474754531	37483.43402630882	3209.3041837604314
620000	180489.72199999998	14639.20946549733	39916.12245043235	3216.044617892433
640000	185088.68399999998	14743.26433929384	40924.83757958611	3207.700035929924
660000	189687.67200000005	14898.332037696007	41933.56426774808	3213.085335093386
680000	194286.658	15102.869521660667	42942.288879440006	3232.1445219546354
700000	198885.636	15354.87028253265	43951.0085291445	3264.6240800849496
720000	209556.37799999997	15592.020229228232	46377.62150385503	3393.2382378457196
740000	213921.49599999998	16078.206676710086	47365.21527695281	3542.383938958703
760000	218286.644	16681.75756950967	48352.81585194565	3709.6532736188424
780000	222651.778	17390.464355774475	49340.41106496343	3892.7001311895947
800000	227016.908	18192.02573019582	50328.00819039151	4089.4103354111853
820000	237809.72999999998	17871.585107671155	52776.61046354801	4050.3355062890373
840000	242525.616	17482.668412540075	53825.1398522336	3975.2409428906035
860000	247241.528	17139.043041272616	54873.68818868485	3908.5199365629983
880000	251957.43200000003	16843.504778253257	55922.23140985278	3850.608795178029
900000	256673.34	16598.590738959345	56970.77859450311	3801.9127382687916
920000	267473.232	16316.946109999863	59464.99025383322	3776.886297814578
940000	272072.2100000001	15960.992933541373	60508.27509249543	3753.600019216983
960000	276671.18799999997	15667.721488836563	61551.56400358316	3748.392048356559
980000	281270.15200000006	15440.756705173926	62594.84792194321	3761.3327468036728
1000000	285869.1180000001	15282.99480089612	63638.12358622402	3792.247311183155


==> Simulation_results/Weak_regret/DETECT_WS_weak_K45_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	5149.864	1169.9111808186312	1145.4740776566264	259.8198414078322
40000	10114.405999999999	2350.4041504019406	2248.81226310399	522.4328899054907
60000	15078.959999999997	3531.014907360205	3352.1508750215385	785.0880748425733
80000	20043.502	4711.638466355415	4455.494012392785	1047.7377389173525
100000	25008.047999999995	5892.294981197056	5558.8317030074195	1310.4050246169288
120000	36852.06	5640.591860135087	8250.678938326064	1237.3478973873296
140000	41855.70599999999	5366.203058095693	9358.071641105684	1196.0067202636073
160000	46859.333999999995	5355.619914022192	10465.46050570582	1221.5116022136704
180000	51862.984	5610.347823963225	11572.848802457152	1309.965737854583
200000	56866.6	6097.226673547752	12680.238028974074	1449.8918081949419
220000	68807.03600000001	6162.206026046908	15345.129916817812	1452.4856658060185
240000	74006.13	6390.388327023295	16454.89758793934	1486.6694556118987
260000	79205.226	6912.272515242883	17564.659706484978	1612.186257122621
280000	84404.318	7668.149104105603	18674.42715067847	1810.1310920290769
300000	89603.40400000002	8596.492655624412	19784.19461750865	2059.736292971268
320000	101543.17000000001	8529.553459033545	22475.079027527776	2045.1772015460476
340000	106781.35399999998	8536.544186819137	23623.131288612305	2081.72058671217
360000	112019.52999999998	8744.624514966645	24771.18883067491	2156.0195928825206
380000	117257.71200000001	9140.1485668266	25919.241434116368	2264.381257930114
400000	122495.89399999997	9700.15921611393	27067.296037849002	2402.1848530020893
420000	134304.956	9605.300888524698	29683.630497210084	2406.8902721072736
440000	139308.602	9520.98838008581	30785.49280216473	2412.857190610419
460000	144312.238	9503.350764302735	31887.364548752153	2437.3478285780043
480000	149315.87000000002	9552.735176683405	32989.230353017745	2479.7975878689954
500000	154319.514	9668.12230476149	34091.10007586637	2539.3003704960597
520000	166266.52199999997	9876.524612934794	36790.995431564996	2583.07597587277
540000	171621.95999999996	10368.144308867984	38001.72202997292	2699.132083606656
560000	176977.42399999997	10928.12479443061	39212.44567970244	2838.143919285512
580000	182332.87200000003	11546.541055491507	40423.1746132208	2996.938908362506
600000	187688.32799999998	12214.490053237587	41633.899759579836	3172.5305289119933
620000	199543.08599999998	12375.97018266914	44368.528754404964	3250.186118556358
640000	204820.33999999997	12730.833957869567	45597.2973810718	3391.876985155241
660000	210097.62799999997	13164.747860269179	46826.07490539438	3548.3677901271785
680000	215374.892	13670.11194012917	48054.83824464561	3717.760160513913
700000	220652.17	14239.398192337107	49283.613892858004	3898.4177868763845
720000	232395.12800000003	14339.301601332374	52006.608593169185	3932.872350582842
740000	237359.66400000002	14571.541220791527	53168.66564655801	3986.350512743443
760000	242324.21600000001	14834.62004178903	54330.71170501896	4046.272368378452
780000	247288.76599999997	15126.944862874616	55492.76515069137	4112.383919686472
800000	252253.29400000005	15446.835735216471	56654.80944142203	4184.3635711671695
820000	263932.19200000004	15780.618597189861	59276.515027178415	4276.808705489455
840000	268740.36400000006	16441.344047140024	60353.98361850047	4417.847057774449
860000	273548.5619999999	17153.987088304806	61431.47903584468	4575.659877795785
880000	278356.728	17912.375259676886	62508.95641559579	4748.592481143751
900000	283164.9260000001	18710.922020175058	63586.4419226271	4935.0451975709775
920000	295013.84400000004	18514.115143102892	66283.19026399188	4863.109530212116
940000	300291.088	18303.831779396998	67475.89411583407	4789.416469980684
960000	305568.376	18192.636419750364	68668.60756842543	4737.90274687951
980000	310845.6379999999	18182.373190832535	69861.3214256662	4709.293652249027
1000000	316122.92000000004	18273.184173767968	71054.02694667668	4704.001062557076


==> Simulation_results/Weak_regret/DETECT_WS_weak_K50_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	6417.210000000001	1662.0863286377285	1440.290220443187	481.3460230345098
40000	12647.419999999998	3339.260999429532	2836.9105684880324	970.1381825758209
60000	18877.613999999994	5016.460034052787	4233.525178368035	1458.9460033748828
80000	25107.82	6693.697120074147	5630.150793918992	1947.7627337253998
100000	31338.034000000003	8370.913309300646	7026.7749748676	2436.5787133848744
120000	44435.092000000004	8181.307522162674	9980.543535405848	2470.777885056876
140000	50547.75600000001	8159.293480229499	11321.756218384262	2522.6692921090307
160000	56660.409999999996	8369.539365225939	12662.966402826376	2608.8420612646655
180000	62773.05199999999	8795.447429671021	14004.176402713023	2726.074183118867
200000	68885.70000000001	9407.710535664051	15345.392607029231	2870.534464265735
220000	81856.406	9328.602963864776	18321.33953323929	2870.9411058387536
240000	87851.49599999998	9157.902457420403	19692.482479184793	2822.9608515392088
260000	93846.60199999998	9018.255170473567	21063.629391158338	2779.5657391938134
280000	99841.694	8911.140267937037	22434.77039684617	2740.9951339744234
300000	105836.81000000001	8837.718216278074	23805.916498499104	2707.4372219776787
320000	118783.55599999998	8683.921554775436	26715.152332055975	2675.4857002584085
340000	124582.75599999998	8471.160938854959	28009.850255855174	2658.443102574948
360000	130381.932	8399.627766869993	29304.540880423105	2654.1953974655135
380000	136181.118	8472.867963876477	30599.242373372974	2662.788336856897
400000	141980.30999999997	8687.257906015138	31893.939827734728	2684.1088861555872
420000	155067.43800000002	9109.733982014091	34886.69034988294	2819.152466280243
440000	161062.55	10162.010628200831	36240.369758021785	3110.5947938380027
460000	167057.666	11489.594430254607	37594.0515798932	3444.2611303021517
480000	173052.74800000002	13008.443816729003	38947.70890752897	3809.055077675804
500000	179047.86000000004	14659.248600679812	40301.375527187934	4196.873104289356
520000	192036.57	14655.82418859933	43212.35530112756	4250.736631359729
540000	197953.30199999997	14764.23581369054	44526.07091208697	4286.230114999675
560000	203870.04200000002	14916.394414562645	45839.790279706904	4333.10637220689
580000	209786.77999999997	15111.006931578788	47153.511583946856	4391.009580348761
600000	215703.506	15346.440791827625	48467.22461443116	4459.502190392621
620000	228249.47400000002	15267.808295513078	51301.29443373698	4412.124990286749
640000	233343.34999999995	15275.37833925274	52468.05471436569	4390.238686005791
660000	238437.22000000003	15331.971302205215	53634.8251455658	4376.621159773817
680000	243531.102	15437.065399383386	54801.58857805247	4371.336948859091
700000	248624.97999999998	15589.65646366845	55968.355544153914	4374.417555909482
720000	261320.73000000004	15409.898684550475	58817.52623848807	4385.045775009744
740000	266649.702	15071.16041294013	59979.87861835463	4345.293413481097
760000	271978.678	14893.269680521882	61142.237255459724	4333.6866310151345
780000	277307.654	14882.012722487221	62304.59631443118	4350.461826394721
800000	282636.646	15037.775409329246	63466.96265512765	4395.2827758575695
820000	295882.128	15134.397124247069	66518.1143505828	4448.713338529211
840000	302386.62	15433.231690058416	67985.86218747005	4497.389536692352
860000	308891.11	15783.127899788695	69453.6064589662	4556.676516070062
880000	315395.59	16180.747115834934	70921.34910049512	4626.186153575185
900000	321900.084	16622.722856001932	72389.08023782555	4705.4642377653345
920000	334613.428	16965.509608023243	75262.813420797	4781.818946329903
940000	340138.32800000004	17640.69047992097	76505.37565229228	4860.312602687245
960000	345663.23400000005	18349.52563305733	77747.94382767945	4951.214642894113
980000	351188.136	19088.288400656802	78990.51329783301	5053.857672746195
1000000	356713.01999999996	19853.611148808373	80233.07403808988	5167.539555374811


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T10000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
200000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
400000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
600000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
800000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
1000000	14.449999999999998	2.4355743105522816	2.0384965502354104	0.4134987870345882
1200000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
1400000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
1600000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
1800000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
2000000	1010.1360000000001	18.750681883897172	171.25621360784245	7.833941157552782
2200000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
2400000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
2600000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
2800000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
3000000	2005.968	21.5431395627987	342.0223992173495	13.096216234743125
3200000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
3400000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
3600000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
3800000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
4000000	2991.8799999999997	30.345185962704306	503.9029487327759	15.793062881785396
4200000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
4400000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
4600000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
4800000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
5000000	3987.744	42.9590273012166	667.5316866908571	16.735925336677372
5200000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
5400000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
5600000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
5800000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
6000000	4977.93	40.72957893227098	830.1541409998557	19.78036885840521
6200000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
6400000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
6600000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
6800000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
7000000	5967.368	36.48186910416367	998.5154475516908	24.26082937334642
7200000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
7400000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
7600000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
7800000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
8000000	6956.442	34.19527121303953	1164.857978910754	21.33153013392064
8200000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
8400000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
8600000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
8800000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
9000000	7947.622	35.29669603675554	1329.0834953813887	19.274814350720938
9200000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198
9400000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198
9600000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198
9800000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198
10000000	8945.719999999998	47.276910972599104	1496.256436546046	21.050442087104198


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T10000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
100000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
200000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
300000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
400000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
500000	12.902000000000001	3.902961268917059	1.8076016863885578	0.47776289721679843
600000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
700000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
800000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
900000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
1000000	1009.3820000000002	15.913162825507378	169.10091163697456	10.57898364327678
1100000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1200000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1300000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1400000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1500000	1998.1519999999996	26.534821063818857	335.6802426888533	9.087187789910743
1600000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
1700000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
1800000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
1900000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
2000000	2993.2940000000003	31.338028088002655	503.8005377818632	11.98835256318654
2100000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2200000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2300000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2400000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2500000	3980.9199999999996	29.49175854746916	669.185686792351	14.494449398772785
2600000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
2700000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
2800000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
2900000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
3000000	4974.9400000000005	31.376917205700014	831.5448987585638	14.516351701652622
3100000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3200000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3300000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3400000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3500000	5954.4580000000005	35.212972925077004	1000.0216848745943	14.422599353584706
3600000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
3700000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
3800000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
3900000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
4000000	6950.825999999999	35.81503228782259	1166.3651832742712	18.041500996477886
4100000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4200000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4300000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4400000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4500000	7939.4400000000005	42.21070217110553	1333.5310458066772	19.58106662790614
4600000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
4700000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
4800000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
4900000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
5000000	8930.325999999997	47.63280107003733	1501.4676530380555	21.755834882023432
5100000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5200000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5300000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5400000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5500000	9914.818	50.8917932261953	1665.646369645155	21.871554195880567
5600000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
5700000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
5800000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
5900000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
6000000	10899.047999999999	57.760689592682155	1831.1290260318317	22.543112071731862
6100000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6200000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6300000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6400000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6500000	11883.456000000002	63.122273441665946	1993.8234897768311	22.253278007676915
6600000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
6700000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
6800000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
6900000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
7000000	12866.126	63.40200070449913	2158.2704995335107	24.62167549481314
7100000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7200000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7300000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7400000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7500000	13856.823999999999	81.33905160226293	2324.692376070524	24.616827966514276
7600000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
7700000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
7800000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
7900000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
8000000	14842.416000000001	93.16352113950582	2491.1026299106866	26.33259927170683
8100000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8200000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8300000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8400000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8500000	15828.704000000002	98.85289398337792	2655.284763483361	22.919088897157007
8600000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
8700000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
8800000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
8900000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
9000000	16820.787999999993	102.67830851742659	2821.99268182846	24.12579640611322
9100000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9200000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9300000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9400000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9500000	17801.006	118.34408028193927	2983.1047906635513	19.42340780712863
9600000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905
9700000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905
9800000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905
9900000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905
10000000	18800.636000000002	114.2443902050917	3145.618260182603	22.19761808079905


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T10000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
400000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
800000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
1200000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
1600000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
2000000	14.794000000000002	4.696107608079981	2.1686259280005524	0.6225104444305549
2400000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
2800000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
3200000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
3600000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
4000000	1017.8099999999998	19.17929033561403	170.31181446719083	7.494972509174669
4400000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
4800000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
5200000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
5600000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
6000000	2013.0700000000002	24.724503814816778	340.1398776503419	9.436920438154432
6400000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
6800000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
7200000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
7600000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
8000000	2998.5080000000007	31.96665790754152	502.9447026525453	8.760001385701354
8400000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533
8800000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533
9200000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533
9600000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533
10000000	3987.8900000000003	34.07461127193288	666.9173557578147	13.78438058003533


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P.dat <==
t	binary	bstd	normal	nstd
0.05	11784.54	2026.504927647051	1213.0307082571217	107.45434062918075
0.1	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
0.15	7464.663999999999	50.10449684853088	1544.0083485993935	9.118832996756893
0.2	7213.491999999998	46.59310602319722	1787.5161780091148	19.724246659752176
0.25	6883.875999999999	50.99022459692097	1985.8353881676853	9.422008184087538
0.3	6486.732	46.823444460132485	2152.7053503695074	10.002437348036974
0.35	6057.781999999999	26.25388428404454	2265.8537570460885	11.167507803280166
0.4	5671.3279999999995	21.432463849652674	2360.9919658747667	6.970687024023337
0.45	5316.839999999998	9.584923346357584	2436.364887352609	3.371758991783523

==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
40000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
60000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
80000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
100000	12.164	4.393134036956607	1.7988911078180396	0.6492745457818537
120000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
140000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
160000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
180000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
200000	860.47	17.41700382448779	141.29535947188504	6.272163251797329
220000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
240000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
260000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
280000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
300000	1713.1299999999999	22.160225129221462	284.0752568771958	9.147001623157058
320000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
340000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
360000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
380000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
400000	2560.444	23.61295840093854	424.75597513156436	15.595598580737537
420000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
440000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
460000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
480000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
500000	3418.316	27.741604215409858	566.999358108778	19.30757619299145
520000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
540000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
560000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
580000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
600000	4277.856000000001	27.039417810958145	705.6710351727303	18.091972888958065
620000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
640000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
660000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
680000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
700000	5133.244000000001	30.48843831866627	847.9384358073761	22.379294350759338
720000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
740000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
760000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
780000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
800000	5991.415999999999	32.14521191233419	990.5613854880816	26.561628958671246
820000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
840000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
860000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
880000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
900000	6839.969999999999	40.7202578577298	1134.2910560131297	26.33320599044543
920000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
940000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
960000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
980000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
1000000	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M10_S50_R1_B10_D_P0,6.dat <==
t	binary	bstd	normal	nstd
0.1	484179.01399999985	1451.4985527163863	80244.38530027683	2276.3408906746304
0.2	27481.307999999997	356.15169903973305	4256.333372199584	52.042943764857036
0.3	18480.158000000003	1364.9244279755733	2869.240354983318	186.57617330609568
0.4	13406.716	702.9545510075467	2127.3405325629196	90.80258509189596
0.5	9862.986	110.4954812751275	1605.2879017023001	22.720349431896597
0.6	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
0.7	6320.888000000001	480.28320017811717	1074.1544817433364	42.79161976154597
0.8	5126.838	44.70479710774278	877.2285798642628	15.908036927632468

==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
10000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
20000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
30000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
40000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
50000	14.179999999999998	6.291991382349117	2.02901757826126	0.7776175829733468
60000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
70000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
80000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
90000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
100000	865.626	23.670163215885655	142.2648936446065	7.175954765330537
110000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
120000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
130000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
140000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
150000	1727.98	20.374035764505113	284.601292166641	12.832708774294536
160000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
170000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
180000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
190000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
200000	2567.3960000000006	27.513199741215203	426.0809959722166	13.94968184888202
210000	3429.924	56.69192519417755	568.134631618232	10.567911755011188
220000	3444.924	97.37816857774413	569.6346316182307	10.53261767644009
230000	3459.924	142.30615253350393	571.1346316182293	12.457580478340555
240000	3474.924	188.46637467257185	572.634631618228	15.634787738582263
250000	3489.924	235.13423339776654	574.1346316182268	19.46026371575297
260000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
270000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
280000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
290000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
300000	4338.9259999999995	232.66033860544363	714.7306256200674	18.40738359879855
310000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
320000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
330000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
340000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
350000	5176.064	227.28427677934755	853.5106027731433	19.39586589906443
360000	6035.074	218.00523949870757	997.4225155423668	17.109025748800985
370000	6050.074	224.0501828807306	998.9225155423655	16.666874015251462
380000	6065.074	239.52178282755165	1000.4225155423641	17.54567230992621
390000	6080.074	262.7601272051922	1001.9225155423628	19.56825347787265
400000	6095.074	291.916228478118	1003.4225155423671	22.427270710938398
410000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
420000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
430000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
440000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
450000	6940.534	294.9924354661019	1143.236761299427	24.794164137066655
460000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
470000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
480000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
490000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
500000	7787.850000000001	290.13776057437127	1284.0223845429662	23.5051954158755
510000	8647.938	281.80255995209666	1423.2996116522957	26.253820895563905
520000	8662.938	285.118833931085	1425.441517961453	25.04533835394219
530000	8677.938000000004	296.0959576368589	1427.58342427061	25.63259814483677
540000	8692.938000000002	313.9313345232602	1429.7253305797672	27.90244531918427
550000	8707.938	337.53955244122335	1431.867236888924	31.493143296114226
560000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
570000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
580000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
590000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
600000	9559.390000000001	331.03178595281565	1573.4940514152659	26.603302565542652
610000	10429.868	321.7229461232477	1714.5427037198247	24.55805575076296
620000	10444.868	321.4976216535495	1716.3452584618935	24.8128659292212
630000	10459.868	328.2008339348873	1718.1478132039629	26.329500582968986
640000	10474.868	341.42474143245954	1719.950367946034	28.91004943335322
650000	10489.868	360.4523834418199	1721.7529226881052	32.30051683011514
660000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
670000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
680000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
690000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
700000	11334.368000000002	361.4615915295997	1860.875139568831	33.255783547828614
710000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
720000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
730000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
740000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
750000	12183.635999999999	357.77252857708953	2002.8555022829012	33.63267664762324
760000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
770000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
780000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
790000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
800000	13029.679999999998	370.9825270518512	2141.2881678838485	33.288910371165954
810000	13880.514	395.1795604307265	2282.8197439361625	33.07460619890196
820000	13895.514000000001	420.90666223707547	2285.887326784974	36.692065697448285
830000	13910.514000000001	450.1754676222249	2288.954909633786	42.271587216070174
840000	13925.514	482.3416683039339	2292.022492482597	49.149443303787066
850000	13940.514000000001	516.8646034655068	2295.0900753314045	56.85639593804539
860000	14805.932	503.53774658907145	2437.7695674311663	57.82016413424976
870000	14820.932	494.00660816092994	2439.2695674311644	56.8156188596795
880000	14835.932	488.91184846895794	2440.769567431169	56.19481926570183
890000	14850.932	488.3923241002053	2442.269567431174	55.970535804132496
900000	14865.932	492.46251523000876	2443.76956743118	56.14752037355514
910000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
920000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
930000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
940000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
950000	15723.39	491.85522443093	2584.6083576885344	54.58365488513823
960000	16590.264000000003	481.34354834959373	2725.6536711723056	56.27868035226076
970000	16605.264000000003	469.2151015661982	2727.541772366506	54.67204931785286
980000	16620.264000000003	461.6643927549292	2729.4298735607053	53.68495704968372
990000	16635.263999999996	458.9174343362624	2731.3179747549048	53.351801962349725
1000000	16650.264000000003	461.0600953647775	2733.2060759491037	53.68475998105912


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
40000	73.49	188.23409780849425	7.864339934040478	18.75478547509869
80000	133.48999999999998	377.9542418218257	13.864339934052495	37.725142571043534
120000	193.48999999999995	567.6854254289468	19.864339934074327	56.69771411442045
160000	253.49	757.4193525239357	25.864339934096147	75.67083447141826
200000	313.49	947.154374382081	31.864339934117975	94.64417358404187
240000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
280000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
320000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
360000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
400000	1161.4739999999997	950.8951275765844	171.72288532015895	94.72130345797986
440000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
480000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
520000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
560000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
600000	2013.2099999999998	950.8504676574778	309.3572495617569	96.14815555001792
640000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
680000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
720000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
760000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
800000	2863.0900000000006	961.8199543804673	452.42633099863923	96.3817509942802
840000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
880000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
920000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
960000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
1000000	3713.692	964.9318029189651	592.0399064173916	100.83963871979014


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T1000000_M_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
5	3713.692	964.9318029189651	592.0399064173916	100.83963871979014
10	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
15	12090.994	435.7351514700949	1993.7199199480679	50.111081827894864
20	16650.264000000003	461.0600953647775	2733.2060759491037	53.68475998105912
25	20620.086	296.2806088903616	3419.081520755154	52.94570510694935
30	24976.909999999996	402.3011823939327	4144.177111583989	73.85587136899052
35	29027.958000000006	381.26605122640774	4817.48613547041	56.61929707668584
40	33224.117999999995	291.35552020017116	5513.531514975968	67.05694616370356
45	37464.60400000001	238.64787128971204	6252.125171863172	42.96318196525427
50	41765.223999999995	199.5976425601183	6954.581049932317	44.23130872499343


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T100000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
2000	26.327999999999996	21.076763824964527	3.457947928659317	2.678818285437081
4000	41.328	42.2338328831282	5.337735240839897	5.412492628427386
6000	56.32800000000001	63.42841087924769	7.217522553020716	8.149062077924851
8000	71.328	84.63232227307327	9.097309865201437	10.886343568786796
10000	86.32800000000002	105.83995767194924	10.977097177381832	13.623907923064543
12000	792.326	114.77152378142905	128.83660121512833	20.789061130604825
14000	804.326	121.1013735310675	130.43199778391562	21.86097275188231
16000	816.326	128.99063016789685	132.02739435270303	23.07701877917529
18000	828.326	138.17243817459084	133.62279092149055	24.415672444551262
20000	840.326	148.40708430230393	135.21818749027804	25.85789870067099
22000	1550.326	158.77960127869773	255.05704254888474	27.20126033833304
24000	1565.326	182.7831915564328	256.8352284724955	30.386121256157967
26000	1580.3259999999998	208.10677175163906	258.6134143961066	33.658334939835726
28000	1595.3260000000002	234.32277264965566	260.39160031971744	36.994729378364774
30000	1610.3260000000002	261.1625836821876	262.1697862433283	40.37939867757739
32000	2324.156	262.68659362653256	379.55747500521704	39.71957640591221
34000	2336.156	271.2262643460457	380.8714315729668	40.54156440949387
36000	2348.156	281.07494813858995	382.1853881407163	41.47075950685625
38000	2360.1560000000004	292.10026783813646	383.499344708466	42.50013056196684
40000	2372.1560000000004	304.1743027790334	384.81330127621493	43.62258653375886
42000	3083.0460000000003	306.1403180170091	504.4887563561871	46.63458044336752
44000	3095.0460000000003	304.6493081925874	505.9297656493812	45.92234161534368
46000	3107.0460000000003	304.5989291656961	507.37077494257517	45.36564853410561
48000	3119.0460000000003	305.9898925055457	508.81178423576904	44.9702781354523
50000	3131.0460000000003	308.80272178564434	510.2527935289627	44.740507433601294
52000	3843.114	304.29308708692207	625.9970470510407	47.862141115730374
54000	3861.114	302.7370523224553	628.0395813926924	47.27035521784957
56000	3879.1140000000005	302.6304063521859	630.082115734344	46.79649739864596
58000	3897.114	303.9746746834168	632.1246500759954	46.44417736661386
60000	3915.114	306.7507829637752	634.1671844176464	46.21617476448791
62000	4633.366	304.2333814762026	753.7565674178011	44.83190191020425
64000	4651.366	306.37990100164535	755.8215829606281	44.718900457013476
66000	4669.366	311.22232739813404	757.8865985034546	44.85560505551288
68000	4687.366	318.6377730345928	759.9516140462808	45.23975209173669
70000	4705.366	328.45201131638424	762.0166295891066	45.86512456498072
72000	5418.406000000001	321.84737929646093	882.4815097391117	46.66514510371163
74000	5439.406000000001	322.4220663871089	884.7370885617329	46.504761316413
76000	5460.406	324.8788116000588	886.9926673843536	46.50847443773307
78000	5481.406	329.1754783698201	889.2482462069742	46.676245305686436
80000	5502.406	335.24132933356117	891.5038250295945	47.006317331083956
82000	6209.6900000000005	319.6171368302329	1008.9640651329473	44.59383818427536
84000	6224.69	307.2544778445966	1010.7101913273975	43.12502944173477
86000	6239.69	295.89781032571983	1012.4563175218475	41.785882911056916
88000	6254.6900000000005	285.6671387394001	1014.2024437162975	40.58923432295229
90000	6269.69	276.687394283794	1015.9485699107472	39.54802095113507
92000	6986.285999999998	279.3313389029833	1135.1337409702305	43.95467798018026
94000	7001.285999999998	279.292314418663	1136.670586328428	43.9142002924725
96000	7016.285999999998	280.86010199623104	1138.2074316866251	43.97923425485203
98000	7031.285999999998	284.0080930067545	1139.7442770448224	44.14931359929207
100000	7046.285999999998	288.6845976032205	1141.2811224030197	44.423231807961095


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T100000_M20_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
1000	16.484	6.3813603565384085	2.292564949461644	0.850742346646733
2000	22.484	13.635801895500437	3.079002545076288	1.8373102298110946
3000	28.484	21.24025486350544	3.865440140690952	2.8796273130410435
4000	34.483999999999995	28.919919778588593	4.651877736305667	3.933623810776615
5000	40.484	36.62751825244693	5.438315331920424	4.991907185501239
6000	726.44	39.41249322514656	120.91912958323516	6.178984521977798
7000	752.1619999999999	42.45411687928509	124.7045436002001	6.394802771105066
8000	756.6619999999999	44.99665217176346	125.2115552965289	6.551093077858391
9000	761.1619999999999	48.49789040085488	125.71856699285775	6.804188124129974
10000	765.6619999999999	52.76733876177572	126.22557868918659	7.143806339948918
11000	1445.6140000000003	59.2621730954915	240.00953013039074	10.549905250921338
12000	1472.402	63.05225941849966	243.85023184653545	10.590037988448682
13000	1478.402	65.70206047842876	244.5560011400774	10.60770587211792
14000	1484.402	69.84220847341852	245.26177043361932	10.754446764134782
15000	1490.402	75.22703914004445	245.96753972716118	11.02510809908539
16000	2173.0600000000004	72.896693416856	363.12965387225347	12.909456100532653
17000	2200.064	68.66786199606923	367.22340853882804	12.822179414914942
18000	2207.564	65.1688213113536	368.0741910980561	12.624357878272141
19000	2215.064	62.47939877360484	368.92497365728417	12.49077129534003
20000	2222.564	60.707291745812284	369.77575621651226	12.423491944282974
21000	2899.324	64.31634373245338	478.26055212021794	11.395248873137566
22000	2923.554	69.4015369986703	482.055898023779	11.755973223424393
23000	2929.554	73.13904569000384	483.0748258126443	12.540949730677545
24000	2935.554	77.47300608025441	484.0937536015096	13.423577558676945
25000	2941.554	82.30925426571305	485.1126813903749	14.385894112260427
26000	3621.728	88.64085298426335	598.2286190316988	13.838121197448507
27000	3647.0399999999995	90.43642579796648	601.9320118479003	13.97718488902568
28000	3653.0399999999995	87.99401747341179	602.545241614284	14.289106690817304
29000	3659.0399999999995	86.75913272452127	603.1584713806675	14.671435414941715
30000	3665.0399999999995	86.78333429357907	603.771701147051	15.118830601662204
31000	4344.616	90.18529754529455	713.8948148912377	17.366540634848246
32000	4364.836000000001	86.48437176738936	716.8541161070063	17.35737503841508
33000	4367.836000000001	83.3265057469715	717.1682157562014	17.27190484851002
34000	4370.836000000001	81.16074519125637	717.4823154053964	17.243320380955097
35000	4373.836000000001	80.06763740738224	717.7964150545914	17.27190407039789
36000	5057.336	75.2188686729892	832.3403361547383	19.50206051131486
37000	5083.829999999999	82.03959111984352	836.1494586605301	20.510520254471178
38000	5089.83	89.29629244511986	836.8066962020223	21.177877190194685
39000	5095.829999999999	97.14505225577685	837.4639337435143	21.884423826376512
40000	5101.829999999999	105.4537553200976	838.121171285006	22.62648918629634
41000	5786.944	96.69189132956792	956.6398543185309	28.537214987182406
42000	5815.625999999998	92.75846007537858	961.0309760144934	28.265014264990604
43000	5821.625999999999	92.41348340775609	961.8140524383783	28.146780709727967
44000	5827.625999999998	93.25433992879697	962.5971288622634	28.11356825893421
45000	5833.625999999998	95.24962947726151	963.380205286148	28.165677680198637
46000	6517.943999999999	104.78056766404714	1077.8633522082837	30.595596811321364
47000	6544.834000000001	108.6654351872962	1081.8681363135724	30.039408492046903
48000	6552.334000000001	113.32097542428384	1082.7716531015935	29.84560626706469
49000	6559.834000000001	119.58306793931075	1083.6751698896148	29.7701824639596
50000	6567.334000000001	127.21468784870875	1084.5786866776364	29.814035520513677
51000	7249.15	122.31861936943383	1196.1407498710457	30.909802498138042
52000	7274.704	122.57804327583854	1200.0090206891446	30.767885317311322
53000	7274.704	122.57804327583854	1200.0090206891446	30.767885317311322
54000	7274.704	122.57804327583854	1200.0090206891446	30.767885317311322
55000	7274.704	122.57804327583854	1200.0090206891446	30.767885317311322
56000	7962.084	124.68111566891129	1314.7975351443988	31.415498662457264
57000	7986.65	125.36331033351723	1318.399291123052	31.003893139439906
58000	7989.65	127.16430150705722	1318.7377341087517	31.003205283940535
59000	7992.65	129.24998869546403	1319.0761770944516	31.01919844990461
60000	7995.65	131.6068371239802	1319.4146200801517	31.05184686280394
61000	8675.754000000003	131.21687833506834	1434.7984336579307	33.848274667938036
62000	8700.148000000001	129.3310289141781	1438.449320457228	33.005464876830175
63000	8704.648	128.37367996075633	1439.0341072289455	32.625531717516765
64000	8709.148000000001	127.82053189270219	1439.6188940006637	32.27121025761573
65000	8713.648000000001	127.67683830671842	1440.2036807723812	31.943352777335882
66000	9400.394	121.74645093618088	1553.2649681339306	31.974936016822884
67000	9425.48	124.38601493379784	1556.988416956918	31.131664094619616
68000	9431.48	124.89441158212121	1557.6984339396354	30.67843044310405
69000	9437.48	125.87830384056547	1558.4084509223526	30.24732688334818
70000	9443.479999999998	127.3266692846041	1559.1184679050702	29.839312604472994
71000	10129.188	126.53199690196966	1670.7005019816515	32.16475044835239
72000	10159.916000000003	131.78154138151953	1674.811681130094	31.977143563994044
73000	10167.416000000001	135.20086778156727	1675.672700451673	31.74067919719708
74000	10174.916000000001	138.98623906304252	1676.5337197732533	31.529040319943174
75000	10182.416	143.10861137223364	1677.3947390948329	31.34272983171632
76000	10863.562	150.18120534873958	1790.508332024394	32.59659876136169
77000	10891.696	158.27846285722066	1794.319744394031	32.093155076684425
78000	10902.196000000004	164.6792796249053	1795.4112701405509	32.07281905635754
79000	10912.696000000004	171.43937258142137	1796.5027958870717	32.08597065732955
80000	10923.196	178.51793132468376	1797.5943216335913	32.13256876098761
81000	11603.971999999998	174.7682753311429	1912.1783962687346	31.952234322811368
82000	11627.746000000001	173.04291183916723	1915.677374543434	31.865363824883417
83000	11629.246	172.89070537320535	1915.8467048592242	31.957671699234677
84000	11630.746	172.8685705127197	1916.0160351750146	32.05865880377486
85000	11632.246000000001	172.9765571913657	1916.1853654908045	32.16824339740283
86000	12319.312000000002	172.97992669671385	2032.961061514746	30.77700144425271
87000	12343.782000000001	171.34280037398693	2036.824399285949	30.69550058166433
88000	12349.782000000001	166.79986582728392	2037.6952164755232	30.774807584638147
89000	12355.782000000001	163.41981287469372	2038.566033665097	31.021360566659006
90000	12361.782000000001	161.27577387816154	2039.436850854671	31.431224038597637
91000	13042.707999999999	162.25058512477995	2153.939381420571	33.63958477182209
92000	13068.308	163.7268207716746	2157.8285548491804	34.325217455483774
93000	13072.808	165.12568497965438	2158.5690387188247	34.59760362783997
94000	13077.308	167.12723249069873	2159.309522588469	34.949573242875346
95000	13081.808	169.71014065164186	2160.050006458113	35.378751144948495
96000	13768.452000000001	174.94796437798303	2276.842156301819	35.58797011726171
97000	13800.626	180.84232126358012	2281.5900867621117	35.0114603243026
98000	13809.626	182.5499707659976	2282.8526786496186	34.78525540234036
99000	13818.626	185.10818051435015	2284.1152705371264	34.6737377503021
100000	13827.626	188.48232055023067	2285.3778624246333	34.67801382075178


==> Simulation_results/Weak_regret/DETECT_WS_weak_K5_T100000_M5_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
4000	39.278000000000006	31.05405101503577	4.911535273380702	3.859458420706175
8000	69.27799999999999	62.6116662540705	8.456087900578334	7.723883990268682
12000	99.27799999999999	94.21298964462267	12.000640527776245	11.595316299121375
16000	129.27799999999996	125.82509322247468	15.545193154973182	15.468495332312138
20000	159.27800000000002	157.44148357758544	19.089745782168688	19.34237180912303
24000	881.4080000000001	159.90564056481696	138.8420562344491	18.91324495721395
28000	911.408	173.29035523588084	142.18903184494178	20.70112004181801
32000	941.408	191.02167560544294	145.53600745543426	22.931336984683384
36000	971.408	212.01182486937944	148.8829830659244	25.488043659126767
40000	1001.4080000000001	235.39062686899356	152.22995867641407	28.282836349615625
44000	1721.464	236.9327063957191	271.4613026266842	29.705421659347902
48000	1733.464	239.0117166444635	272.66130262668446	30.144633151419125
52000	1745.464	243.71313880598785	273.8613026266844	30.786129014665246
56000	1757.464	250.8895919722459	275.0613026266833	31.61759907996708
60000	1769.464	260.3364759178654	276.26130262668215	32.624521505386646
64000	2482.884	276.0481490690427	394.4381689591061	39.2253335002701
68000	2494.884	282.66742638262696	395.63816895910634	40.09943843715772
72000	2506.8840000000005	291.3402946231625	396.8381689591058	41.1108639868262
76000	2518.884	301.88981533739167	398.0381689591047	42.24974925974357
80000	2530.884	314.1269710447955	399.23816895910363	43.50608563498968
84000	3265.1860000000006	313.47577486413	515.7996795791537	42.720710115110634
88000	3301.186	310.3287204884524	520.0733551435737	42.68527789965327
92000	3337.186	312.82705780244356	524.3470307079914	43.40603844261421
96000	3373.186	320.8389337762278	528.6207062724088	44.8465466281687
100000	3409.186	333.96777503226275	532.8943818368259	46.940586521080476


==> Simulation_results/Weak_regret/DETECT_WS_weak_K_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
5	7682.986	47.58502476853646	1277.3764752084428	25.753518878329533
10	21676.604	1921.6058148399397	4331.158271498656	373.4949688870567
15	45399.75199999999	4874.514929341521	9304.105173014523	1144.3895377348729
20	86340.04400000001	7482.319258220528	18061.684471029526	1257.7401298817483
25	124445.39199999999	15387.206252564203	26523.864437121043	2724.0799383443396
30	174941.72999999998	16215.833259547418	38449.48389886283	3926.053959843107
35	233052.25199999995	19864.686938596904	51125.66265560157	4474.981991405114
40	285869.1180000001	15282.99480089612	63638.12358622402	3792.247311183155
45	316122.92000000004	18273.184173767968	71054.02694667668	4704.001062557076
50	356713.01999999996	19853.611148808373	80233.07403808988	5167.539555374811

==> Simulation_results/Weak_regret/WS_weak_K10_T1000000_M10_S50_R1_B10_D0,6_P0,6.dat <==
t	binary	bstd	normal	nstd
0	0	0	0	0
20000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
40000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
60000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
80000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
100000	62.660000000000004	20.505409584356567	12.11969328336114	4.159984872140147
120000	16104.144	958.2923631729296	3206.353514363663	270.08638778707905
140000	32138.281999999996	1901.5774136332163	6398.758211662681	540.4177155121961
160000	47569.436	2684.1502384148	9453.331803645064	745.3611987808994
180000	61797.126000000004	3335.197175887638	12258.150132459396	943.3423235636837
200000	75211.59399999997	4007.562281787322	14822.871545335924	1182.39682607512
220000	90690.798	4305.037402562517	17930.594834632888	1097.693584568369
240000	105572.624	4875.8176933816285	20911.047948574324	1070.3882462628785
260000	119618.228	5827.496003344451	23693.29183242181	1126.6730636252792
280000	132596.152	6914.047740845059	26234.566695064557	1183.263798609067
300000	144719.192	8137.930408938668	28589.181541248858	1366.1692370740702
320000	160594.658	8449.138557801516	31793.108264884835	1245.3410223364822
340000	175742.77	8869.703055363974	34829.69194503559	1215.1597065159776
360000	190283.47000000003	9539.087532795415	37754.43949123875	1303.8067982624955
380000	204343.112	10284.087378072982	40531.89710918563	1492.0178339752442
400000	217539.822	10838.694598411743	43170.91147960897	1693.7733416658068
420000	233063.12200000003	10785.520099443826	46203.15834757638	1738.2057764914682
440000	247816.90399999995	10840.65723797959	49091.89059345513	1892.6749074517027
460000	261990.06799999997	11090.745066278167	51908.82136901425	2128.3790951436476
480000	275276.52800000005	11414.306665401991	54523.66100740324	2373.736833088712
500000	287698.00800000003	11995.696744872746	56957.92300517215	2680.140956815764
520000	302901.64	12224.214092442387	60135.372047351055	2684.8599747827157
540000	317444.706	12623.901876305223	63183.06675236659	2743.782408357694
560000	331363.34200000006	13291.726961934555	66132.64871282647	2796.8465146718577
580000	344624.1400000001	14114.774227447733	68938.63589322599	2914.219248664489
600000	357291.012	15096.945364361176	71609.15772303796	3109.3988492209637
620000	373183.11	14548.16350076531	74828.82464003435	2903.3207204396213
640000	388636.1	14122.277328234122	77928.87087290987	2751.4240124053963
660000	403628.16199999995	13736.969303217911	80913.04258073083	2658.0644491590924
680000	418118.79	13219.881561823639	83813.48227551827	2592.5704272083703
700000	432022.092	12902.937059817721	86589.80015922866	2656.46704102123
720000	447923.89400000003	12434.211983380728	89927.32520810954	2578.8679002429644
740000	463332.8920000001	12197.802333357527	93164.39461524208	2581.9127907257284
760000	478172.738	12163.9268724553	96269.02855069813	2754.4284616209625
780000	492412.50200000004	12309.339254632638	99246.14569518206	3067.9029847050697
800000	505770.38600000006	12513.162231389417	102052.98574960078	3445.4088678364747
820000	521504.6899999998	12671.05879911382	105244.53082574092	3293.605439445638
840000	536595.8439999999	12877.384475134239	108291.57419572018	3137.515141498472
860000	551171.6279999998	13178.04020591563	111238.71050774348	3017.3896384527798
880000	565193.6460000001	13720.627710869203	114108.88620218539	2931.7626209139944
900000	578479.666	14631.34838125025	116869.50440269223	2953.6949149547368
920000	594018.2559999999	14274.841404637062	119926.92992142905	3065.7346844414797
940000	608822.0179999999	14113.472571155186	122809.6734070961	3213.539721480373
960000	623009.6539999999	14257.643284289585	125587.66602430589	3360.675702690914
980000	636603.494	14628.512956178123	128256.81996401092	3495.955684090238
1000000	649672.896	14903.242599705376	130840.00113516623	3650.7868613883534

